Rational linear subspaces of hypersurfaces over finite fields

Let $X \subset \mathbb{P}^n$ be a hypersurface of degree $d$ defined over a finite field of characteristic $p > 0$. We prove that if $n \ge r + \binom{d+r}{r+1}$, then $X$ contains a rational $r$-plane. We prove better bounds when $X$ is smooth and $p$ is sufficiently large. We also present experimental data regarding the existence of rational lines on cubic threefolds over $\mathbb{F}_7$, $\mathbb{F}_8$, and $\mathbb{F}_9$. In particular, we construct an example of a smooth cubic threefold over $\mathbb{F}_7$ with exactly $8$ rational lines. It remains an open question whether smooth cubic threefolds over $\mathbb{F}_7$, $\mathbb{F}_8$, and $\mathbb{F}_9$ always contain a rational line.

==> statistics/all/stats/stats_10k_3folds_q_11.txt <==
[ 137, 193, 163, 175, 110, 119, 111, 153, 59, 193, 135, 90, 118, 216, 144, 123, 
127, 183, 141, 112, 97, 138, 131, 151, 124, 144, 196, 131, 85, 122, 145, 102, 
183, 80, 160, 115, 115, 127, 141, 123, 129, 94, 185, 159, 120, 83, 83, 173, 111,
98, 118, 195, 147, 130, 133, 172, 143, 140, 113, 93, 128, 114, 146, 287, 88, 72,
211, 136, 131, 147, 82, 101, 116, 76, 117, 72, 110, 140, 90, 104, 158, 132, 93, 
151, 147, 159, 103, 82, 107, 105, 79, 99, 93, 118, 119, 151, 115, 130, 133, 119,
81, 193, 109, 166, 114, 119, 77, 120, 139, 142, 90, 158, 159, 172, 127, 95, 107,
132, 197, 149, 86, 144, 171, 138, 113, 159, 131, 119, 148, 114, 127, 135, 81, 
127, 111, 112, 132, 96, 93, 143, 179, 152, 86, 95, 174, 136, 99, 224, 134, 99, 
101, 129, 112, 129, 185, 184, 86, 190, 93, 153, 101, 88, 150, 91, 107, 91, 136, 
78, 146, 104, 163, 105, 187, 119, 66, 125, 138, 125, 124, 139, 82, 68, 162, 81, 
146, 112, 150, 83, 266, 126, 151, 161, 122, 131, 126, 144, 239, 102, 124, 107, 
88, 86, 84, 147, 167, 221, 131, 111, 136, 253, 107, 166, 139, 152, 91, 136, 112,
145, 258, 118, 198, 140, 151, 108, 133, 197, 86, 179, 122, 89, 99, 107, 237, 91,
129, 134, 190, 140, 94, 231, 123, 169, 133, 235, 130, 130, 150, 177, 86, 177, 
152, 138, 131, 114, 264, 160, 125, 203, 147, 59, 88, 119, 158, 127, 162, 153, 
77, 141, 126, 89, 122, 112, 111, 192, 122, 174, 77, 151, 219, 69, 120, 136, 92, 
121, 79, 149, 244, 147, 167, 114, 194, 118, 129, 90, 105, 153, 81, 176, 190, 
105, 158, 144, 148, 118, 190, 97, 199, 242, 165, 134, 160, 105, 147, 145, 256, 
124, 191, 109, 114, 113, 88, 115, 102, 98, 126, 122, 239, 78, 114, 133, 134, 
132, 104, 200, 180, 209, 103, 153, 93, 167, 74, 135, 144, 126, 88, 129, 170, 90,
84, 168, 154, 109, 126, 140, 173, 113, 107, 239, 205, 124, 145, 148, 119, 124, 
159, 90, 118, 88, 170, 96, 134, 153, 90, 95, 148, 199, 100, 108, 124, 170, 126, 
111, 131, 144, 200, 208, 177, 141, 103, 225, 133, 223, 146, 167, 105, 103, 103, 
137, 131, 85, 183, 119, 126, 164, 129, 109, 73, 127, 91, 175, 152, 115, 129, 64,
186, 80, 157, 117, 123, 127, 149, 176, 177, 180, 79, 135, 155, 122, 182, 135, 
65, 118, 79, 166, 145, 79, 103, 147, 101, 140, 142, 179, 136, 91, 130, 118, 170,
124, 114, 94, 108, 99, 148, 147, 124, 105, 83, 189, 215, 124, 214, 248, 111, 86,
120, 148, 96, 164, 76, 190, 103, 109, 106, 108, 179, 117, 150, 82, 170, 98, 146,
126, 178, 101, 107, 143, 80, 150, 119, 110, 100, 147, 135, 125, 90, 128, 67, 
163, 146, 98, 101, 293, 68, 196, 96, 109, 158, 132, 234, 89, 124, 122, 117, 128,
147, 158, 188, 142, 165, 139, 84, 121, 137, 195, 182, 142, 110, 171, 177, 77, 
118, 125, 73, 225, 258, 71, 110, 117, 140, 93, 51, 124, 140, 121, 206, 198, 90, 
149, 144, 148, 66, 89, 146, 80, 133, 152, 110, 137, 182, 115, 162, 225, 127, 
107, 86, 152, 152, 132, 102, 93, 163, 81, 83, 201, 63, 195, 118, 113, 131, 158, 
185, 97, 123, 78, 178, 127, 128, 210, 128, 120, 135, 79, 127, 126, 107, 140, 
158, 95, 143, 189, 163, 128, 125, 101, 126, 187, 115, 168, 225, 172, 131, 74, 
188, 64, 171, 174, 147, 103, 134, 159, 115, 201, 233, 207, 61, 162, 89, 83, 119,
79, 100, 114, 119, 171, 115, 164, 196, 159, 109, 94, 100, 123, 126, 153, 144, 
84, 73, 132, 134, 115, 108, 143, 95, 130, 147, 178, 149, 164, 127, 109, 118, 
100, 92, 182, 71, 109, 112, 76, 185, 96, 170, 112, 175, 106, 146, 53, 109, 192, 
69, 168, 139, 185, 70, 243, 84, 62, 153, 109, 90, 137, 194, 93, 115, 101, 137, 
207, 185, 101, 205, 180, 88, 225, 107, 89, 211, 134, 107, 137, 96, 110, 181, 88,
145, 94, 77, 154, 142, 159, 151, 123, 124, 160, 108, 204, 79, 132, 160, 169, 
146, 99, 111, 161, 143, 157, 127, 122, 114, 134, 122, 95, 114, 85, 106, 140, 
128, 224, 211, 128, 256, 150, 83, 191, 122, 133, 114, 99, 90, 196, 141, 128, 85,
181, 172, 138, 179, 83, 101, 126, 105, 126, 139, 96, 94, 126, 120, 159, 113, 
216, 107, 158, 113, 117, 228, 127, 145, 91, 136, 150, 172, 193, 95, 248, 94, 
100, 127, 117, 100, 116, 158, 174, 178, 147, 146, 61, 106, 136, 96, 63, 113, 
157, 123, 231, 131, 242, 140, 104, 126, 123, 89, 135, 94, 108, 170, 138, 103, 
142, 62, 91, 173, 135, 139, 216, 113, 159, 121, 72, 86, 86, 117, 130, 100, 171, 
114, 100, 159, 114, 149, 110, 183, 106, 169, 279, 105, 143, 101, 113, 167, 166, 
221, 135, 142, 116, 93, 117, 126, 164, 157, 91, 96, 178, 91, 190, 124, 160, 176,
73, 139, 144, 116, 172, 111, 165, 130, 136, 119, 103, 114, 158, 117, 129, 103, 
132, 143, 86, 69, 135, 121, 149, 120, 115, 73, 144, 158, 162, 133, 146, 79, 118,
157, 119, 108, 106, 123, 207, 72, 87, 159, 153, 221, 139, 145, 95, 100, 118, 
154, 167, 137, 138, 86, 97, 171, 72, 116, 257, 131, 114, 213, 131, 152, 80, 151,
66, 158, 131, 119, 169, 151, 155, 163, 96, 93, 163, 145, 125, 88, 185, 90, 192, 
138, 126, 197, 119, 100, 96, 174, 75, 97, 179, 142, 169, 99, 196, 69, 183, 140, 
111, 131, 146, 76, 181, 191, 103, 101, 247, 99, 82, 140, 140, 78, 181, 180, 176,
147, 102, 181, 147, 58, 208, 82, 138,
121, 125, 115, 180, 102, 124, 114, 197, 129, 202, 107, 137, 153, 104, 146, 
107, 84, 65, 110, 134, 118, 152, 129, 121, 162, 178, 78, 138, 160, 123, 101, 
135, 180, 110, 98, 140, 245, 164, 73, 78, 98, 196, 81, 102, 159, 98, 124, 99, 
144, 132, 87, 164, 181, 155, 124, 190, 181, 144, 122, 139, 108, 112, 188, 148, 
153, 80, 65, 106, 155, 131, 108, 159, 138, 166, 114, 83, 140, 83, 189, 147, 89, 
127, 115, 186, 152, 137, 128, 78, 106, 118, 165, 205, 112, 132, 115, 119, 134, 
81, 106, 129, 107, 129, 185, 170, 215, 163, 109, 152, 98, 137, 112, 187, 165, 
157, 121, 126, 137, 116, 137, 100, 81, 112, 95, 165, 110, 144, 162, 150, 97, 
119, 66, 134, 135, 121, 139, 118, 153, 95, 122, 100, 94, 114, 145, 113, 131, 
117, 147, 195, 135, 179, 77, 64, 78, 158, 131, 124, 173, 150, 89, 123, 141, 155,
95, 117, 119, 98, 131, 84, 101, 110, 58, 179, 115, 148, 101, 113, 106, 131, 101,
147, 111, 94, 226, 289, 147, 73, 207, 232, 129, 86, 104, 149, 204, 239, 214, 
176, 114, 96, 131, 64, 130, 117, 97, 103, 141, 185, 211, 90, 185, 162, 159, 178,
88, 131, 130, 126, 63, 107, 122, 107, 113, 102, 130, 116, 91, 226, 128, 165, 
123, 111, 95, 72, 56, 148, 221, 113, 78, 116, 116, 102, 105, 139, 106, 100, 128,
143, 111, 115, 187, 122, 140, 171, 94, 142, 164, 127, 149, 171, 141, 125, 146, 
137, 91, 102, 182, 146, 125, 115, 154, 78, 144, 161, 46, 144, 111, 122, 103, 
151, 134, 167, 89, 78, 153, 201, 208, 115, 191, 106, 152, 145, 79, 187, 107, 
108, 125, 179, 126, 146, 189, 110, 230, 99, 163, 125, 108, 121, 187, 165, 137, 
103, 210, 135, 147, 99, 126, 98, 182, 93, 92, 143, 160, 161, 123, 82, 200, 117, 
85, 144, 265, 94, 126, 139, 142, 114, 265, 112, 143, 156, 152, 99, 132, 276, 
164, 132, 102, 122, 65, 157, 120, 165, 96, 117, 90, 134, 125, 188, 172, 105, 86,
163, 134, 107, 80, 121, 145, 75, 123, 162, 159, 79, 124, 151, 245, 156, 198, 95,
125, 109, 180, 179, 113, 148, 66, 163, 111, 116, 76, 146, 76, 240, 113, 156, 
105, 128, 121, 248, 116, 96, 84, 124, 131, 94, 169, 196, 231, 67, 126, 126, 93, 
222, 194, 91, 138, 145, 171, 163, 203, 155, 147, 88, 97, 186, 185, 118, 127, 
184, 113, 148, 152, 81, 244, 168, 159, 163, 124, 156, 116, 230, 203, 106, 142, 
145, 126, 176, 175, 138, 202, 92, 131, 174, 136, 133, 72, 121, 140, 167, 105, 
106, 95, 150, 145, 232, 114, 98, 216, 112, 199, 63, 132, 156, 97, 133, 209, 94, 
88, 82, 117, 196, 109, 221, 147, 138, 111, 152, 87, 214, 111, 148, 157, 117, 
117, 144, 186, 146, 226, 80, 102, 138, 96, 159, 107, 86, 135, 101, 140, 121, 
114, 136, 203, 87, 99, 121, 93, 94, 129, 142, 183, 123, 132, 134, 125, 86, 131, 
89, 112, 86, 110, 92, 98, 118, 149, 103, 82, 139, 153, 71, 102, 123, 115, 196, 
91, 183, 145, 113, 71, 140, 66, 167, 112, 189, 145, 128, 131, 187, 117, 129, 
185, 221, 129, 212, 126, 161, 107, 64, 93, 107, 110, 94, 182, 90, 103, 107, 122,
147, 158, 120, 151, 151, 81, 231, 154, 84, 146, 185, 93, 134, 173, 127, 80, 213,
117, 178, 137, 123, 85, 137, 139, 129, 142, 197, 143, 193, 88, 134, 132, 227, 
108, 135, 86, 261, 104, 107, 111, 197, 150, 113, 158, 80, 127, 118, 153, 89, 
125, 150, 137, 162, 147, 147, 82, 83, 159, 136, 117, 75, 105, 215, 122, 155, 
124, 119, 210, 122, 159, 170, 156, 138, 131, 207, 107, 122, 199, 264, 89, 113, 
115, 159, 144, 106, 122, 162, 108, 121, 152, 55, 145, 84, 171, 97, 186, 142, 
132, 138, 95, 106, 138, 199, 58, 303, 138, 211, 177, 87, 87, 97, 238, 118, 145, 
83, 168, 152, 137, 136, 196, 197, 136, 123, 141, 167, 141, 83, 121, 98, 155, 
142, 123, 184, 209, 91, 158, 222, 129, 210, 53, 101, 139, 249, 125, 150, 324, 
154, 90, 214, 133, 81, 136, 125, 106, 136, 135, 150, 152, 123, 146, 128, 134, 
110, 104, 110, 187, 145, 112, 90, 130, 108, 190, 131, 82, 137, 175, 122, 145, 
170, 165, 98, 193, 195, 126, 122, 142, 175, 172, 105, 81, 139, 171, 120, 152, 
120, 101, 104, 138, 107, 69, 130, 69, 213, 110, 89, 87, 112, 135, 97, 277, 176, 
128, 186, 127, 165, 145, 248, 162, 144, 100, 65, 93, 63, 90, 114, 85, 102, 86, 
161, 146, 112, 113, 82, 93, 149, 112, 189, 137, 243, 85, 74, 143, 85, 113, 123, 
158, 104, 75, 197, 113, 283, 119, 131, 107, 127, 139, 181, 118, 86, 155, 89, 92,
151, 125, 91, 164, 109, 118, 230, 67, 153, 150, 222, 144, 79, 170, 232, 89, 95, 
178, 92, 203, 84, 126, 159, 81, 125, 108, 117, 116, 90, 146, 76, 181, 193, 157, 
87, 239, 155, 187, 171, 214, 100, 126, 148, 156, 158, 109, 180, 125, 248, 75, 
103, 159, 148, 125, 86, 102, 142, 169, 149, 107, 133, 126, 131, 110, 137, 183, 
106, 95, 66, 140, 217, 67, 125, 96, 70, 157, 149, 113, 64, 127, 180, 91, 116, 
175, 110, 81, 127, 89, 194, 88, 129, 84, 104, 173, 67, 183, 109, 178, 89, 248, 
104, 85, 175, 111, 105, 104, 145, 212, 204, 171, 106, 65, 191, 105, 122, 89, 
120, 77, 92, 159, 152, 54, 160, 117, 128, 143, 92, 178, 143, 135, 203, 81, 134, 
158, 70, 127, 108, 203, 105, 226, 135, 111, 88, 230, 100, 182, 246, 97, 163, 98,
156, 147, 124, 229, 148, 104, 158, 116, 98, 116, 69, 115, 181, 98, 164, 137, 
157, 95, 134, 183, 108, 128, 87, 145, 161, 137, 138, 273, 124, 78, 156, 185, 
135, 110, 172, 78, 218, 176, 151, 208, 83, 146, 154, 142, 114, 146, 91, 154, 87,
190, 176, 107, 83, 156, 126, 107, 84, 217, 144, 94, 71, 200, 206, 162, 120, 164,
103, 124, 109, 131, 111, 118, 82, 119, 118, 136, 147, 140, 135, 192, 176, 86, 
135, 192, 173, 268, 83, 249, 121, 194, 230, 127, 83, 153, 90, 90, 172, 171, 120,
182, 116, 186, 85, 77, 128, 98, 161, 134, 182, 93, 83, 116, 106, 136, 162, 138, 
153, 127, 118, 123, 239, 181, 134, 159, 122, 165, 176, 137, 187, 124, 147, 158, 
150, 109, 160, 86, 132, 147, 133, 94, 190, 164, 153, 190, 85, 130, 142, 182, 94,
186, 102, 135, 140, 132, 197, 128, 151, 110, 102, 143, 169, 163, 125, 170, 152, 
89, 130, 179, 112, 261, 193, 121, 235, 91, 126, 165, 131, 162, 120, 132, 89, 
131, 178, 175, 85, 78, 99, 132, 223, 121, 178, 118, 211, 83, 132, 62, 141, 92, 
132, 80, 125, 145, 151, 137, 178, 91, 275, 118, 93, 133, 138, 113, 89, 167, 142,
130, 144, 117, 156, 136, 129, 66, 99, 174, 201, 123, 186, 76, 183, 195, 187, 
130, 84, 137, 146, 188, 170, 96, 97, 128, 125, 98, 146, 101, 140, 132, 117, 174,
143, 122, 174, 133, 151, 95, 130, 138, 124, 127, 86, 180, 138, 140, 157, 75, 
107, 129, 80, 91, 94, 102, 162, 115, 263, 115, 181, 83, 172, 107, 122, 166, 155,
91, 201, 133, 178, 76, 82, 140, 159, 153, 127, 125, 107, 144, 108, 137, 139, 
111, 147, 79, 190, 136, 190, 153, 157, 89, 115, 154, 81, 100, 108, 149, 89, 134,
102, 95, 150, 100, 75, 140, 56, 94, 90, 112, 152, 266, 134, 177, 98, 324, 99, 
106, 155, 187, 181, 160, 93, 143, 89, 159, 109, 118, 104, 139, 142, 126, 162, 
102, 161, 140, 84, 169, 125, 171, 121, 167, 82, 131, 95, 176, 217, 120, 172, 
149, 101, 79, 155, 183, 102, 174, 165, 71, 103, 92, 117, 170, 152, 120, 119, 
185, 167, 74, 68, 109, 185, 115, 120, 147, 119, 117, 94, 178, 218, 99, 122, 48, 
140, 60, 100, 131, 82, 98, 138, 121, 43, 135, 97, 120, 120, 147, 94, 152, 137, 
101, 110, 125, 121, 204, 122, 73, 105, 153, 195, 155, 149, 79, 136, 132, 230, 
87, 194, 108, 185, 118, 114, 64, 108, 91, 62, 137, 111, 142, 135, 251, 142, 126,
111, 113, 93, 117, 122, 124, 95, 103, 145, 197, 119, 134, 64, 148, 117, 95, 130,
95, 207, 94, 66, 217, 113, 155, 102, 126, 126, 173, 200, 127, 130, 189, 85, 178,
88, 99, 142, 148, 182, 57, 102, 210, 192, 116, 165, 122, 156, 130, 199, 183, 
114, 229, 156, 281, 83, 131, 261, 70, 169, 103, 77, 201, 211, 141, 235, 145, 
155, 105, 118, 95, 67, 129, 114, 85, 139, 124, 45, 95, 154, 168, 204, 160, 181, 
124, 203, 151, 169, 108, 183, 102, 71, 137, 136, 141, 211, 129, 146, 132, 220, 
100, 121, 160, 142, 102, 128, 124, 132, 193, 171, 127, 201, 146, 196, 168, 89, 
135, 152, 161, 120, 171, 160, 146, 143, 213, 57, 71, 75, 132, 99, 129, 147, 143,
191, 214, 170, 156, 125, 86, 321, 238, 139, 102, 134, 189, 78, 125, 237, 151, 
111, 144, 71, 199, 134, 118, 196, 195, 143, 80, 103, 179, 287, 66, 212, 165, 
190, 158, 112, 170, 156, 148, 183, 160, 182, 160, 82, 105, 181, 117, 231, 129, 
157, 140, 64, 142, 155, 206, 140, 200, 108, 143, 117, 143, 121, 161, 141, 85, 
92, 126, 166, 164, 126, 126, 137, 96, 67, 161, 75, 121, 60, 136, 162, 177, 112, 
173, 128, 132, 82, 126, 155, 155, 163, 248, 93, 136, 127, 151, 197, 85, 199, 
111, 99, 165, 204, 111, 71, 220, 118, 116, 54, 92, 63, 172, 125, 101, 113, 86, 
138, 139, 108, 157, 109, 100, 116, 200, 119, 165, 203, 91, 82, 216, 160, 203, 
104, 128, 124, 139, 119, 90, 79, 144, 81, 83, 103, 90, 141, 82, 144, 146, 139, 
146, 92, 140, 138, 132, 99, 140, 84, 187, 113, 148, 101, 161, 142, 93, 61, 132, 
204, 88, 102, 101, 93, 81, 127, 74, 132, 157, 110, 112, 60, 108, 84, 127, 101, 
80, 140, 105, 88, 144, 172, 166, 73, 183, 113, 125, 160, 103, 78, 149, 122, 70, 
110, 95, 129, 85, 93, 101, 122, 144, 105, 109, 200, 171, 180, 214, 91, 133, 173,
150, 125, 135, 111, 175, 106, 123, 86, 164, 171, 134, 99, 143, 159, 93, 222, 
192, 118, 133, 144, 195, 101, 264, 90, 54, 132, 115, 229, 115, 196, 105, 127, 
133, 91, 129, 69, 208, 153, 105, 136, 133, 193, 120, 126, 100, 104, 86, 77, 158,
126, 95, 89, 171, 124, 111, 129, 96, 128, 122, 147, 157, 83, 182, 118, 246, 123,
229, 150, 110, 125, 125, 132, 158, 167, 112, 146, 79, 159, 110, 117, 160, 114, 
77, 60, 184, 87, 110, 74, 119, 82, 129, 123, 114, 79, 66, 145, 79, 145, 81, 224,
108, 199, 86, 100, 135, 190, 86, 143, 110, 97, 86, 125, 82, 84, 73, 77, 102, 
137, 174, 124, 114, 183, 119, 106, 213, 146, 109, 160, 131, 130, 115, 253, 181, 
67, 138, 101, 102, 79, 120, 133, 121, 86, 134, 109, 189, 110, 107, 136, 129, 85,
35, 103, 176, 97, 101, 169, 136, 193, 121, 137, 136, 102, 82, 172, 133, 107, 63,
123, 132, 111, 105, 56, 166, 127, 111, 171, 103, 109, 106, 171, 155, 214, 86, 
126, 130, 113, 177, 110, 191, 75, 120, 148, 183, 171, 187, 157, 88, 126, 96, 96,
271, 139, 62, 130, 81, 138, 87, 144, 147, 91, 139, 63, 142, 164, 101, 85, 137, 
93, 86, 165, 206, 151, 115, 85, 132, 151, 126, 182, 127, 216, 83, 171, 187, 131,
126, 113, 214, 63, 211, 94, 69, 115, 260, 81, 145, 119, 187, 155, 149, 113, 92, 
80, 181, 80, 125, 63, 124, 121, 161, 109, 114, 171, 86, 148, 153, 123, 129, 82, 
87, 164, 119, 186, 97, 133, 135, 162, 87, 99, 156, 88, 193, 176, 102, 130, 237, 
163, 100, 124, 145, 84, 106, 283, 136, 74, 62, 138, 145, 65, 120, 101, 150, 103,
104, 79, 111, 145, 115, 211, 128, 71, 197, 62, 167, 202, 154, 87, 187, 54, 122, 
99, 86, 128, 196, 98, 142, 148, 152, 109, 135, 137, 111, 96, 149, 105, 132, 194,
121, 166, 113, 108, 147, 141, 79, 130, 70, 130, 293, 57, 224, 143, 122, 124, 
154, 266, 153, 130, 156, 117, 139, 118, 160, 163, 115, 109, 128, 144, 203, 96, 
188, 108, 142, 140, 216, 131, 190, 178, 130, 139, 147, 121, 140, 129, 90, 167, 
98, 158, 192, 122, 123, 154, 240, 164, 71, 119, 256, 101, 229, 74, 98, 193, 168,
79, 164, 154, 94, 153, 199, 91, 203, 104, 156, 149, 240, 162, 176, 73, 169, 54, 
139, 95, 176, 96, 107, 105, 83, 93, 150, 189, 103, 123, 131, 122, 88, 116, 112, 
127, 101, 140, 180, 107, 221, 110, 182, 208, 158, 114, 123, 202, 127, 149, 133, 
131, 150, 114, 166, 63, 126, 149, 143, 92, 156, 146, 160, 105, 129, 59, 132, 
147, 125, 159, 123, 117, 171, 123, 150, 132, 186, 124, 193, 242, 64, 119, 161, 
180, 132, 131, 171, 130, 71, 129, 91, 72, 85, 172, 106, 115, 214, 164, 118, 251,
125, 143, 140, 167, 129, 95, 147, 150, 244, 156, 186, 166, 247, 171, 261, 102, 
181, 184, 137, 154, 103, 85, 151, 190, 107, 107, 165, 114, 170, 91, 199, 128, 
118, 169, 195, 158, 91, 156, 114, 189, 129, 149, 123, 104, 73, 100, 119, 82, 
109, 98, 112, 93, 135, 138, 102, 106, 85, 127, 143, 130, 141, 154, 146, 103, 
186, 170, 117, 91, 215, 310, 152, 137, 104, 116, 139, 116, 175, 85, 101, 186, 
148, 90, 301, 156, 96, 100, 130, 172, 165, 159, 195, 62, 108, 158, 146, 145, 87,
159, 128, 160, 183, 155, 118, 87, 122, 138, 93, 106, 70, 165, 183, 129, 103, 91,
207, 90, 147, 105, 161, 145, 135, 116, 88, 105, 142, 155, 139, 173, 131, 102, 
105, 106, 136, 113, 138, 81, 168, 179, 182, 87, 145, 183, 170, 116, 138, 121, 
95, 102, 153, 135, 83, 155, 89, 87, 307, 115, 163, 117, 115, 158, 92, 128, 146, 
210, 147, 168, 75, 86, 110, 150, 157, 139, 117, 118, 146, 143, 82, 89, 90, 149, 
94, 268, 142, 83, 183, 157, 173, 92, 133, 263, 132, 159, 100, 66, 91, 143, 123, 
188, 146, 102, 109, 140, 243, 139, 84, 96, 188, 141, 82, 85, 91, 137, 82, 94, 
167, 125, 130, 128, 156, 81, 112, 85, 116, 153, 117, 106, 152, 151, 82, 105, 
178, 152, 146, 109, 108, 131, 167, 99, 153, 118, 186, 134, 87, 106, 102, 105, 
117, 110, 146, 140, 73, 147, 100, 111, 115, 109, 136, 163, 84, 129, 193, 126, 
165, 202, 131, 137, 173, 66, 144, 169, 201, 135, 170, 134, 159, 137, 116, 94, 
66, 123, 86, 178, 97, 110, 192, 152, 117, 130, 144, 146, 170, 99, 156, 88, 141, 
165, 165, 146, 138, 149, 193, 160, 146, 104, 161, 119, 120, 164, 102, 99, 145, 
141, 197, 92, 210, 158, 108, 133, 109, 91, 94, 114, 113, 112, 112, 142, 106, 
186, 103, 149, 143, 282, 81, 95, 103, 195, 164, 131, 122, 135, 100, 181, 153, 
124, 147, 163, 241, 160, 187, 120, 107, 132, 113, 83, 98, 132, 204, 167, 127, 
105, 52, 125, 137, 150, 192, 129, 121, 120, 145, 122, 128, 162, 210, 107, 130, 
146, 111, 191, 77, 116, 170, 86, 139, 137, 127, 99, 161, 120, 138, 90, 147, 191,
161, 104, 88, 110, 156, 142, 140, 113, 219, 95, 99, 93, 157, 65, 184, 137, 160, 
115, 167, 163, 177, 117, 265, 125, 79, 152, 282, 138, 121, 148, 78, 80, 84, 177,
94, 103, 144, 163, 145, 95, 137, 75, 84, 164, 138, 196, 150, 233, 166, 117, 119,
137, 105, 149, 124, 133, 114, 154, 87, 152, 186, 189, 134, 102, 114, 84, 115, 
122, 280, 91, 145, 173, 137, 160, 132, 92, 141, 255, 183, 157, 157, 111, 123, 
147, 107, 146, 85, 93, 196, 96, 176, 86, 136, 95, 127, 61, 141, 115, 227, 124, 
98, 136, 106, 92, 138, 95, 117, 136, 155, 199, 126, 129, 117, 87, 155, 131, 190,
127, 223, 106, 100, 182, 211, 115, 130, 138, 79, 151, 218, 168, 146, 172, 73, 
79, 171, 86, 111, 151, 107, 165, 100, 116, 114, 111, 135, 172, 118, 170, 101, 
171, 96, 92, 70, 80, 111, 157, 114, 117, 112, 149, 211, 193, 62, 126, 125, 166, 
126, 136, 102, 105, 123, 64, 165, 151, 80, 83, 178, 54, 104, 52, 127, 145, 176, 
150, 139, 99, 134, 220, 144, 124, 113, 139, 71, 122, 156, 215, 170, 95, 86, 131,
85, 133, 136, 119, 111, 122, 83, 96, 95, 167, 204, 230, 126, 109, 181, 163, 103,
84, 89, 142, 107, 126, 121, 134, 117, 98, 103, 208, 121, 182, 109, 124, 144, 
119, 225, 76, 97, 64, 196, 72, 121, 103, 89, 180, 69, 92, 221, 173, 173, 107, 
220, 110, 94, 193, 179, 110, 103, 79, 139, 116, 145, 93, 131, 119, 216, 205, 
155, 146, 103, 120, 162, 118, 145, 241, 132, 129, 159, 67, 125, 225, 193, 171, 
147, 128, 117, 160, 194, 92, 89, 128, 180, 151, 61, 164, 150, 106, 98, 84, 92, 
123, 173, 167, 84, 108, 101, 333, 86, 162, 125, 134, 180, 177, 74, 105, 109, 
153, 108, 80, 139, 125, 191, 97, 151, 151, 129, 125, 96, 68, 174, 127, 125, 82, 
135, 209, 206, 104, 141, 173, 179, 197, 183, 115, 94, 112, 268, 157, 182, 98, 
171, 123, 117, 94, 142, 128, 99, 100, 96, 101, 130, 158, 176, 107, 76, 120, 97, 
168, 184, 112, 105, 154, 94, 129, 94, 139, 170, 53, 151, 94, 126, 172, 179, 148,
138, 163, 137, 100, 157, 113, 159, 88, 111, 147, 70, 141, 106, 109, 161, 118, 
113, 134, 85, 104, 114, 115, 94, 142, 120, 125, 186, 62, 124, 101, 143, 98, 118,
128, 195, 80, 123, 116, 187, 61, 181, 151, 87, 81, 70, 158, 131, 92, 218, 220, 
171, 103, 131, 124, 242, 122, 117, 194, 161, 78, 138, 143, 149, 215, 224, 84, 
191, 211, 202, 74, 166, 80, 73, 111, 117, 207, 129, 153, 100, 189, 148, 152, 83,
145, 139, 124, 111, 135, 94, 91, 137, 133, 158, 148, 119, 192, 101, 101, 222, 
234, 148, 137, 148, 123, 111, 123, 236, 151, 177, 77, 126, 112, 97, 149, 147, 
215, 185, 97, 202, 103, 97, 155, 196, 108, 129, 112, 143, 108, 209, 79, 116, 
105, 148, 71, 132, 163, 187, 85, 122, 154, 120, 216, 146, 153, 113, 152, 101, 
152, 104, 92, 129, 113, 233, 294, 155, 157, 119, 94, 105, 141, 104, 83, 166, 
133, 89, 88, 135, 119, 122, 168, 139, 156, 102, 103, 127, 135, 240, 149, 147, 
85, 149, 133, 146, 113, 140, 96, 181, 154, 133, 156, 106, 136, 88, 88, 148, 88, 
102, 86, 110, 127, 262, 143, 200, 141, 91, 269, 107, 127, 128, 93, 78, 91, 160, 
102, 80, 208, 195, 96, 106, 84, 115, 96, 105, 203, 111, 111, 122, 297, 94, 210, 
164, 239, 84, 65, 160, 128, 137, 160, 124, 87, 119, 144, 151, 102, 118, 153, 
157, 122, 100, 134, 163, 148, 145, 94, 128, 141, 157, 150, 138, 109, 117, 146, 
142, 124, 129, 149, 104, 144, 235, 92, 183, 126, 139, 137, 90, 110, 100, 139, 
101, 104, 231, 149, 90, 166, 165, 193, 126, 182, 173, 171, 172, 145, 148, 154, 
124, 161, 159, 71, 149, 134, 147, 179, 142, 154, 132, 148, 136, 192, 197, 121, 
141, 121, 89, 80, 80, 174, 101, 108, 86, 72, 141, 93, 133, 77, 107, 115, 137, 
104, 125, 253, 104, 154, 160, 108, 85, 112, 142, 129, 167, 144, 147, 69, 227, 
86, 82, 135, 114, 78, 80, 134, 93, 143, 96, 96, 96, 94, 210, 168, 85, 85, 101, 
78, 86, 94, 107, 111, 262, 106, 226, 108, 91, 119, 159, 92, 122, 149, 78, 183, 
145, 123, 202, 141, 153, 164, 118, 191, 123, 70, 142, 165, 124, 107, 75, 87, 
162, 116, 155, 113, 101, 116, 109, 111, 87, 158, 192, 137, 106, 94, 87, 170, 
140, 98, 139, 122, 253, 128, 94, 128, 159, 160, 135, 128, 115, 164, 72, 131, 
141, 129, 78, 114, 76, 72, 245, 90, 115, 105, 103, 120, 118, 52, 131, 165, 117, 
322, 133, 83, 213, 92, 153, 158, 115, 112, 105, 71, 149, 94, 161, 121, 162, 116,
161, 103, 110, 122, 70, 133, 149, 117, 144, 137, 114, 84, 195, 110, 133, 73, 
205, 153, 190, 48, 171, 142, 62, 72, 69, 107, 147, 248, 127, 101, 67, 82, 123, 
141, 144, 129, 140, 97, 97, 177, 121, 109, 157, 174, 145, 77, 131, 77, 109, 165,
143, 141, 110, 226, 176, 132, 191, 90, 81, 139, 95, 124, 125, 90, 102, 278, 93, 
128, 117, 174, 99, 91, 77, 144, 90, 84, 123, 61, 80, 153, 110, 95, 203, 64, 120,
161, 93, 130, 113, 100, 154, 45, 146, 178, 103, 110, 135, 106, 84, 117, 193, 
204, 202, 136, 133, 101, 214, 170, 162, 132, 108, 140, 89, 95, 99, 137, 187, 
105, 160, 150, 190, 193, 83, 124, 160, 129, 129, 256, 113, 163, 147, 222, 81, 
106, 110, 69, 98, 193, 126, 145, 98, 146, 132, 196, 166, 130, 140, 104, 155, 
143, 212, 144, 97, 188, 132, 155, 106, 106, 74, 113, 124, 122, 119, 204, 117, 
133, 179, 136, 66, 196, 177, 89, 105, 88, 117, 95, 131, 123, 85, 113, 144, 138, 
67, 97, 202, 105, 196, 166, 118, 162, 149, 153, 93, 181, 136, 153, 145, 110, 
160, 206, 147, 132, 94, 182, 239, 93, 118, 97, 176, 99, 154, 63, 188, 108, 128, 
130, 118, 166, 97, 186, 89, 164, 123, 191, 203, 74, 119, 125, 136, 129, 136, 96,
121, 91, 149, 99, 91, 119, 186, 157, 152, 66, 244, 103, 181, 67, 218, 111, 131, 
153, 111, 199, 86, 143, 193, 109, 221, 202, 166, 165, 123, 96, 154, 194, 104, 
142, 127, 196, 157, 145, 81, 100, 206, 113, 135, 180, 99, 171, 76, 96, 168, 91, 
136, 134, 114, 193, 193, 181, 145, 103, 83, 170, 107, 159, 98, 123, 163, 196, 
125, 165, 138, 144, 125, 165, 238, 86, 104, 151, 100, 156, 165, 98, 203, 101, 
88, 171, 150, 126, 197, 146, 172, 149, 202, 95, 99, 85, 104, 84, 93, 140, 147, 
100, 113, 100, 155, 156, 131, 148, 110, 117, 131, 197, 116, 169, 183, 93, 203, 
78, 106, 137, 134, 181, 143, 196, 150, 97, 119, 101, 168, 83, 157, 194, 125, 
193, 147, 119, 94, 179, 167, 159, 243, 145, 144, 128, 193, 229, 187, 95, 162, 
147, 161, 137, 123, 67, 175, 202, 155, 132, 130, 93, 99, 131, 119, 90, 107, 211,
138, 126, 73, 137, 120, 119, 77, 99, 135, 165, 129, 79, 131, 176, 100, 150, 111,
142, 114, 84, 108, 196, 167, 104, 85, 73, 142, 177, 66, 173, 182, 137, 179, 85, 
174, 81, 243, 128, 134, 232, 182, 224, 147, 155, 193, 156, 134, 107, 96, 71, 57,
127, 128, 190, 151, 108, 146, 219, 98, 170, 131, 154, 150, 112, 161, 132, 92, 
241, 103, 166, 102, 169, 139, 168, 82, 76, 105, 74, 145, 144, 99, 184, 102, 128,
93, 74, 62, 164, 106, 182, 89, 96,
182, 134, 197, 191, 178, 249, 124, 138, 136, 165, 146, 64, 134, 90, 190, 120, 
139, 93, 145, 86, 285, 149, 99, 156, 199, 128, 112, 72, 143, 186, 251, 119, 131,
96, 109, 124, 124, 227, 120, 161, 142, 124, 78, 97, 100, 194, 247, 107, 165, 
156, 80, 166, 94, 200, 120, 159, 155, 135, 179, 80, 82, 96, 77, 118, 173, 66, 
139, 122, 118, 179, 79, 82, 210, 130, 101, 128, 140, 169, 165, 87, 170, 140, 70,
112, 203, 61, 152, 156, 98, 163, 147, 207, 96, 100, 128, 69, 191, 129, 89, 139, 
113, 109, 174, 128, 119, 124, 76, 155, 77, 166, 79, 170, 108, 108, 128, 124, 
197, 121, 115, 206, 91, 92, 179, 202, 264, 82, 171, 87, 142, 99, 92, 76, 143, 
146, 126, 147, 157, 132, 107, 178, 82, 120, 108, 178, 80, 272, 99, 161, 225, 
185, 182, 121, 118, 143, 111, 151, 134, 121, 123, 96, 116, 194, 151, 169, 125, 
133, 129, 191, 137, 83, 107, 185, 96, 107, 119, 105, 91, 109, 176, 144, 117, 
177, 111, 74, 165, 137, 141, 167, 172, 116, 122, 123, 146, 94, 135, 192, 138, 
144, 95, 112, 104, 122, 203, 101, 117, 154, 198, 123, 103, 141, 148, 175, 69, 
164, 129, 140, 87, 78, 78, 109, 119, 117, 164, 248, 170, 142, 53, 84, 111, 144, 
121, 128, 58, 108, 121, 74, 136, 147, 203, 105, 82, 123, 153, 142, 106, 258, 
210, 112, 142, 106, 83, 183, 81, 96, 158, 169, 136, 98, 110, 138, 111, 90, 169, 
115, 174, 131, 102, 106, 207, 66, 161, 123, 145, 122, 95, 123, 86, 57, 168, 70, 
110, 85, 221, 152, 143, 122, 75, 112, 178, 142, 94, 148, 107, 125, 141, 139, 76,
136, 65, 66, 86, 132, 85, 54, 104, 154, 111, 149, 152, 112, 137, 99, 102, 198, 
137, 157, 100, 217, 83, 154, 177, 129, 154, 176, 72, 109, 99, 106, 109, 137, 
140, 167, 210, 122, 125, 154, 175, 132, 116, 116, 145, 106, 107, 214, 71, 117, 
152, 90, 165, 154, 52, 136, 149, 111, 194, 150, 50, 158, 136, 107, 120, 107, 90,
168, 173, 99, 147, 83, 152, 95, 92, 130, 116, 229, 119, 97, 87, 214, 111, 123, 
188, 148, 95, 123, 187, 82, 243, 115, 150, 94, 163, 84, 139, 98, 103, 136, 72, 
150, 235, 139, 163, 111, 127, 147, 169, 136, 52, 98, 301, 116, 101, 166, 137, 
183, 152, 80, 162, 135, 140, 139, 90, 104, 122, 106, 140, 67, 112, 56, 91, 120, 
162, 164, 175, 138, 99, 112, 97, 101, 220, 137, 118, 110, 56, 103, 111, 131, 
111, 110, 169, 216, 58, 119, 58, 126, 117, 135, 91, 106, 107, 81, 103, 150, 183,
84, 95, 296, 97, 117, 85, 132, 95, 86, 107, 106, 80, 145, 195, 117, 175, 160, 
207, 137, 183, 163, 102, 120, 110, 94, 195, 175, 138, 285, 136, 109, 79, 109, 
198, 119, 81, 152, 126, 153, 93, 174, 267, 83, 142, 186, 156, 84, 133, 89, 137, 
260, 148, 78, 119, 79, 147, 109, 65, 134, 157, 134, 146, 133, 132, 200, 143, 
191, 171, 110, 150, 88, 113, 251, 135, 160, 136, 180, 117, 131, 125, 217, 109, 
178, 173, 197, 129, 94, 181, 112, 142, 241, 122, 135, 109, 74, 132, 118, 161, 
110, 178, 125, 171, 140, 110, 107, 126, 173, 89, 156, 147, 138, 84, 94, 148, 
180, 80, 152, 88, 80, 172, 96, 74, 235, 97, 57, 134, 90, 162, 177, 140, 72, 129,
138, 179, 72, 151, 117, 132, 109, 223, 98, 104, 161, 130, 116, 155, 102, 137, 
160, 141, 160, 113, 149, 126, 150, 135, 134, 194, 92, 97, 95, 127, 131, 121, 
100, 104, 75, 107, 122, 106, 78, 174, 79, 136, 112, 118, 161, 189, 91, 174, 215,
110, 138, 128, 109, 188, 74, 173, 111, 203, 166, 146, 142, 107, 136, 118, 171, 
190, 131, 79, 133, 63, 302, 120, 110, 134, 149, 206, 182, 202, 149, 120, 199, 
117, 149, 100, 163, 113, 144, 173, 110, 272, 120, 179, 162, 155, 134, 99, 134, 
121, 76, 211, 110, 103, 68, 73, 101, 154, 157, 88, 163, 171, 178, 160, 142, 131,
72, 160, 252, 123, 93, 150, 242, 147, 100, 188, 108, 134, 110, 72, 142, 72, 136,
156, 162, 63, 151, 114, 172, 131, 137, 118, 128, 138, 127, 97, 156, 117, 92, 
198, 204, 152, 173, 195, 173, 89, 118, 226, 116, 153, 114, 120, 92, 113, 147, 
130, 142, 122, 121, 149, 250, 297, 124, 189, 149, 173, 122, 137, 112, 181, 173, 
161, 145, 84, 94, 156, 139, 149, 108, 130, 144, 74, 105, 117, 183, 84, 141, 172,
195, 129, 83, 101, 100, 185, 181, 85, 160, 95, 141, 145, 125, 157, 86, 155, 130,
134, 157, 152, 167, 187, 107, 156, 94, 156, 104, 152, 138, 77, 109, 142, 122, 
194, 199, 150, 153, 100, 78, 120, 122, 222, 144, 102, 92, 99, 180, 97, 113, 191,
193, 102, 120, 181, 100, 127, 170, 117, 190, 82, 116, 128, 143, 145, 209, 88, 
122, 169, 141, 66, 161, 214, 137, 173, 190, 168, 111, 172, 150, 182, 173, 187, 
58, 162, 215, 102, 129, 103, 114, 149, 193, 97, 171, 152, 286, 67, 123, 128, 
197, 187, 157, 173, 115, 156, 117, 160, 128, 124, 136, 111, 212, 124, 143, 105, 
93, 164, 148, 96, 163, 112, 98, 191, 171, 126, 193, 173, 79, 114, 137, 133, 144,
224, 224, 165, 92, 222, 127, 177, 117, 146, 133, 183, 123, 126, 163, 70, 178, 
100, 158, 88, 102, 200, 107, 210, 121, 127, 144, 108, 223, 276, 82, 207, 122, 
122, 104, 78, 125, 80, 133, 75, 253, 124, 151, 188, 124, 89, 161, 75, 92, 61, 
138, 293, 229, 126, 110, 114, 106, 121, 112, 88, 78, 114, 132, 137, 135, 155, 
219, 128, 100, 161, 194, 138, 156, 155, 98, 128, 83, 153, 187, 78, 141, 86, 116,
113, 73, 229, 83, 96, 163, 136, 133, 114, 124, 159, 200, 140, 73, 147, 90, 103, 
147, 136, 119, 63, 217, 93, 88, 104, 73, 76, 127, 76, 100, 71, 108, 150, 135, 
178, 91, 158, 77, 172, 117, 161, 176, 132, 126, 145, 143, 117, 181, 107, 133, 
113, 242, 103, 171, 125, 89, 107, 71, 113, 61, 164, 103, 192, 162, 102, 131, 69,
249, 119, 231, 143, 102, 272, 114, 129, 216, 124, 74, 120, 132, 166, 112, 104, 
135, 93, 124, 130, 111, 167, 173, 174, 168, 214, 197, 71, 180, 154, 73, 132, 
141, 170, 98, 98, 131, 240, 300, 136, 96, 75, 74, 180, 92, 110, 133, 96, 104, 
165, 73, 143, 74, 229, 51, 79, 177, 140, 188, 183, 192, 213, 111, 210, 133, 171,
134, 109, 120, 78, 130, 134, 103, 99, 105, 127, 159, 142, 159, 116, 85, 111, 
168, 108, 76, 73, 149, 195, 129, 148, 202, 122, 117, 160, 139, 170, 184, 105, 
78, 119, 211, 180, 65, 136, 166, 106, 113, 177, 93, 111, 83, 66, 111, 185, 120, 
85, 192, 160, 147, 305, 118, 143, 135, 67, 109, 106, 113, 225, 123, 107, 123, 
88, 61, 168, 115, 115, 123, 110, 172, 81, 119, 219, 213, 135, 102, 75, 113, 117,
173, 191, 77, 107, 158, 141, 140, 168, 133, 118, 127, 136, 163, 257, 135, 115, 
100, 144, 225, 54, 140, 107, 123, 87, 148, 154, 156, 164, 82, 81, 131, 117, 159,
115, 82, 113, 175, 82, 97, 143, 112, 106, 97, 138, 119, 140, 149, 197, 99, 119, 
120, 126, 91, 120, 80, 79, 90, 213, 213, 137, 145, 85, 137, 108, 115, 114, 116, 
139, 132, 152, 126, 159, 160, 115, 96, 218, 90, 206, 101, 93, 133, 113, 201, 
118, 104, 131, 142, 96, 171, 120, 99, 101, 132, 188, 151, 75, 133, 152, 109, 
169, 167, 111, 157, 205, 133, 142, 169, 181, 178, 99, 136, 129, 72, 90, 166, 
199, 211, 99, 100, 127, 117, 152, 176, 85, 151, 103, 111, 137, 177, 121, 159, 
170, 95, 190, 168, 146, 143, 102, 175, 89, 76, 112, 165, 209, 160, 108, 79, 100,
106, 169, 146, 117, 101, 116, 135, 142, 125, 106, 176, 162, 156, 78, 186, 185, 
194, 162, 101, 231, 134, 159, 209, 148, 116, 135, 179, 131, 134, 199, 93, 148, 
99, 100, 196, 90, 77, 147, 93, 186, 149, 266, 162, 102, 135, 146, 159, 90, 124, 
75, 75, 130, 165, 131, 111, 177, 148, 105, 234, 116, 111, 97, 190, 67, 145, 158,
99, 95, 192, 153, 160, 124, 99, 113, 156, 137, 145, 151, 121, 101, 168, 92, 115,
156, 104, 78, 264, 93, 110, 130, 158, 89, 85, 228, 116, 200, 99, 128, 93, 93, 
162, 58, 161, 102, 169, 124, 111, 100, 121, 78, 113, 135, 173, 98, 166, 228, 
155, 157, 109, 78, 127, 127, 106, 96, 211, 167, 114, 188, 181, 111, 108, 153, 
140, 83, 116, 183, 100, 99, 192, 127, 104, 132, 96, 145, 113, 93, 117, 117, 118,
191, 150, 145, 209, 106, 194, 96, 145, 97, 135, 185, 133, 152, 119, 131, 163, 
109, 112, 198, 84, 138, 106, 102, 142, 157, 156, 102, 127, 125, 158, 230, 140, 
129, 102, 135, 111, 251, 66, 206, 116, 122, 125, 86, 96, 106, 146, 141, 177, 
197, 108, 187, 87, 107, 118, 122, 185, 118, 114, 163, 75, 131, 234, 147, 67, 68,
140, 153, 181, 118, 100, 97, 132, 57, 143, 39, 146, 98, 76, 122, 122, 86, 259, 
122, 124, 180, 225, 156, 98, 128, 146, 328, 197, 99, 141, 135, 144, 97, 122, 
209, 102, 136, 132, 238, 86, 154, 139, 172, 143, 106, 120, 64, 139, 90, 268, 97,
142, 146, 163, 80, 93, 101, 149, 119, 137, 154, 122, 136, 170, 167, 177, 93, 
228, 96, 139, 109, 126, 156, 139, 91, 132, 81, 125, 100, 170, 154, 114, 113, 
188, 114, 43, 117, 111, 117, 143, 165, 110, 78, 66, 160, 151, 155, 97, 235, 140,
118, 173, 77, 269, 129, 149, 79, 131, 103, 126, 81, 99, 132, 151, 184, 98, 64, 
167, 137, 148, 175, 79, 112, 125, 174, 94, 162, 171, 228, 116, 107, 159, 122, 
118, 110, 165, 124, 77, 174, 123, 191, 200, 119, 149, 186, 152, 106, 218, 156, 
120, 157, 77, 147, 136, 89, 123, 139, 57, 139, 112, 179, 158, 166, 165, 82, 96, 
73, 287, 115, 109, 175, 144, 143, 193, 208, 87, 282, 76, 69, 132, 127, 118, 125,
220, 170, 128, 107, 95, 105, 112, 136, 161, 125, 97, 93, 150, 64, 106, 106, 139,
142, 104, 113, 202, 96, 164, 125, 166, 106, 121, 144, 183, 107, 172, 120, 177, 
98, 134, 130, 91, 154, 136, 145, 218, 126, 186, 112, 139, 109, 120, 160, 98, 
118, 92, 201, 148, 130, 85, 127, 72, 111, 291, 112, 138, 209, 171, 115, 158, 
169, 199, 91, 160, 99, 119, 176, 118, 77, 155, 147, 193, 130, 169, 136, 141, 
100, 81, 178, 148, 146, 135, 82, 176, 104, 87, 190, 148, 138, 159, 128, 120, 
158, 66, 127, 146, 82, 184, 164, 173, 123, 95, 159, 105, 110, 72, 208, 88, 191, 
94, 102, 120, 179, 170, 133, 122, 76, 53, 300, 164, 154, 205, 159, 98, 77, 119, 
162, 115, 224, 111, 199, 130, 147, 134, 130, 96, 132, 156, 88, 113, 147, 216, 
113, 88, 260, 153, 96, 122, 136, 140, 191, 83, 113, 192, 218, 176, 93, 135, 142,
265, 112, 122, 105, 168, 179, 169, 88, 160, 143, 222, 94, 135, 121, 119, 101, 
206, 94, 166, 139, 146, 131, 115, 141, 92, 168, 160, 175, 121, 166, 114, 139, 
84, 89, 108, 151, 144, 123, 91, 137, 101, 203, 121, 176, 90, 144, 254, 95, 107, 
156, 161, 84, 105, 108, 168, 119, 105, 97, 99, 198, 186, 168, 88, 95, 146, 229, 
76, 129, 130, 92, 161, 125, 138, 78, 129, 123, 170, 167, 106, 142, 141, 71, 155,
189, 107, 144, 128, 156, 100, 124, 102, 128, 139, 194, 135, 81, 64, 83, 195, 
150, 110, 134, 196, 100, 112, 96, 131, 55, 91, 78, 116, 129, 117, 115, 67, 176, 
128, 145, 157, 183, 94, 78, 134, 171, 103, 94, 132, 95, 114, 94, 91, 72, 128, 
114, 96, 139, 109, 254, 78, 184, 193, 190, 119, 145, 103, 78, 139, 131, 174, 98,
144, 130, 115, 143, 220, 147, 125, 158, 95, 123, 91, 76, 134, 104, 146, 137, 
199, 136, 85, 131, 136, 144, 137, 125, 88, 125, 113, 121, 166, 194, 199, 218, 
193, 167, 124, 74, 255, 126, 159, 194, 127, 86, 77, 103, 118, 166, 154, 107, 
196, 122, 127, 164, 158, 69, 89, 150, 112, 73, 105, 88, 117, 139, 53, 121, 149, 
106, 77, 129, 145, 104, 162, 140, 199, 56, 119, 139, 174, 135, 198, 121, 122, 
221, 163, 213, 113, 145, 107, 93, 110, 105, 161, 166, 96, 77, 114, 95, 101, 127,
143, 196, 113, 170, 103, 100, 107, 106, 122, 150, 139, 121, 162, 142, 173, 70, 
104, 169, 129, 111, 81, 108, 97, 141, 95, 87, 112, 118, 171, 184, 161, 116, 162,
117, 95, 165, 152, 86, 159, 105, 90, 108, 143, 111, 135, 168, 83, 90, 94, 66, 
197, 201, 235, 173, 199, 80, 220, 173, 140, 124, 176, 163, 171, 213, 76, 88, 
105, 193, 149, 78, 141, 96, 80, 121, 107, 146, 108, 87, 114, 136, 150, 151, 99, 
52, 178, 206, 160, 101, 120, 136, 151, 83, 169, 196, 129, 84, 129, 122, 126, 
129, 207, 88, 69, 71, 167, 125, 155, 179, 154, 101, 99, 160, 163, 109, 122, 87, 
69, 189, 107, 88, 130, 146, 132, 90, 94, 96, 195, 101, 108, 122, 162, 134, 111, 
113, 95, 83, 100, 115, 120, 99, 89, 125, 52, 43, 188, 131, 139, 116, 132, 109, 
151, 144, 101, 138, 96, 163, 111, 99, 173, 136, 131, 82, 112, 115, 112, 126, 93,
124, 219, 154, 154, 186, 195, 130, 262, 124, 120, 237, 75, 225, 114, 155, 70, 
112, 118, 145, 75, 147, 139, 143, 266, 266, 164, 150, 116, 131, 155, 85, 64, 
101, 150, 168, 97, 83, 91, 93, 103, 108, 191, 179, 111, 95, 149, 242, 104, 144, 
213, 117, 193, 142, 130, 113, 138, 103, 132, 160, 112, 177, 145, 138, 105, 158, 
142, 157, 115, 153, 99, 68, 173, 105, 160, 176, 134, 163, 103, 95, 117, 161, 
133, 94, 271, 132, 128, 191, 104, 148, 177, 163, 149, 114, 100, 135, 208, 77, 
139, 79, 126, 119, 96, 113, 189, 128, 146, 164, 99, 118, 84, 124, 164, 218, 106,
147, 143, 173, 130, 93, 72, 170, 181, 105, 111, 233, 136, 103, 100, 90, 113, 98,
124, 79, 116, 115, 128, 103, 144, 133, 214, 187, 156, 160, 151, 158, 151, 140, 
153, 98, 169, 162, 235, 145, 106, 167, 95, 80, 167, 212, 89, 115, 161, 141, 100,
111, 103, 133, 66, 99, 119, 152, 214, 173, 148, 139, 171, 99, 154, 98, 141, 118,
143, 84, 145, 76, 147, 132, 109, 104, 135, 110, 132, 184, 106, 82, 168, 100, 
135, 144, 260, 110, 98, 113, 162, 85, 106, 122, 108, 137, 147, 228, 153, 134, 
172, 95, 126, 196, 98, 89, 135, 202, 169, 127, 153, 131, 80, 170, 77, 114, 126, 
130, 100, 176, 122, 155, 167, 138, 174, 86, 104, 302, 113, 108, 163, 112, 115, 
94, 156, 220, 92, 166, 122, 133, 137, 174, 139, 265, 212, 104, 108, 71, 125, 
118, 92, 123, 117, 111, 162, 102, 109, 142, 128, 191, 100, 187, 129, 126, 123, 
99, 136, 120, 67, 92, 125, 122, 130, 93, 135, 129, 123, 113, 119, 135, 108, 106,
73, 131, 106, 136, 115, 114, 143, 158, 122, 151, 103, 136, 170, 88, 120, 62, 59,
96, 130, 134, 113, 165, 206, 276, 113, 156, 147, 210, 223, 150, 106, 213, 138, 
200, 164, 85, 136, 193, 179, 215, 106, 132, 230, 91, 121, 54, 124, 161, 162, 89,
109, 172, 120, 119, 106, 103, 115, 178, 116, 129, 116, 104, 220, 145, 156, 172, 
188, 106, 205, 109, 276, 166, 179, 168, 160, 97, 141, 59, 249, 225, 156, 132, 
119, 136, 69, 115, 122, 104, 163, 89, 113, 72, 79, 171, 108, 113, 124, 215, 177,
171, 157, 126, 82, 108, 84, 137, 129, 202, 153, 123, 121, 58, 113, 155, 157, 
106, 121, 121, 118, 139, 154, 196, 96, 145, 206, 122, 147, 108, 169, 108, 279, 
133, 141, 113, 119, 139, 138, 124, 127, 143, 110, 101, 152, 110, 80, 190, 68, 
141, 151, 58, 98, 157, 130, 129, 129, 140, 111, 160, 74, 140, 180, 99, 153, 177,
125, 74, 65, 134, 132, 136, 108, 155, 142, 101, 106, 188, 102, 76, 140, 113, 
128, 142, 76, 154, 125, 100, 153, 127, 72, 158, 145, 162, 119, 160, 87, 109, 
121, 132, 195, 87, 160, 70, 145, 165, 131, 125, 91, 169, 77, 95, 107, 209, 142, 
115, 74, 109, 111, 118, 139, 127, 106, 118, 124, 137, 118, 193, 125, 62, 102, 
143, 109, 136, 95, 96, 130, 97, 163, 106, 90, 112, 148, 152, 94, 259, 131, 128, 
153, 115, 80, 144, 159, 112, 115, 93, 116, 116, 136, 133, 132, 84, 158, 96, 164,
85, 90, 96, 78, 134, 110, 143, 83, 132, 119, 106, 111, 137, 100, 143, 125, 119, 
88, 128, 168, 116, 139, 82, 136, 156, 102, 226, 160, 184, 102, 146, 142, 205, 
97, 131, 95, 147, 181, 147, 81, 133, 112, 128, 129, 104, 156, 133, 147, 123, 58,
112, 126, 129, 107, 195, 162, 87, 154, 111, 184, 116, 97, 201, 82, 171, 139, 
111, 173, 157, 147, 173, 97, 157, 132, 240, 184, 96, 153, 172, 205, 169, 180, 
95, 177, 188, 95, 98, 114, 104, 129, 105, 80, 104, 231, 95, 153, 99, 126, 93, 
79, 111, 98, 108, 65, 117, 90, 49, 104, 68, 97, 165, 161, 184, 154, 88, 148, 
101, 102, 247, 149, 182, 88, 121, 154, 63, 179, 128, 85, 117, 174, 197, 79, 163,
87, 115, 59, 144, 110, 80, 204, 200, 109, 108, 180, 142, 147, 159, 118, 99, 111,
138, 87, 75, 141, 113, 221, 129, 75, 201, 119, 183, 156, 140, 166, 167, 154, 72,
102, 114, 105, 112, 108, 88, 131, 84, 322, 176, 153, 115, 103, 206, 106, 109, 
163, 160, 106, 181, 128, 147, 98, 151, 113, 104, 68, 170, 164, 157, 64, 95, 137,
80, 122, 119, 180, 116, 135, 143, 103, 66, 133, 130, 104, 147, 102, 134, 169, 
116, 131, 128, 131, 135, 105, 125, 170, 175, 117, 107, 132, 165, 201, 113, 109, 
128, 127, 179, 103, 128, 142, 126, 99, 69, 86, 101, 124, 112, 121, 201, 193, 
154, 132, 199, 221, 132, 123, 184, 114, 111, 73, 99, 105, 160, 126, 193, 254, 
65, 179, 74, 149, 110, 195, 159, 110, 160, 229, 212, 118, 137, 92, 106, 154, 
135, 182, 105, 75, 130, 104, 76, 321, 100, 203, 154, 190, 108, 155, 144, 114, 
88, 233, 123, 116, 80, 220, 99, 115, 178, 153, 106, 106, 160, 66, 157, 83, 97, 
82, 124, 191, 129, 157, 128, 112, 97, 162, 90, 48, 61, 119, 106, 119, 117, 177, 
82, 119, 128, 78, 132, 142, 139, 117, 100, 95, 169, 157, 125, 163, 131, 127, 
104, 115, 174, 192, 135, 134, 206, 114, 70, 177, 102, 71, 70, 58, 80, 176, 131, 
100, 129, 158, 215, 121, 124, 82, 95, 108, 77, 84, 155, 218, 83, 188, 94, 141, 
186, 119, 102, 111, 255, 78, 121, 129, 109, 111, 139, 135, 107, 149, 205, 95, 
124, 95, 127, 137, 145, 91, 86, 87, 137, 100, 59, 85, 119, 156, 88, 73, 176, 56,
226, 74, 158, 151, 117, 140, 249, 203, 122, 191, 116, 122, 146, 119, 145, 108, 
176, 146, 189, 146, 174, 102, 213, 169, 138, 194, 240, 140, 169, 172, 128, 107, 
96, 158, 89, 204, 156, 121, 127, 145, 108, 153, 168, 149, 97, 171, 100, 194, 
116, 120, 144, 201, 106, 153, 115, 93, 108, 172, 68, 112, 171, 117, 117, 90, 
115, 150, 141, 97, 136, 135, 69, 244, 141, 208, 114, 168, 87, 215, 106, 188, 87,
111, 112, 83, 147, 69, 105, 82, 94, 152, 113, 145, 113, 108, 140, 110, 107, 214,
163, 123, 87, 185, 222, 158, 86, 143, 119, 66, 156, 137, 96, 145, 96, 132, 185, 
80, 130, 146, 103, 46, 99, 56, 75, 138, 105, 175, 152, 77, 161, 185, 219, 155, 
210, 177, 98, 75, 91, 94, 98, 98, 103, 130, 84, 115, 125, 102, 80, 130, 158, 
131, 190, 113, 120, 106, 136, 171, 182, 118, 112, 117, 105, 81, 97, 183, 130, 
122, 187, 163, 204, 123, 112, 134, 90, 177, 113, 90, 108, 113, 191, 184, 143, 
291, 112, 157, 119, 170, 135, 156, 119, 127, 143, 165, 107, 103, 128, 143, 156, 
62, 120, 101, 162, 67, 102, 89, 91, 153, 68, 150, 91, 207, 111, 129, 149, 120, 
138, 160, 175, 85, 129, 153, 227, 74, 113, 150, 160, 209, 106, 62, 148, 89, 102,
180, 136, 113, 143, 136, 104, 107, 105, 143, 116, 125, 223, 158, 117, 107, 101, 
99, 141, 180, 278, 93, 98, 92, 67, 160, 85, 113, 165, 114, 182, 117, 81, 175, 
124, 125, 99, 158, 105, 219, 127, 151, 134, 95, 74, 98, 153, 123, 117, 63, 167, 
182, 130, 169, 160, 203, 165, 117, 118, 168, 187, 168, 92, 144, 113, 176, 116, 
141, 170, 223, 139, 262, 135, 126, 83, 128, 186, 114, 139, 194, 79, 142, 110, 
141, 141, 105, 124, 185, 85, 126, 161, 107, 116, 139, 212, 119, 172, 85, 113, 
150, 74, 89, 121, 135, 192, 84, 204, 106, 105, 114, 153, 110, 151, 97, 196, 129,
172, 142, 114, 132, 101, 113, 94, 88, 62, 90, 147, 127, 98, 146, 123, 102, 357, 
218, 136, 81, 114, 143, 107, 99, 108, 177, 129, 83, 74, 220, 123, 202, 143, 141,
181, 85, 194, 195, 79, 184, 174, 92, 140, 143, 159, 46, 237, 149, 100, 56, 314, 
169, 94, 68, 175, 67, 109, 98, 95, 187, 155, 118, 148, 103, 159, 184, 206, 138, 
98, 117, 233, 164, 168, 61, 118, 211, 98, 87, 105, 119, 96, 108, 65, 111, 94, 
132, 124, 72, 73, 215, 149, 114, 175, 146, 52, 78, 154, 85, 231, 196, 97, 96, 
125, 99, 167, 80, 57, 99, 157, 127, 143, 222, 132, 78, 176, 136, 92, 102, 159, 
156, 123, 151, 198, 109, 119, 94, 83, 148, 188, 107, 131, 233, 116, 180, 223, 
110, 242, 95, 159, 124, 177, 107, 101, 87, 112, 117, 151, 134, 142, 158, 81, 
105, 162, 134, 88, 102, 161, 125, 129, 107, 120, 163, 168, 144, 66, 98, 248, 
235, 149, 191, 108, 114, 114, 127, 93, 112, 157, 92, 177, 134, 61, 122, 173, 
213, 82, 108, 153, 158, 134, 103, 86, 139, 130, 159, 163, 115, 92, 147, 140, 
102, 135, 98, 154, 100, 117, 171, 123, 91, 81, 131, 131, 82, 94, 111, 222, 142, 
147, 168, 175, 85, 117, 73, 120, 101, 174, 182, 100, 187, 85, 104, 110, 116, 76,
130, 98, 124, 146, 93, 135, 173, 70, 161, 206, 133, 178, 110, 146, 113, 201, 
114, 187, 260, 128, 135, 133, 130, 87, 201, 87, 107, 117, 138, 108, 129, 174, 
105, 165, 182, 212, 201, 114, 134, 123, 257, 122, 148, 86, 169, 153, 112, 173, 
164, 154, 149, 176, 185, 111, 68, 104, 73, 170, 97, 139, 146, 126, 154, 243, 
132, 64, 165, 109, 109, 109, 177, 103, 173, 136, 132, 176, 164, 67, 131, 95, 
176, 202, 173, 140, 159, 205, 185, 235, 182, 156, 124, 129, 167, 202, 165, 156, 
105, 208, 98, 140, 112, 184, 97, 132, 129, 134, 110, 73, 99, 180, 77, 113, 115, 
132, 186, 132, 74, 134, 236, 120, 188, 135, 210, 123, 135, 122, 135, 137, 162, 
124, 119, 105, 189, 51, 112, 167, 177, 159, 276, 105, 149, 101, 146, 191, 86, 
162, 95, 135, 148, 99, 171, 222, 170, 112, 160, 156, 107, 201, 229, 93, 207, 
156, 105, 106, 154, 111, 126, 181, 137, 162, 94, 148, 160, 116, 74, 79, 129, 
147, 118, 117, 165, 86, 131, 120, 150, 90, 105, 143, 126, 114, 186, 100, 108, 
178, 162, 113, 210, 93, 137, 139, 160, 136, 137, 128, 127, 111, 64, 98, 198, 
238, 102, 173, 199, 168, 185, 95, 234, 152, 157, 114, 70, 86, 138, 76, 134, 147,
170, 148, 127, 138, 132, 114, 120, 199, 100, 88, 115, 84, 142, 123, 154, 96, 
143, 93, 216, 172, 150, 130, 103, 229, 106, 110, 77, 78, 184, 185, 129, 112, 
169, 170, 109, 128, 109, 93, 118, 195, 105, 171, 125, 153, 104, 158, 128, 82, 
111, 112, 179, 111, 72, 131, 121, 172, 57, 90, 138, 126, 95, 163, 103, 97, 98, 
149, 161, 109, 239, 199, 120, 76, 175, 146, 152, 306, 163, 185, 157, 72, 163, 
153, 110, 85, 95, 171, 134, 209, 111, 203, 131, 119, 111, 130, 119, 140, 100, 
161, 153, 106, 131, 87, 167, 103, 158, 60, 86, 148, 157, 144, 106, 191, 103, 
117, 84, 75, 134, 90, 186, 106, 133, 218, 105, 110, 180, 195, 186, 166, 178, 
136, 65, 133, 81, 119, 136, 136, 97, 225, 92, 120, 76, 108, 76, 127, 87, 262, 
170, 120, 147, 190, 101, 142, 110, 126, 142, 129, 81, 175, 128, 122, 138, 127, 
204, 171, 135, 114, 86, 243, 156, 160, 134, 201, 206, 185, 227, 146, 134, 104, 
99, 156, 119, 196, 120, 119, 110, 147, 94, 224, 132, 178, 88, 154, 123, 134, 
116, 141, 99, 118, 146, 102, 100, 121, 153, 219, 180, 157, 113, 109, 117, 140, 
119, 79, 133, 154, 112, 80, 93, 136, 182, 90, 120, 178, 105, 105, 117, 105, 219,
129, 127, 128, 121, 121, 156, 144, 156, 109, 158, 115, 144, 104, 137, 124, 116, 
127, 152, 137, 266, 101, 166, 74, 96, 140, 86, 100, 81, 104, 145, 113, 106, 186,
149, 82, 70, 91, 130, 104, 136, 105, 90, 126, 109, 106, 135, 108, 177, 121, 130,
157, 190, 194, 119, 198, 112, 101, 168, 164, 165, 119, 127, 132, 72, 175, 176, 
141, 82, 182, 136, 172, 70, 184, 101, 135, 126, 100, 135, 94, 158, 149, 96, 182,
134, 163, 142, 123, 208, 116, 146, 132, 145, 74, 106, 200, 234, 137, 103, 175, 
130, 134, 147, 113, 135, 93, 250, 212, 202, 100, 118, 102, 121, 97, 137, 48, 
118, 90, 127, 112, 134, 136, 100, 114, 112, 78, 160, 137, 92, 91, 72, 153, 145, 
213, 216, 190, 105, 185, 115, 133, 79, 83, 105, 111, 192, 143, 219, 179, 148, 
268, 88, 103, 77, 131, 83, 253, 103, 124, 129, 180, 145, 113, 98, 135, 122, 184,
172, 139, 75, 223, 209, 130, 93, 106, 111, 105, 128, 196, 137, 158, 117, 106, 
102, 149, 133, 242, 197, 141, 86, 145, 101, 110, 185, 87, 120, 101, 173, 143, 
128, 126, 85, 142, 111, 140, 144, 91, 147, 125, 108, 141, 201, 104, 132, 118, 
111, 78, 83, 136, 83, 87, 90, 154, 138, 218, 175, 181, 89, 117, 145, 119, 86, 
160, 108, 131, 134, 167, 108, 157, 152, 205, 183, 161, 87, 118, 78, 172, 90, 
119, 97, 199, 162, 93, 82, 115, 110, 78, 115, 150, 92, 162, 96, 141, 91, 86, 97,
147, 84, 120, 175, 65, 92, 117, 160, 168, 159, 107, 159, 117, 242, 112, 178, 
152, 186, 152, 156, 101, 151, 155, 138, 102, 251, 185, 109, 87, 58, 172, 179, 
115, 78, 243, 110, 126, 121, 61, 157, 133, 129, 175, 131, 95, 114, 224, 235, 
169, 132, 96, 168, 124, 99, 197, 136, 148, 73, 118, 75, 111, 145, 150, 137, 73, 
141, 103, 120, 116, 104, 110, 142, 138, 128, 119, 144, 102, 82, 102, 101, 96, 
78, 178, 119, 80, 113, 160, 160, 168, 97, 78, 113, 189, 143, 121, 173, 69, 143, 
215, 118, 202, 96, 97, 131, 154, 136, 180, 129, 126, 109, 129, 151, 117, 80, 
202, 118, 133, 135, 146, 145, 303, 165, 233, 258, 125, 101, 90, 190, 97, 80, 
104, 101, 167, 185, 147, 108, 168, 124, 236, 198, 111, 85, 151, 139, 156, 210, 
111, 194, 111, 175, 154, 89, 124, 133, 203, 82, 112, 200, 186, 123, 98, 99, 84, 
140, 101, 124, 114, 92, 96, 163, 107, 123, 89, 88, 124, 138, 102, 184, 54, 92, 
129, 172, 96, 197, 91, 76, 89, 124, 130, 63, 114, 113, 156, 144, 282, 166, 138, 
127, 156, 180, 96, 101, 150, 176, 99, 91, 73, 166, 132, 163, 152, 147, 121, 232,
203, 122, 127, 160, 170, 214, 154, 98, 90, 129, 76, 211, 148, 163, 150, 145, 
128, 141, 132, 139, 86, 113, 237, 174, 104, 113, 190, 107, 94, 183, 82, 118, 
161, 104, 142, 89, 150, 126, 108, 152, 159, 189, 58, 102, 140, 170, 193, 89, 
189, 137, 144, 51, 63, 136, 131, 132, 116, 148, 144, 139, 88, 139, 105, 194, 
132, 206, 126, 152, 261, 98, 57, 187, 149, 135, 135, 76, 136, 144, 173, 136, 
217, 101, 232, 80, 115, 165, 117, 115, 162, 110, 103, 141, 93, 107, 145, 162, 
121, 136, 105, 153, 137, 163, 135, 144, 108, 180, 60, 90, 138, 42, 154, 128, 
125, 119, 106, 139, 109, 98, 66, 253, 144, 73, 169, 124, 91, 60, 95, 114, 150, 
103, 176, 154, 173, 131, 101, 129, 157, 77, 120, 142, 174, 101, 153, 148, 179, 
124, 120, 215, 110, 128, 148, 148, 144, 156, 193, 144, 138, 117, 174, 109, 123, 
243, 99, 176, 107, 145, 111, 98, 148, 85, 119, 86, 91, 206, 126, 67 ]


==> statistics/all/stats/stats_10k_3folds_q_2.txt <==
[ 11, 8, 9, 7, 2, 9, 18, 13, 2, 13, 12, 3, 13, 14, 16, 7, 4, 2, 23, 12, 13, 16, 
9, 11, 4, 0, 12, 9, 11, 6, 3, 18, 4, 6, 9, 7, 2, 10, 7, 4, 10, 11, 2, 8, 16, 10,
22, 5, 13, 15, 6, 14, 4, 12, 13, 16, 1, 7, 13, 14, 5, 6, 4, 7, 19, 11, 13, 6, 
16, 12, 9, 25, 1, 3, 7, 13, 7, 25, 8, 10, 6, 1, 6, 14, 7, 8, 2, 7, 7, 3, 11, 2, 
15, 6, 5, 3, 17, 5, 3, 10, 7, 14, 3, 4, 8, 13, 10, 24, 2, 6, 13, 6, 9, 12, 3, 
16, 5, 24, 26, 17, 7, 4, 7, 10, 4, 4, 5, 4, 4, 13, 5, 4, 11, 11, 10, 7, 1, 6, 8,
5, 8, 9, 10, 11, 13, 7, 9, 1, 8, 8, 16, 3, 10, 21, 3, 5, 14, 11, 20, 9, 7, 9, 
10, 8, 7, 5, 7, 20, 7, 7, 20, 17, 19, 10, 13, 5, 11, 4, 15, 13, 2, 19, 7, 8, 5, 
6, 14, 8, 9, 4, 18, 11, 15, 28, 3, 12, 9, 8, 9, 13, 25, 8, 5, 7, 3, 3, 3, 15, 4,
13, 3, 16, 10, 10, 11, 4, 11, 5, 10, 5, 14, 20, 10, 11, 11, 13, 13, 8, 5, 6, 2, 
19, 11, 6, 9, 5, 9, 15, 2, 11, 7, 26, 9, 8, 3, 4, 13, 6, 10, 3, 8, 6, 34, 8, 4, 
6, 10, 14, 10, 18, 4, 6, 3, 13, 3, 9, 6, 9, 1, 12, 19, 20, 9, 11, 4, 6, 11, 3, 
3, 13, 15, 6, 7, 8, 6, 19, 6, 14, 4, 5, 9, 12, 10, 4, 12, 16, 19, 4, 6, 2, 14, 
5, 7, 6, 11, 19, 2, 8, 6, 10, 5, 10, 4, 3, 13, 6, 10, 12, 17, 8, 14, 7, 4, 16, 
6, 3, 11, 10, 10, 26, 24, 29, 3, 5, 5, 1, 11, 0, 2, 6, 12, 7, 4, 7, 9, 17, 12, 
7, 17, 9, 6, 9, 17, 14, 3, 10, 10, 13, 6, 10, 7, 4, 4, 2, 20, 13, 7, 8, 15, 5, 
6, 2, 8, 9, 15, 19, 5, 5, 8, 7, 15, 4, 11, 21, 4, 16, 5, 3, 15, 9, 5, 13, 11, 3,
9, 3, 15, 18, 8, 16, 14, 12, 6, 12, 2, 10, 10, 1, 3, 8, 5, 7, 4, 11, 9, 6, 5, 7,
7, 21, 13, 13, 2, 17, 14, 14, 4, 8, 4, 12, 16, 12, 10, 10, 18, 5, 12, 8, 8, 5, 
9, 18, 9, 8, 9, 7, 12, 2, 12, 10, 5, 6, 5, 34, 8, 1, 1, 5, 8, 7, 2, 15, 7, 8, 
15, 11, 13, 6, 7, 5, 3, 17, 5, 11, 4, 8, 31, 9, 18, 0, 20, 6, 9, 10, 2, 3, 14, 
12, 10, 10, 9, 1, 6, 11, 6, 14, 9, 16, 17, 14, 19, 3, 18, 2, 9, 7, 7, 4, 6, 4, 
10, 18, 3, 11, 9, 8, 9, 6, 3, 10, 7, 19, 10, 7, 12, 13, 9, 5, 14, 4, 7, 9, 26, 
14, 5, 1, 7, 4, 4, 29, 20, 6, 7, 3, 10, 6, 19, 13, 10, 6, 9, 9, 11, 9, 30, 6, 8,
9, 14, 11, 7, 5, 14, 16, 13, 3, 20, 6, 8, 3, 35, 19, 12, 1, 9, 14, 16, 22, 8, 
26, 21, 12, 15, 5, 8, 4, 10, 16, 9, 9, 9, 12, 13, 5, 12, 13, 0, 9, 16, 8, 9, 6, 
1, 10, 10, 2, 5, 6, 9, 2, 6, 12, 4, 9, 7, 9, 2, 5, 10, 10, 12, 5, 2, 6, 12, 10, 
3, 10, 1, 7, 13, 4, 5, 7, 9, 12, 20, 10, 6, 10, 2, 13, 12, 5, 11, 17, 7, 5, 19, 
19, 8, 8, 6, 11, 13, 7, 11, 30, 9, 6, 8, 18, 8, 8, 16, 17, 8, 3, 9, 13, 15, 10, 
17, 19, 10, 22, 11, 7, 12, 16, 3, 3, 8, 12, 22, 8, 14, 6, 12, 3, 7, 10, 1, 3, 9,
12, 5, 20, 8, 24, 26, 6, 3, 7, 19, 15, 17, 8, 27, 12, 17, 10, 11, 7, 31, 5, 8, 
19, 17, 6, 5, 8, 2, 19, 16, 9, 6, 3, 6, 14, 20, 2, 8, 2, 4, 4, 11, 13, 5, 3, 5, 
11, 32, 10, 16, 4, 6, 2, 6, 4, 15, 3, 8, 26, 15, 1, 5, 7, 8, 19, 9, 3, 5, 9, 5, 
12, 21, 15, 31, 10, 12, 6, 7, 8, 16, 9, 15, 10, 6, 11, 18, 1, 2, 4, 18, 18, 2, 
5, 15, 12, 10, 6, 26, 3, 4, 12, 13, 9, 10, 4, 12, 19, 4, 5, 4, 4, 17, 14, 10, 9,
3, 25, 7, 15, 3, 20, 3, 10, 14, 8, 16, 9, 5, 19, 5, 10, 25, 7, 14, 8, 11, 25, 6,
10, 26, 1, 8, 6, 14, 4, 6, 14, 5, 8, 15, 23, 14, 18, 1, 4, 12, 20, 28, 9, 2, 8, 
9, 9, 13, 11, 1, 6, 8, 12, 5, 6, 8, 5, 1, 8, 8, 6, 13, 17, 5, 2, 8, 3, 20, 3, 4,
4, 7, 26, 12, 2, 6, 15, 23, 9, 16, 9, 9, 7, 10, 10, 8, 3, 11, 2, 3, 17, 12, 4, 
12, 8, 20, 11, 2, 16, 14, 16, 9, 12, 3, 2, 13, 7, 4, 12, 4, 13, 14, 15, 6, 17, 
10, 8, 10, 7, 11, 6, 4, 6, 25, 8, 10, 9, 8, 18, 3, 5, 6, 8, 8, 15, 10, 17, 9, 
10, 2, 28, 8, 10, 8, 11, 11, 6, 17, 3, 9, 13, 14, 2, 19, 7, 28, 16, 8, 9, 4, 7, 
4, 3, 5, 7, 2, 21, 5, 8, 5, 18, 8, 28, 6, 10, 7, 32, 7, 13, 8, 7, 2, 5, 7, 6, 
10, 10, 4, 8, 11, 1, 7, 3, 6, 12, 4, 8, 4, 7, 19, 10, 4, 8, 10, 14, 9, 9, 14, 
12, 4, 15, 5, 4, 9, 5, 3, 10, 5, 9, 22, 11, 7, 1, 3, 10, 7, 9, 9, 10, 5, 2, 12, 
22, 12, 0, 3, 13, 17, 3, 7, 14, 11, 7, 7, 5, 14, 13, 7, 9, 5, 8, 8, 5, 2, 10, 
12, 8, 12, 17, 8, 6, 14, 14, 14, 11, 15, 5, 12, 14, 8, 10, 17, 2, 8, 6, 0, 13, 
10, 12, 21, 20, 5, 2, 10, 11, 1, 2, 7, 8, 6, 8, 9, 11, 17, 8, 5, 5, 10, 5, 12, 
6, 6, 2, 6, 7, 4, 5, 18, 8, 7, 6, 9, 6, 16, 14, 7, 11, 9, 6, 7, 14, 7, 15, 18, 
9, 3, 17, 14, 2, 10, 3, 4, 4, 6, 6, 11, 2, 10, 18, 13, 7, 8, 8, 5, 14, 8, 7, 7, 
8, 3, 9, 16, 15, 10, 13, 13, 6, 12, 8, 11, 4, 15, 14, 5, 9, 11, 8, 5, 3, 10, 13,
20, 14, 9, 6, 8, 1, 2, 8, 3, 20, 10, 5, 19, 24, 8, 16, 9, 8, 21, 14, 10, 20, 12,
8, 13, 6, 15, 8, 18, 5, 10, 9, 2, 5, 7, 10, 4, 4, 7, 12, 17, 7, 5, 3, 22, 9, 23,
5, 13, 4, 13, 13, 6, 6, 5, 27, 17, 10, 10, 22, 6, 7, 22, 17, 7, 10, 13, 7, 8, 
14, 17, 14, 6, 8, 5, 8, 3, 10, 4, 12, 2, 5, 11, 5, 14, 9, 2, 7, 9, 19, 9, 10, 9,
12, 7, 11, 18, 4, 4, 6, 20, 23, 6, 5, 10, 5, 6, 19, 6, 4, 8, 11, 6, 15, 7, 6, 9,
5, 15, 6, 14, 11, 9, 5, 4, 8, 12, 13, 15, 0, 4, 9, 7, 7, 13, 1, 6, 18, 5, 9, 1, 
12, 8, 1, 9, 7, 11, 4, 10, 17, 9, 10, 10, 16, 7, 8, 10, 7, 11, 16, 14, 4, 8, 2, 
10, 6, 19, 12, 13, 26, 1, 7, 14, 11, 3, 15, 8, 9, 12, 6, 22, 14, 8, 17, 19, 5, 
13, 6, 4, 8, 1, 7, 4, 2, 3, 3, 11, 8, 5, 7, 3, 12, 12, 11, 10, 12, 1, 12, 13, 9,
9, 10, 5, 1, 11, 11, 4, 19, 0, 5, 8, 9, 2, 6, 2, 3, 10, 19, 6, 4, 17, 2, 14, 14,
5, 3, 12, 15, 9, 2, 1, 10, 12, 13, 3, 7, 8, 15, 17, 14, 11, 12, 23, 4, 2, 11, 5,
6, 12, 25, 15, 20, 4, 7, 5, 5, 9, 6, 7, 18, 9, 7, 2, 4, 15, 22, 9, 15, 16, 5, 
10, 6, 6, 13, 8, 10, 8, 8, 11, 15, 25, 14, 4, 10, 3, 5, 15, 26, 4, 9, 25, 7, 29,
8, 6, 13, 9, 13, 5, 12, 9, 8, 2, 6, 11, 14, 9, 7, 21, 3, 11, 15, 11, 11, 11, 10,
9, 4, 10, 9, 15, 11, 8, 10, 9, 11, 22, 8, 10, 11, 4, 9, 6, 7, 18, 17, 10, 6, 9, 
10, 16, 12, 13, 9, 18, 14, 7, 15, 22, 9, 6, 9, 5, 6, 0, 13, 4, 6, 14, 12, 15, 
14, 4, 15, 3, 8, 18, 7, 4, 25, 8, 11, 8, 12, 7, 4, 9, 6, 15, 8, 5, 3, 6, 11, 10,
15, 10, 3, 3, 14, 5, 12, 9, 5, 9, 15, 15, 6, 11, 5, 8, 10, 10, 16, 11, 4, 12, 5,
3, 8, 15, 9, 2, 11, 5, 4, 8, 13, 16, 6, 4, 8, 8, 3, 9, 7, 15, 10, 6, 7, 27, 16, 
11, 18, 9, 24, 9, 10, 8, 3, 19, 9, 11, 9, 6, 5, 10, 8, 4, 7, 12, 24, 8, 6, 7, 
10, 8, 5, 19, 18, 16, 5, 10, 28, 18, 8, 17, 14, 5, 8, 3, 18, 23, 5, 1, 2, 12, 8,
12, 22, 24, 15, 10, 15, 15, 3, 8, 18, 16, 13, 13, 5, 14, 5, 2, 3, 9, 1, 14, 3, 
14, 9, 7, 0, 10, 9, 18, 4, 2, 8, 7, 8, 10, 10, 5, 6, 4, 7, 3, 11, 4, 8, 11, 4, 
13, 10, 10, 2, 10, 18, 3, 2, 12, 27, 2, 10, 8, 9, 9, 14, 15, 9, 7, 10, 19, 10, 
5, 3, 8, 4, 7, 11, 10, 15, 5, 26, 8, 3, 1, 4, 6, 10, 7, 4, 8, 10, 7, 11, 13, 8, 
10, 9, 13, 18, 10, 20, 12, 12, 9, 4, 17, 6, 1, 4, 3, 17, 5, 5, 16, 15, 6, 21, 6,
20, 16, 7, 8, 8, 2, 6, 4, 10, 7, 17, 10, 22, 2, 13, 5, 16, 11, 12, 12, 3, 9, 4, 
4, 9, 10, 10, 9, 8, 10, 7, 10, 7, 3, 2, 24, 2, 13, 4, 5, 10, 8, 5, 13, 6, 9, 4, 
16, 8, 2, 6, 11, 11, 15, 7, 17, 9, 3, 11, 8, 17, 18, 7, 8, 8, 6, 8, 17, 5, 3, 
16, 9, 4, 11, 8, 8, 8, 15, 12, 4, 8, 11, 7, 0, 12, 13, 5, 3, 6, 21, 12, 13, 8, 
13, 5, 2, 9, 6, 15, 8, 0, 12, 9, 14, 8, 4, 24, 8, 3, 12, 2, 7, 10, 2, 10, 10, 
19, 16, 3, 14, 11, 22, 3, 5, 25, 6, 17, 5, 10, 18, 24, 4, 10, 13, 3, 3, 7, 3, 
18, 23, 9, 14, 5, 9, 10, 11, 11, 2, 7, 6, 13, 6, 12, 18, 7, 20, 8, 6, 6, 2, 9, 
5, 1, 9, 13, 8, 11, 17, 9, 7, 3, 10, 22, 4, 1, 12, 6, 9, 14, 8, 17, 10, 13, 16, 
4, 25, 5, 18, 6, 1, 7, 20, 6, 2, 13, 8, 13, 8, 8, 6, 4, 10, 7, 12, 18, 12, 9, 
14, 9, 14, 14, 6, 5, 10, 8, 4, 15, 4, 16, 4, 6, 8, 5, 13, 13, 11, 7, 22, 15, 8, 
5, 13, 8, 15, 16, 3, 8, 2, 7, 5, 1, 0, 10, 23, 13, 10, 15, 10, 3, 8, 18, 6, 12, 
11, 7, 19, 14, 1, 5, 11, 29, 4, 2, 36, 11, 18, 14, 14, 3, 4, 6, 6, 10, 14, 12, 
27, 15, 13, 18, 20, 10, 23, 4, 13, 8, 24, 10, 23, 10, 6, 18, 13, 6, 13, 10, 9, 
22, 23, 6, 5, 11, 8, 9, 5, 13, 4, 3, 24, 4, 20, 6, 15, 4, 7, 4, 17, 6, 6, 13, 
10, 8, 19, 14, 10, 4, 5, 4, 12, 15, 2, 5, 5, 7, 7, 14, 14, 10, 15, 6, 13, 5, 12,
4, 12, 12, 14, 28, 10, 16, 5, 12, 10, 9, 18, 8, 9, 3, 9, 6, 7, 6, 12, 6, 10, 15,
3, 3, 13, 12, 7, 2, 6, 6, 5, 13, 16, 4, 2, 17, 12, 16, 5, 6, 15, 10, 6, 10, 12, 
13, 7, 8, 17, 11, 12, 18, 12, 13, 6, 8, 15, 7, 18, 12, 5, 21, 31, 3, 12, 22, 6, 
1, 10, 0, 5, 8, 16, 11, 7, 31, 15, 3, 11, 9, 8, 4, 7, 10, 5, 3, 11, 4, 3, 7, 5, 
16, 5, 13, 8, 18, 27, 4, 6, 13, 7, 14, 14, 8, 2, 8, 17, 7, 4, 18, 2, 8, 12, 12, 
4, 10, 8, 7, 9, 9, 7, 9, 3, 2, 4, 6, 8, 14, 11, 7, 13, 6, 15, 4, 2, 1, 6, 8, 11,
11, 17, 21, 10, 13, 9, 2, 5, 7, 18, 5, 5, 13, 4, 5, 3, 7, 17, 16, 14, 13, 2, 7, 
5, 2, 9, 9, 12, 2, 15, 10, 9, 5, 11, 7, 2, 9, 4, 6, 7, 5, 12, 17, 12, 6, 8, 7, 
1, 14, 10, 14, 7, 15, 6, 10, 4, 9, 8, 8, 22, 8, 19, 16, 13, 18, 12, 18, 7, 15, 
7, 14, 9, 12, 11, 7, 16, 11, 15, 6, 7, 7, 11, 14, 7, 8, 13, 3, 6, 2, 4, 8, 3, 2,
7, 6, 13, 10, 6, 13, 8, 8, 5, 3, 7, 19, 13, 13, 9, 4, 18, 14, 13, 19, 7, 5, 7, 
18, 9, 12, 4, 11, 7, 10, 20, 8, 13, 11, 13, 18, 4, 6, 15, 7, 7, 9, 6, 7, 6, 12, 
28, 12, 5, 14, 11, 3, 9, 11, 6, 7, 21, 12, 15, 1, 10, 5, 7, 13, 13, 6, 9, 3, 12,
12, 8, 9, 6, 1, 17, 8, 7, 17, 11, 1, 7, 13, 8, 6, 18, 16, 5, 2, 9, 4, 20, 7, 29,
4, 7, 14, 7, 4, 12, 16, 10, 6, 23, 12, 7, 12, 9, 6, 4, 9, 14, 12, 2, 5, 14, 2, 
12, 22, 14, 6, 11, 12, 20, 14, 20, 7, 8, 22, 9, 10, 9, 11, 8, 5, 14, 15, 20, 9, 
10, 8, 12, 2, 13, 7, 9, 4, 2, 21, 16, 6, 15, 42, 20, 10, 5, 10, 10, 11, 1, 13, 
8, 10, 7, 6, 4, 2, 6, 4, 1, 14, 2, 13, 3, 15, 9, 11, 7, 10, 3, 21, 13, 12, 7, 
20, 4, 4, 7, 5, 6, 0, 3, 3, 4, 4, 8, 9, 1, 5, 7, 24, 14, 16, 17, 7, 11, 3, 15, 
10, 17, 13, 12, 9, 20, 15, 15, 7, 5, 7, 15, 3, 6, 7, 4, 2, 8, 6, 3, 16, 9, 19, 
13, 17, 11, 15, 7, 5, 2, 13, 5, 5, 12, 14, 10, 19, 8, 3, 23, 8, 9, 14, 11, 19, 
9, 9, 2, 9, 5, 6, 4, 3, 17, 8, 14, 11, 19, 5, 2, 7, 2, 18, 10, 8, 8, 7, 15, 6, 
7, 6, 4, 6, 8, 10, 3, 14, 1, 5, 21, 4, 24, 15, 4, 23, 6, 3, 13, 11, 6, 11, 8, 9,
11, 9, 2, 13, 8, 15, 8, 10, 15, 2, 15, 8, 6, 11, 20, 9, 12, 1, 7, 14, 9, 10, 15,
16, 18, 10, 15, 5, 12, 7, 5, 6, 5, 14, 17, 8, 13, 14, 6, 11, 3, 3, 1, 10, 12, 
15, 8, 10, 20, 7, 5, 6, 3, 12, 13, 9, 5, 35, 6, 31, 8, 7, 3, 5, 7, 16, 14, 11, 
9, 1, 2, 19, 8, 3, 10, 9, 17, 3, 10, 22, 11, 14, 2, 9, 7, 5, 4, 37, 22, 5, 12, 
1, 9, 4, 8, 11, 8, 6, 8, 10, 15, 10, 16, 16, 5, 11, 15, 2, 0, 12, 2, 6, 7, 12, 
7, 4, 17, 9, 14, 8, 11, 11, 18, 12, 10, 11, 20, 22, 13, 5, 9, 7, 26, 13, 11, 7, 
9, 8, 7, 5, 11, 15, 15, 6, 38, 12, 6, 13, 7, 14, 13, 14, 15, 1, 13, 7, 7, 12, 
17, 3, 1, 8, 13, 7, 18, 4, 6, 8, 14, 8, 20, 3, 3, 8, 7, 25, 3, 10, 12, 3, 11, 5,
10, 12, 4, 7, 5, 13, 13, 4, 14, 7, 6, 23, 5, 6, 19, 10, 24, 4, 2, 11, 15, 12, 
10, 6, 6, 2, 1, 12, 10, 15, 17, 17, 21, 3, 4, 14, 15, 19, 12, 0, 6, 7, 14, 10, 
7, 11, 5, 10, 5, 16, 8, 4, 17, 17, 8, 4, 6, 9, 6, 9, 8, 17, 5, 14, 13, 11, 12, 
7, 10, 5, 10, 14, 13, 8, 7, 5, 5, 13, 12, 23, 5, 5, 12, 5, 16, 23, 9, 6, 8, 20, 
13, 14, 10, 9, 8, 6, 4, 3, 11, 8, 6, 10, 9, 4, 18, 7, 8, 7, 6, 9, 3, 4, 20, 20, 
10, 4, 10, 11, 16, 14, 5, 6, 10, 10, 15, 4, 14, 15, 10, 12, 11, 13, 9, 8, 14, 
14, 20, 16, 16, 7, 4, 4, 12, 9, 4, 10, 1, 14, 12, 2, 4, 6, 22, 12, 6, 7, 2, 17, 
10, 3, 2, 4, 20, 14, 17, 12, 7, 10, 12, 26, 10, 23, 6, 8, 5, 14, 9, 10, 3, 10, 
16, 13, 4, 14, 18, 12, 11, 6, 12, 6, 8, 14, 8, 3, 8, 6, 27, 12, 15, 10, 10, 5, 
5, 16, 6, 18, 8, 2, 16, 9, 6, 3, 11, 2, 10, 3, 2, 11, 4, 19, 7, 24, 23, 19, 9, 
17, 11, 10, 16, 13, 13, 7, 12, 12, 27, 6, 8, 3, 11, 17, 3, 12, 7, 14, 4, 8, 6, 
10, 14, 9, 10, 26, 4, 7, 10, 13, 16, 15, 20, 5, 5, 4, 6, 7, 15, 7, 8, 13, 10, 
11, 13, 10, 2, 7, 7, 19, 10, 11, 12, 9, 5, 18, 14, 33, 6, 12, 8, 20, 14, 3, 10, 
30, 2, 11, 6, 2, 12, 14, 14, 3, 8, 9, 20, 18, 15, 16, 15, 13, 3, 13, 9, 6, 5, 8,
7, 38, 7, 15, 3, 9, 6, 5, 1, 4, 6, 9, 15, 6, 24, 7, 10, 8, 3, 3, 31, 14, 0, 22, 
10, 4, 11, 13, 5, 2, 3, 2, 2, 4, 25, 9, 5, 4, 11, 8, 6, 13, 3, 9, 8, 8, 5, 6, 4,
11, 18, 5, 18, 1, 8, 15, 19, 6, 21, 11, 5, 8, 10, 1, 1, 7, 8, 7, 4, 2, 14, 16, 
8, 13, 2, 6, 15, 10, 9, 12, 4, 8, 5, 6, 5, 5, 7, 13, 6, 3, 8, 12, 12, 13, 17, 8,
17, 12, 10, 2, 7, 17, 5, 15, 3, 16, 16, 10, 11, 28, 24, 1, 10, 24, 6, 6, 10, 7, 
7, 7, 8, 8, 8, 9, 6, 9, 10, 3, 10, 11, 10, 16, 25, 5, 4, 7, 2, 4, 8, 11, 10, 6, 
11, 11, 9, 8, 6, 10, 16, 12, 8, 7, 11, 4, 11, 9, 6, 14, 9, 10, 12, 1, 14, 11, 
20, 7, 21, 11, 10, 5, 10, 15, 6, 9, 16, 7, 9, 6, 4, 14, 27, 19, 15, 9, 0, 12, 
16, 12, 1, 6, 13, 6, 6, 10, 12, 16, 10, 9, 2, 5, 7, 8, 11, 8, 7, 13, 10, 8, 33, 
4, 3, 10, 12, 21, 9, 5, 3, 10, 13, 8, 4, 8, 14, 11, 6, 8, 5, 26, 9, 8, 8, 35, 6,
7, 6, 5, 6, 15, 26, 8, 15, 5, 29, 9, 6, 12, 14, 7, 3, 6, 14, 22, 8, 10, 3, 20, 
10, 12, 6, 3, 7, 8, 8, 3, 6, 12, 8, 11, 16, 8, 8, 7, 8, 17, 6, 24, 28, 12, 12, 
6, 19, 12, 5, 7, 16, 6, 3, 16, 12, 17, 23, 7, 4, 3, 4, 6, 22, 17, 8, 17, 11, 3, 
8, 15, 4, 18, 9, 2, 7, 3, 18, 3, 12, 7, 1, 7, 11, 6, 11, 9, 8, 6, 2, 13, 8, 11, 
10, 9, 1, 4, 8, 8, 14, 8, 0, 2, 5, 2, 7, 14, 10, 16, 7, 4, 11, 14, 19, 7, 26, 
12, 21, 25, 3, 10, 8, 12, 11, 9, 1, 12, 13, 9, 5, 6, 1, 7, 6, 10, 10, 10, 4, 14,
1, 1, 6, 3, 22, 7, 15, 8, 10, 4, 17, 4, 8, 14, 5, 10, 12, 4, 19, 4, 1, 7, 16, 6,
16, 6, 3, 6, 7, 14, 5, 16, 16, 14, 15, 8, 13, 11, 4, 19, 16, 7, 5, 10, 22, 5, 
10, 4, 17, 10, 13, 2, 10, 6, 18, 16, 7, 13, 4, 4, 8, 22, 4, 12, 7, 11, 23, 13, 
13, 3, 8, 29, 1, 4, 8, 16, 5, 3, 19, 11, 7, 10, 14, 11, 7, 9, 9, 10, 3, 4, 8, 
25, 20, 14, 3, 10, 16, 4, 3, 9, 9, 11, 6, 6, 6, 12, 12, 11, 7, 9, 8, 16, 14, 11,
5, 3, 2, 11, 16, 15, 10, 3, 10, 11, 21, 4, 9, 8, 14, 22, 10, 7, 3, 6, 5, 7, 8, 
22, 3, 6, 2, 8, 23, 5, 2, 2, 13, 8, 17, 2, 11, 11, 13, 1, 9, 3, 1, 25, 9, 8, 7, 
5, 5, 4, 7, 4, 20, 6, 5, 6, 6, 7, 27, 7, 9, 7, 12, 1, 13, 10, 16, 9, 17, 18, 15,
4, 12, 10, 24, 7, 2, 6, 11, 8, 4, 19, 8, 1, 2, 11, 5, 18, 12, 2, 29, 10, 10, 5, 
20, 10, 2, 10, 12, 7, 6, 10, 12, 6, 13, 4, 15, 16, 9, 5, 11, 10, 5, 13, 6, 11, 
9, 7, 5, 9, 21, 9, 8, 5, 2, 8, 6, 18, 9, 8, 13, 3, 6, 18, 11, 7, 1, 13, 4, 16, 
6, 2, 13, 22, 2, 4, 11, 18, 3, 8, 12, 12, 10, 13, 6, 11, 4, 10, 10, 14, 8, 12, 
13, 4, 19, 19, 9, 6, 6, 14, 1, 8, 13, 13, 4, 17, 7, 6, 4, 9, 12, 10, 10, 23, 9, 
4, 9, 3, 5, 3, 9, 11, 0, 6, 11, 12, 10, 11, 13, 2, 19, 14, 7, 9, 10, 7, 13, 8, 
21, 4, 3, 14, 16, 7, 10, 9, 16, 4, 22, 7, 7, 10, 4, 8, 4, 6, 9, 6, 20, 12, 12, 
13, 2, 6, 8, 8, 6, 16, 10, 2, 6, 1, 7, 9, 10, 20, 6, 6, 15, 12, 8, 13, 10, 14, 
6, 12, 22, 9, 8, 13, 6, 22, 5, 7, 17, 14, 7, 9, 4, 26, 2, 13, 9, 5, 8, 3, 12, 
11, 6, 5, 4, 3, 10, 13, 5, 14, 7, 1, 10, 15, 6, 10, 8, 13, 18, 21, 5, 8, 6, 1, 
15, 33, 11, 6, 7, 1, 11, 12, 9, 10, 13, 10, 10, 6, 5, 6, 5, 6, 22, 3, 4, 8, 6, 
13, 9, 5, 6, 9, 6, 8, 13, 11, 7, 16, 11, 19, 6, 9, 5, 7, 7, 16, 8, 14, 8, 7, 8, 
6, 7, 14, 1, 4, 8, 6, 8, 1, 10, 10, 34, 9, 6, 11, 7, 13, 10, 5, 13, 8, 9, 7, 1, 
2, 5, 12, 9, 7, 8, 11, 5, 4, 15, 6, 9, 19, 17, 24, 6, 4, 15, 13, 12, 11, 8, 14, 
39, 14, 17, 4, 10, 5, 1, 25, 9, 16, 0, 8, 2, 4, 6, 14, 5, 13, 11, 13, 19, 9, 15,
5, 4, 7, 14, 17, 6, 8, 16, 6, 5, 8, 3, 16, 15, 12, 17, 7, 8, 4, 4, 5, 10, 11, 6,
8, 9, 7, 19, 3, 2, 11, 6, 6, 9, 19, 19, 10, 14, 6, 2, 13, 23, 6, 4, 15, 12, 18, 
7, 11, 4, 9, 8, 8, 8, 9, 18, 9, 6, 6, 19, 2, 15, 4, 16, 8, 33, 8, 8, 7, 11, 6, 
15, 11, 8, 13, 9, 6, 19, 11, 6, 11, 4, 8, 12, 4, 6, 20, 7, 4, 2, 9, 4, 9, 17, 3,
0, 12, 2, 16, 12, 19, 7, 26, 7, 5, 5, 10, 11, 14, 19, 9, 11, 11, 9, 5, 3, 8, 14,
12, 13, 9, 14, 2, 4, 12, 6, 32, 4, 8, 10, 8, 18, 14, 2, 15, 7, 9, 5, 5, 17, 10, 
9, 1, 6, 14, 16, 5, 2, 8, 6, 6, 17, 8, 10, 7, 10, 13, 4, 15, 8, 12, 10, 4, 6, 5,
7, 15, 3, 6, 2, 4, 4, 10, 11, 7, 17, 9, 12, 10, 11, 1, 4, 2, 8, 11, 6, 1, 4, 3, 
5, 5, 2, 17, 6, 16, 6, 9, 6, 19, 6, 5, 4, 16, 5, 22, 10, 4, 8, 8, 13, 12, 10, 3,
5, 5, 9, 15, 9, 12, 8, 12, 10, 3, 5, 6, 5, 8, 2, 5, 2, 11, 1, 3, 9, 10, 12, 10, 
20, 13, 7, 11, 18, 16, 12, 13, 9, 9, 14, 7, 9, 22, 1, 4, 10, 10, 18, 22, 15, 10,
7, 7, 6, 23, 18, 17, 7, 7, 6, 8, 4, 4, 3, 9, 3, 8, 4, 10, 12, 5, 13, 22, 6, 4, 
14, 3, 4, 9, 7, 15, 4, 14, 3, 10, 5, 9, 7, 9, 12, 8, 25, 17, 6, 14, 14, 6, 6, 
14, 24, 3, 14, 11, 6, 7, 10, 21, 2, 14, 26, 5, 5, 16, 18, 16, 3, 8, 16, 4, 12, 
8, 6, 3, 4, 17, 12, 4, 4, 6, 10, 6, 5, 12, 6, 7, 18, 7, 6, 20, 8, 8, 9, 4, 6, 
13, 3, 13, 6, 19, 17, 14, 16, 13, 13, 10, 22, 1, 10, 13, 13, 11, 7, 9, 12, 4, 7,
7, 2, 3, 8, 5, 8, 27, 9, 15, 7, 2, 4, 10, 12, 6, 28, 17, 8, 5, 9, 16, 4, 1, 20, 
17, 19, 12, 20, 5, 4, 2, 14, 3, 6, 12, 10, 3, 12, 7, 12, 8, 18, 3, 17, 9, 7, 1, 
8, 17, 6, 15, 15, 13, 9, 6, 5, 4, 6, 11, 4, 14, 11, 8, 20, 13, 1, 2, 9, 9, 15, 
15, 8, 6, 7, 1, 3, 21, 13, 18, 27, 14, 12, 5, 12, 32, 10, 8, 10, 5, 2, 6, 4, 4, 
18, 4, 13, 10, 2, 10, 10, 3, 15, 4, 11, 18, 14, 3, 15, 14, 6, 11, 17, 13, 30, 6,
5, 6, 11, 3, 16, 7, 8, 24, 9, 10, 4, 2, 8, 6, 5, 19, 15, 3, 13, 10, 4, 12, 13, 
6, 6, 1, 16, 13, 6, 13, 6, 4, 28, 11, 14, 6, 12, 7, 4, 3, 3, 14, 9, 7, 14, 16, 
3, 17, 17, 6, 11, 8, 10, 9, 16, 2, 4, 37, 11, 14, 11, 12, 10, 7, 5, 7, 27, 11, 
8, 12, 22, 14, 5, 11, 5, 23, 19, 13, 2, 9, 10, 5, 4, 3, 6, 9, 1, 7, 17, 17, 5, 
23, 11, 3, 16, 9, 5, 8, 6, 19, 1, 15, 10, 7, 5, 7, 13, 15, 5, 15, 5, 12, 13, 8, 
22, 14, 2, 19, 6, 6, 16, 3, 20, 4, 13, 14, 8, 7, 5, 5, 15, 10, 18, 1, 5, 8, 7, 
16, 14, 11, 13, 5, 12, 4, 6, 4, 7, 11, 8, 4, 12, 34, 13, 6, 22, 6, 8, 3, 11, 12,
14, 2, 6, 7, 10, 4, 13, 10, 10, 4, 4, 9, 5, 10, 9, 7, 6, 9, 1, 12, 5, 7, 15, 5, 
2, 11, 5, 10, 23, 16, 8, 2, 18, 26, 10, 10, 6, 15, 19, 7, 5, 5, 5, 7, 15, 5, 3, 
6, 6, 22, 9, 6, 12, 24, 7, 3, 3, 2, 4, 7, 14, 10, 3, 6, 6, 6, 1, 8, 21, 4, 17, 
12, 18, 12, 6, 12, 7, 18, 9, 1, 2, 8, 3, 9, 19, 11, 8, 12, 2, 5, 6, 17, 12, 3, 
7, 3, 13, 10, 14, 3, 12, 14, 2, 6, 2, 9, 15, 11, 8, 9, 25, 6, 14, 6, 22, 2, 9, 
5, 6, 29, 5, 5, 14, 9, 10, 7, 8, 15, 18, 4, 14, 8, 10, 6, 5, 6, 8, 3, 15, 19, 
12, 14, 16, 12, 5, 7, 1, 6, 11, 22, 15, 8, 2, 3, 8, 8, 0, 6, 18, 2, 18, 9, 5, 0,
1, 29, 11, 13, 18, 0, 14, 11, 4, 11, 11, 8, 9, 13, 3, 10, 3, 12, 20, 2, 1, 7, 7,
13, 13, 15, 6, 8, 18, 7, 15, 6, 14, 18, 11, 12, 3, 2, 3, 32, 17, 6, 1, 6, 5, 10,
10, 14, 30, 11, 10, 18, 7, 8, 12, 18, 13, 18, 8, 23, 4, 6, 15, 5, 4, 1, 6, 4, 8,
4, 11, 11, 3, 15, 7, 5, 2, 2, 15, 9, 14, 14, 5, 8, 5, 7, 17, 10, 16, 2, 12, 12, 
10, 3, 8, 3, 11, 7, 14, 4, 14, 4, 7, 34, 7, 2, 8, 3, 1, 8, 10, 8, 2, 9, 15, 7, 
14, 20, 11, 6, 15, 17, 4, 26, 22, 14, 16, 9, 6, 2, 18, 6, 6, 3, 9, 3, 1, 10, 10,
4, 7, 13, 25, 7, 5, 3, 11, 2, 3, 6, 6, 1, 9, 7, 12, 11, 6, 23, 11, 6, 6, 6, 13, 
4, 5, 5, 3, 19, 5, 16, 0, 2, 18, 15, 5, 13, 8, 21, 14, 10, 6, 16, 28, 20, 7, 7, 
13, 5, 7, 16, 7, 5, 6, 9, 12, 11, 2, 9, 10, 4, 9, 18, 6, 10, 1, 14, 8, 12, 14, 
11, 6, 8, 6, 8, 7, 9, 16, 9, 10, 9, 4, 16, 11, 16, 13, 6, 15, 29, 11, 16, 8, 5, 
1, 6, 9, 8, 7, 7, 6, 7, 9, 1, 4, 18, 6, 6, 6, 8, 7, 9, 6, 11, 10, 19, 8, 4, 7, 
10, 7, 12, 10, 9, 14, 16, 6, 27, 4, 15, 9, 8, 11, 14, 17, 12, 11, 20, 9, 7, 10, 
3, 2, 3, 3, 7, 10, 11, 9, 6, 7, 26, 18, 7, 21, 9, 12, 6, 14, 4, 7, 13, 5, 14, 
28, 6, 11, 12, 3, 20, 11, 14, 5, 5, 4, 8, 12, 6, 17, 8, 3, 7, 28, 12, 14, 6, 15,
14, 10, 10, 15, 8, 4, 11, 11, 5, 12, 12, 7, 12, 10, 10, 15, 8, 24, 12, 4, 6, 9, 
5, 15, 21, 15, 15, 28, 17, 6, 9, 7, 9, 15, 18, 6, 8, 3, 3, 9, 25, 10, 11, 7, 17,
16, 13, 2, 5, 5, 12, 2, 25, 10, 10, 15, 6, 15, 8, 8, 12, 2, 5, 12, 11, 4, 14, 8,
6, 13, 6, 14, 2, 14, 10, 9, 6, 12, 11, 10, 10, 16, 5, 9, 10, 9, 6, 8, 19, 10, 7,
12, 7, 11, 11, 9, 9, 4, 5, 6, 8, 13, 5, 6, 16, 5, 10, 6, 8, 6, 4, 2, 6, 5, 9, 
11, 6, 14, 15, 19, 9, 12, 4, 10, 3, 7, 11, 4, 5, 34, 12, 11, 8, 5, 9, 6, 13, 10,
7, 9, 3, 9, 33, 8, 27, 4, 4, 15, 11, 4, 15, 3, 6, 1, 15, 14, 8, 7, 7, 10, 13, 4,
1, 17, 19, 6, 11, 12, 6, 4, 11, 14, 9, 1, 10, 1, 1, 12, 9, 8, 17, 1, 4, 17, 5, 
7, 7, 9, 11, 12, 8, 7, 10, 4, 12, 13, 4, 17, 3, 8, 12, 15, 16, 9, 4, 4, 20, 8, 
18, 19, 6, 11, 5, 15, 8, 8, 17, 15, 6, 3, 6, 4, 3, 6, 21, 12, 11, 9, 7, 29, 6, 
7, 12, 2, 12, 10, 8, 2, 14, 15, 12, 18, 6, 19, 19, 9, 7, 8, 11, 2, 11, 13, 9, 6,
13, 6, 14, 8, 13, 8, 25, 10, 7, 14, 11, 25, 15, 6, 10, 11, 21, 5, 15, 3, 10, 7, 
3, 6, 9, 4, 8, 13, 22, 4, 12, 8, 16, 4, 9, 2, 2, 14, 19, 8, 10, 33, 4, 4, 13, 8,
15, 6, 11, 16, 5, 8, 7, 20, 5, 11, 14, 12, 20, 17, 17, 15, 9, 9, 15, 14, 6, 4, 
14, 6, 13, 7, 13, 18, 29, 7, 11, 14, 4, 6, 9, 2, 11, 4, 15, 4, 1, 21, 6, 7, 17, 
16, 10, 4, 3, 15, 4, 4, 7, 17, 8, 7, 3, 5, 7, 5, 18, 6, 18, 8, 8, 10, 11, 12, 7,
16, 7, 12, 8, 11, 10, 14, 9, 7, 10, 2, 6, 36, 16, 2, 4, 8, 6, 14, 18, 4, 6, 13, 
16, 14, 16, 26, 9, 15, 5, 20, 7, 1, 8, 9, 15, 22, 5, 15, 12, 13, 5, 6, 3, 13, 
15, 7, 10, 9, 3, 6, 4, 6, 11, 7, 10, 10, 3, 6, 9, 14, 9, 10, 5, 9, 5, 12, 7, 3, 
13, 10, 4, 8, 17, 11, 5, 15, 11, 7, 8, 1, 2, 22, 19, 3, 4, 4, 7, 12, 9, 7, 14, 
19, 6, 10, 12, 8, 4, 6, 33, 8, 4, 18, 5, 8, 5, 0, 4, 1, 12, 16, 10, 3, 15, 16, 
6, 4, 16, 7, 8, 6, 11, 14, 11, 8, 5, 9, 5, 4, 9, 7, 24, 30, 26, 2, 11, 10, 11, 
3, 6, 9, 15, 21, 19, 8, 11, 5, 7, 0, 10, 22, 13, 15, 9, 9, 18, 14, 8, 10, 5, 5, 
9, 8, 4, 19, 5, 11, 20, 8, 14, 5, 9, 12, 8, 12, 2, 7, 4, 6, 6, 4, 15, 9, 8, 13, 
18, 6, 8, 15, 17, 18, 9, 6, 1, 10, 2, 5, 4, 8, 19, 8, 8, 9, 5, 2, 12, 5, 6, 11, 
8, 10, 12, 4, 1, 4, 7, 9, 11, 8, 8, 2, 18, 9, 18, 10, 4, 10, 7, 11, 2, 4, 7, 9, 
15, 20, 24, 20, 6, 6, 11, 11, 6, 15, 10, 14, 20, 20, 6, 19, 21, 7, 2, 4, 7, 12, 
24, 1, 4, 8, 11, 11, 1, 8, 11, 6, 9, 8, 10, 15, 16, 4, 6, 13, 10, 3, 17, 9, 5, 
4, 15, 13, 9, 13, 17, 7, 12, 10, 6, 16, 15, 6, 11, 1, 8, 6, 1, 13, 16, 15, 3, 6,
16, 3, 9, 6, 14, 13, 9, 10, 19, 5, 6, 12, 16, 16, 12, 6, 14, 7, 3, 4, 8, 8, 3, 
15, 14, 19, 6, 9, 8, 3, 23, 15, 6, 10, 6, 9, 12, 4, 8, 15, 5, 13, 8, 27, 6, 12, 
15, 8, 10, 4, 11, 7, 4, 15, 7, 11, 13, 6, 9, 27, 2, 15, 4, 7, 9, 13, 1, 5, 9, 
14, 5, 21, 1, 10, 4, 4, 11, 8, 6, 19, 2, 11, 3, 11, 19, 8, 5, 6, 11, 3, 12, 17, 
14, 9, 7, 12, 11, 8, 11, 13, 9, 10, 7, 8, 15, 5, 9, 25, 10, 10, 19, 7, 19, 12, 
4, 2, 15, 6, 1, 9, 2, 17, 17, 21, 7, 5, 12, 5, 5, 2, 6, 17, 16, 20, 8, 9, 15, 
13, 8, 15, 4, 3, 15, 10, 14, 4, 6, 10, 10, 6, 12, 6, 9, 5, 14, 10, 13, 9, 4, 2, 
8, 9, 8, 5, 2, 8, 3, 1, 12, 9, 12, 9, 15, 6, 8, 6, 6, 4, 15, 9, 6, 14, 5, 18, 2,
4, 7, 7, 6, 7, 14, 9, 1, 13, 11, 3, 5, 10, 8, 17, 12, 10, 22, 7, 6, 12, 9, 21, 
1, 19, 0, 14, 4, 7, 4, 8, 4, 6, 14, 13, 10, 9, 12, 4, 12, 8, 19, 6, 7, 12, 7, 8,
8, 17, 3, 21, 14, 10, 19, 4, 19, 5, 8, 5, 9, 5, 6, 22, 8, 7, 7, 20, 7, 9, 14, 
12, 15, 10, 16, 13, 7, 7, 8, 3, 18, 6, 6, 7, 2, 16, 5, 10, 10, 19, 6, 10, 6, 10,
12, 5, 31, 10, 12, 11, 12, 7, 27, 3, 14, 16, 4, 15, 14, 7, 13, 14, 8, 9, 19, 5, 
3, 9, 18, 6, 12, 1, 11, 2, 15, 7, 4, 12, 22, 11, 23, 13, 8, 2, 3, 7, 5, 7, 0, 8,
9, 8, 10, 3, 5, 7, 15, 4, 4, 6, 6, 10, 14, 10, 6, 7, 3, 4, 5, 16, 10, 9, 9, 6, 
14, 13, 11, 12, 3, 11, 12, 5, 10, 13, 1, 12, 7, 5, 16, 2, 22, 17, 2, 8, 4, 14, 
6, 4, 14, 8, 6, 7, 13, 0, 5, 9, 2, 4, 7, 22, 7, 8, 4, 7, 7, 18, 2, 7, 19, 4, 14,
11, 10, 1, 12, 9, 10, 6, 10, 3, 11, 9, 4, 17, 8, 9, 15, 21, 4, 10, 8, 3, 4, 46, 
14, 6, 8, 18, 10, 5, 9, 11, 7, 19, 4, 21, 14, 17, 10, 4, 22, 24, 17, 20, 7, 8, 
8, 27, 7, 12, 11, 5, 13, 3, 12, 13, 14, 5, 9, 23, 15, 13, 1, 13, 8, 6, 1, 7, 7, 
11, 8, 6, 5, 18, 21, 19, 7, 5, 5, 12, 3, 10, 13, 18, 6, 10, 5, 2, 2, 2, 40, 6, 
8, 9, 15, 7, 12, 16, 10, 7, 16, 1, 20, 25, 6, 23, 19, 18, 11, 5, 10, 16, 13, 22,
9, 2, 12, 11, 4, 9, 4, 1, 7, 23, 4, 4, 15, 6, 3, 16, 12, 20, 8, 10, 26, 5, 9, 
13, 6, 21, 15, 9, 7, 3, 17, 22, 11, 5, 7, 3, 7, 6, 10, 6, 8, 2, 8, 6, 4, 11, 3, 
11, 7, 15, 4, 5, 2, 10, 16, 12, 20, 14, 16, 7, 12, 22, 4, 24, 13, 16, 9, 10, 0, 
20, 14, 24, 6, 16, 6, 10, 11, 4, 1, 10, 7, 9, 14, 26, 5, 18, 18, 5, 5, 28, 11, 
18, 3, 13, 5, 8, 20, 9, 3, 10, 6, 18, 7, 18, 6, 8, 8, 4, 14, 12, 10, 5, 7, 10, 
4, 10, 9, 9, 7, 7, 6, 8, 12, 12, 17, 6, 7, 8, 9, 17, 4, 5, 3, 8, 12, 3, 2, 8, 5,
7, 16, 9, 12, 13, 4, 14, 14, 8, 15, 4, 7, 25, 2, 8, 6, 14, 6, 4, 3, 5, 17, 1, 1,
24, 6, 5, 5, 11, 3, 14, 3, 6, 6, 8, 17, 6, 3, 9, 6, 15, 16, 6, 8, 3, 14, 7, 11, 
2, 7, 5, 18, 6, 8, 11, 2, 10, 7, 11, 15, 11, 2, 6, 13, 6, 13, 13, 7, 10, 12, 7, 
6, 10, 6, 9, 7, 5, 4, 15, 9, 6, 6, 16, 10, 15, 6, 4, 17, 6, 17, 4, 5, 6, 5, 22, 
5, 3, 14, 9, 12, 14, 13, 11, 12, 11, 13, 5, 20, 6, 9, 2, 15, 7, 12, 1, 12, 9, 
22, 1, 7, 5, 7, 10, 18, 8, 8, 8, 5, 3, 17, 5, 12, 2, 9, 4, 3, 6, 4, 8, 20, 18, 
15, 4, 13, 1, 2, 14, 15, 14, 11, 4, 12, 12, 10, 8, 15, 10, 12, 7, 4, 11, 7, 22, 
15, 13, 8, 30, 24, 12, 4, 18, 10, 12, 15, 9, 19, 5, 23, 11, 6, 10, 5, 8, 8, 8, 
16, 11, 7, 3, 7, 18, 6, 10, 12, 13, 5, 4, 1, 16, 19, 22, 7, 10, 5, 2, 12, 10, 
12, 6, 8, 14, 9, 4, 14, 5, 12, 9, 10, 10, 16, 3, 8, 10, 9, 2, 11, 16, 3, 9, 13, 
2, 0, 10, 5, 4, 10, 16, 12, 10, 2, 11, 3, 2, 20, 5, 16, 18, 3, 13, 5, 8, 3, 7, 
9, 3, 3, 5, 6, 4, 4, 8, 10, 2, 23, 5, 7, 8, 15, 3, 12, 14, 5, 4, 15, 10, 6, 3, 
15, 1, 8, 14, 8, 3, 12, 6, 12, 6, 2, 24, 1, 6, 7, 7, 2, 8, 8, 2, 20, 6, 1, 6, 
11, 21, 5, 13, 3, 14, 9, 4, 14, 3, 13, 2, 26, 17, 20, 11, 8, 13, 4, 15, 2, 12, 
10, 14, 16, 9, 10, 9, 10, 8, 10, 10, 9, 15, 3, 9, 3, 6, 5, 6, 7, 3, 16, 15, 16, 
14, 2, 10, 5, 13, 4, 9, 21, 6, 1, 16, 8, 5, 8, 4, 7, 3, 9, 3, 18, 15, 9, 6, 13, 
10, 3, 17, 6, 2, 2, 10, 16, 15, 14, 7, 10, 15, 10, 3, 20, 7, 17, 17, 21, 13, 20,
3, 6, 4, 8, 20, 4, 4, 5, 9, 7, 4, 1, 8, 9, 14, 13, 5, 17, 6, 14, 8, 13, 11, 24, 
4, 7, 10, 7, 15, 4, 7, 8, 10, 5, 9, 5, 12, 16, 8, 12, 8, 8, 11, 10, 17, 13, 5, 
12, 14, 8, 4, 2, 5, 3, 19, 15, 7, 6, 12, 15, 7, 7, 3, 7, 10, 7, 6, 17, 9, 4, 2, 
5, 4, 9, 12, 11, 14, 8, 6, 6, 10, 11, 12, 2, 5, 2, 3, 2, 3, 4, 10, 14, 1, 4, 11,
9, 10, 6, 14, 12, 10, 8, 4, 8, 6, 11, 9, 4, 5, 6, 9, 3, 6, 17, 9, 4, 11, 15, 12,
8, 6, 2, 18, 9, 8, 4, 10, 28, 11, 7, 12, 1, 20, 9, 7, 1, 5, 4, 26, 4, 5, 7, 22, 
19, 2, 5, 7, 12, 8, 11, 1, 8, 17, 20, 22, 8, 10, 3, 10, 11, 7, 8, 7, 5, 12, 4, 
6, 6, 8, 19, 17, 22, 7, 0, 1, 7, 22, 4, 12, 9, 9, 7, 11, 9, 2, 17, 12, 13, 8, 6,
19, 10, 15, 8, 12, 6, 18, 5, 7, 12, 16, 5, 15, 9, 4, 20, 7, 4, 9, 9, 1, 4, 20, 
21, 3, 2, 6, 6, 3, 2, 36, 5, 5, 11, 11, 7, 13, 11, 8, 21, 3, 4, 9, 4, 6, 6, 4, 
11, 25, 2, 11, 11, 13, 13, 4, 3, 10, 21, 3, 22, 25, 10, 1, 9, 3, 11, 10, 6, 4, 
7, 21, 7, 5, 8, 12, 2, 18, 2, 17, 5, 5, 3, 10, 8, 10, 10, 8, 13, 16, 20, 12, 12,
11, 15, 6, 15, 10, 9, 9, 16, 4, 7, 7, 1, 10, 6, 5, 4, 4, 7, 15, 11, 9, 10, 18, 
7, 8, 5, 4, 9, 9, 18, 22, 4, 6, 6, 3, 18, 7, 16, 20, 14, 9, 10, 10, 7, 9, 9, 4, 
3, 6, 6, 3, 4, 8, 11, 5, 9, 20, 6, 3, 5, 5, 5, 8, 15, 7, 17, 1, 9, 12, 5, 6, 8, 
14, 8, 9, 16, 11, 9, 6, 3, 18, 16, 8, 18, 11, 13, 14, 21, 13, 6, 3, 7, 10, 21, 
7, 3, 19, 1, 7, 25, 8, 2, 25, 7, 8, 10, 12, 6, 5, 4, 13, 4, 23, 2, 10, 6, 3, 9, 
2, 26, 7, 11, 9, 12, 11, 6, 4, 17, 15, 3, 9, 11, 14, 6, 15, 11, 17, 5, 3, 6, 17,
13, 9, 14, 4, 14, 16, 2, 5, 9, 8, 2, 12, 13, 2, 5, 9, 23, 7, 4, 7, 7, 7, 13, 12,
14, 12, 8, 18, 11, 21, 8, 4, 11, 8, 10, 12, 9, 29, 18, 18, 11, 3, 9, 7, 18, 11, 
19, 4, 6, 7, 3, 8, 3, 10, 1, 16, 6, 10, 7, 16, 6, 11, 8, 10, 14, 20, 12, 16, 12,
15, 6, 6, 26, 4, 6, 4, 5, 17, 13, 13, 7, 14, 6, 8, 10, 8, 13, 5, 8, 3, 6, 11, 5,
12, 17, 11, 12, 8, 5, 3, 10, 12, 10, 1, 13, 8, 4, 9, 4, 3, 2, 5, 9, 11, 12, 11, 
8, 5, 23, 16, 2, 8, 14, 7, 15, 10, 4, 5, 5, 6, 19, 10, 15, 12, 11, 14, 6, 7, 1, 
13, 14, 7, 12, 10, 8, 4, 14, 3, 2, 9, 11, 5, 10, 8, 7, 15, 10, 9, 7, 2, 17, 6, 
9, 4, 8, 6, 5, 10, 10, 8, 25, 4, 4, 12, 16, 12, 6, 4, 1, 3, 4, 9, 4, 15, 17, 4, 
8, 15, 18, 9, 7, 5, 5, 8, 3, 22, 13, 2, 15, 10, 15, 3, 11, 6, 10, 11, 2, 3, 9, 
6, 19, 8, 18, 17, 3, 13, 2, 11, 4, 7, 13, 1, 12, 24, 12, 7, 44, 10, 2, 23, 25, 
22, 8, 9, 6, 22, 11, 2, 15, 6, 5, 3, 3, 4, 22, 10, 5, 6, 8, 18, 12, 6, 4, 5, 4, 
3, 15, 22, 4, 11, 6, 4, 11, 10, 12, 11, 6, 11, 3, 6, 18, 1, 8, 26, 8, 2, 9, 8, 
5, 6, 14, 15, 6, 15, 13, 10, 3, 6, 17, 22, 2, 5, 10, 6, 2, 4, 13, 13, 7, 7, 8, 
17, 9, 10, 6, 24, 1, 15, 2, 10, 8, 7, 18, 3, 9, 3, 14, 3, 9, 15, 7, 14, 5, 12, 
8, 11, 4, 5, 10, 3, 6, 3, 16, 4, 6, 10, 5, 22, 3, 11, 22, 7, 5, 5, 21, 10, 4, 4,
11, 2, 21, 14, 10, 11, 12, 10, 16, 7, 2, 8, 7, 21, 5, 5, 12, 11, 9, 6, 4, 17, 3,
12, 17, 7, 7, 20, 7, 7, 15, 7, 15, 11, 14, 7, 7, 1, 30, 10, 12, 28, 9, 8, 20, 7,
8, 24, 7, 15, 21, 3, 1, 10, 18, 9, 2, 9, 7, 11, 5, 8, 16, 6, 6, 6, 18, 12, 7, 
10, 11, 10, 10, 11, 9, 4, 13, 5, 20, 10, 24, 2, 16, 7, 4, 6, 4, 8, 7, 15, 10, 
10, 8, 12, 8, 5, 14, 6, 6, 17, 16, 4, 6, 6, 17, 6, 16, 16, 5, 3, 11, 5, 7, 8, 
12, 19, 9, 5, 14, 10, 9, 7, 7, 11, 4, 3, 7, 3, 17, 8, 22, 21, 5, 8, 6, 4, 5, 22,
10, 4, 4, 10, 4, 13, 4, 12, 9, 15, 15, 10, 14, 3, 5, 10, 6, 9, 13, 5, 5, 13, 16,
12, 6, 6, 15, 15, 13, 6, 12, 5, 5, 13, 1, 2, 6, 20, 16, 5, 10, 10, 9, 10, 11, 8,
7, 2, 22, 8, 4, 14, 6, 14, 22, 11, 8, 5, 14, 6, 5, 6, 0, 11, 12, 12, 9, 4, 9, 2,
25, 18, 8, 3, 17, 3, 8, 8, 3, 7, 4, 6, 10, 15, 15, 3, 10, 13, 3, 22, 9, 7, 13, 
12, 3, 12, 7, 11, 12, 8, 9, 6, 6, 10, 9, 5, 2, 3, 16, 10, 9, 1, 2, 26, 13, 11, 
2, 12, 4, 9, 2, 2, 19, 10, 17, 6, 8, 5, 15, 4, 16, 5, 2, 4, 3, 9, 2, 9, 7, 13, 
5, 3, 8, 5, 2, 11, 7, 8, 1, 2, 5, 6, 6, 9, 2, 18, 5, 8, 10, 22, 7, 3, 7, 19, 1, 
13, 9, 15, 12, 26, 8, 16, 16, 5, 14, 4, 15, 2, 10, 6, 16, 13, 7, 8, 10, 14, 9, 
6, 4, 7, 12, 10, 12, 6, 10, 2, 6, 3, 11, 17, 2, 6, 14, 6, 17, 6, 8, 3, 6, 22, 
28, 10, 3, 23, 6, 3, 8, 12, 2, 5, 9, 4, 12, 4, 9, 9, 6, 2, 9, 13, 0, 7, 4, 11, 
22, 6, 6, 5, 6, 7, 4, 13, 10, 13, 9, 5, 15, 4, 12, 5, 16, 8, 8, 3, 4, 6, 6, 19, 
9, 9, 6, 2, 8, 4, 7, 30, 13, 9, 8, 29, 3, 4, 13, 7, 15, 8, 3, 19, 10, 12, 2, 8, 
21, 7, 8, 3, 10, 1, 16, 13, 11, 5, 5, 9, 12, 9, 12, 5, 3, 3, 12, 17, 4, 27, 4, 
14, 10, 6, 6, 11, 35, 8, 14, 6, 3, 8, 6, 8, 6, 6, 8, 8, 11, 9, 7, 4, 9, 20, 10, 
8, 24, 18, 14, 20, 17, 12, 33, 10, 8, 11, 17, 22, 20, 13, 5, 1, 3, 9, 5, 7, 1, 
13, 9, 17, 6, 13, 4, 11, 18, 1, 6, 13, 5, 3, 4, 4, 6, 8, 20, 7, 16, 7, 8, 15, 7,
5, 11, 19, 7, 14, 18, 10, 13, 7, 11, 1, 6, 8, 22, 0, 7, 9, 8, 11, 3, 6, 6, 7, 7,
11, 20, 10, 4, 3, 8, 5, 10, 15, 6, 8, 5, 17, 7, 13, 3, 12, 8, 14, 8, 15, 3, 14, 
10, 9, 12, 11, 9, 6, 4, 10, 9, 5, 11, 5, 12, 19, 10, 9, 16, 1, 8, 6, 30, 4, 5, 
7, 22, 12, 8, 26, 11, 7, 17, 7, 4, 9, 8, 14, 8, 7, 11, 28, 1, 13, 11, 17, 9, 7, 
12, 6, 4, 20, 2, 17, 11, 11, 11, 10, 11, 11, 10, 15, 22, 11, 5, 10, 24, 13, 8, 
8, 7, 8, 18, 13, 4, 12, 16, 7, 4, 23, 12, 7, 14, 13, 16, 1, 1, 4, 6, 14, 4, 3, 
11, 18, 11, 3, 3, 10, 14, 17, 18, 15, 9, 21, 13, 2, 11, 6, 5, 10, 6, 12, 8, 6, 
6, 6, 11, 10, 3, 9, 7, 6, 9, 15, 8, 27, 5, 5, 14, 10, 27, 5, 3, 9, 4, 3, 8, 18, 
8, 3, 22, 10, 22, 6, 20, 11, 8, 8, 3, 10, 8, 9, 4, 14, 8, 19, 13, 6, 9, 11, 15, 
5, 8, 20, 4, 2, 17, 14, 6, 2, 3, 2, 22, 5, 1, 3, 13, 1, 11, 7, 21, 3, 22, 7, 5, 
9, 21, 3, 6, 7, 6, 3, 13, 4, 4, 0, 15, 9, 3, 10, 20, 19, 17, 15, 4, 5, 6, 6, 7, 
8, 5, 10, 14, 11, 10, 2, 8, 6, 9, 9, 20, 28, 17, 15, 4, 18, 3, 38, 16, 7, 15, 
11, 7, 11, 6, 17, 1, 5, 17, 5, 22, 5, 3, 10, 6, 7, 14, 6, 1, 8, 9, 6, 13, 7, 12,
18, 7, 15, 4, 16, 11, 4, 5, 7, 7, 4, 5, 10, 5, 13, 7, 6, 7, 4, 11, 3, 4, 3, 11, 
6, 7, 0, 24, 9, 15, 24, 3, 6, 7, 3, 6, 10, 12, 9, 6, 11, 4, 5, 7, 10, 20, 7, 11,
19, 15, 5, 19, 8, 13, 7, 7, 8, 8, 5, 6, 10, 16, 20, 2, 25, 2, 1, 19, 18, 6, 10, 
10, 13, 4, 18, 11, 29, 11, 7, 10, 7, 13, 12, 2, 8, 6, 10, 2, 8, 9, 2, 11, 11, 7,
7, 24, 14, 16, 7, 6, 6, 10, 10, 7, 14, 18, 3, 1, 17, 6, 8, 9, 5, 5, 18, 1, 4, 9,
18, 11, 13, 6, 14, 12, 1, 5, 7, 22, 20, 9, 12, 6, 7, 7, 6, 3, 18, 10, 3, 3, 12, 
2, 10, 4, 8, 9, 16, 22, 11, 8, 5, 3, 16, 1, 2, 9, 10, 14, 25, 15, 4, 9, 5, 6, 
10, 2, 11, 9, 5, 8, 11, 11, 6, 7, 4, 4, 10, 5, 6, 5, 13, 18, 6, 26, 5, 2, 4, 8, 
5, 9, 17, 11, 10, 7, 19, 4, 9, 5, 14, 7, 22, 7, 9, 2, 4, 10, 7, 6, 11, 7, 8, 6, 
13, 7, 9, 3, 2, 12, 2, 13, 22, 7, 14, 8, 4, 17, 10, 7, 3, 5, 5, 8, 21, 7, 20, 
15, 6, 11, 17, 4, 8, 6, 17, 20, 7, 3, 8, 2, 6, 13, 4, 12, 9, 15, 8, 7, 11, 4, 5,
11, 6, 8, 9, 12, 2, 5, 7, 13, 24, 20, 15, 5, 15, 3, 7, 9, 5, 10, 3, 7, 10, 9, 
17, 6, 18, 4, 3, 4, 6, 9, 1, 5, 4, 0, 15, 1, 17, 4, 3, 11, 6, 12, 6, 14, 5, 11, 
5, 12, 12, 10, 7, 8, 3, 13, 19, 3, 12, 9, 6, 7, 4, 15, 8, 5, 16, 9, 4, 12, 11, 
9, 8, 7, 5, 22, 5, 13, 10, 4, 6, 2, 10, 19, 8, 9, 7, 3, 6, 12, 14, 6, 10, 18, 1,
10, 9, 18, 11, 12, 8, 2, 2, 8, 8, 7, 19, 3, 9, 1, 3, 15, 3, 8, 4, 6, 17, 10, 15,
16, 9, 4, 3, 4, 15, 7, 8, 0, 1, 11, 7, 18, 13, 8, 9, 10, 14, 8, 10, 12, 5, 5, 
13, 4, 18, 9, 12, 15, 8, 5, 10, 26, 10, 17, 17, 14, 9, 6, 8, 2, 9, 8, 5, 25, 16,
4, 4, 6, 2, 4, 13, 9, 7, 17, 17, 10, 12, 12, 3, 10, 16, 12, 3, 7, 13, 15, 9, 13,
10, 12, 4, 6, 11, 12, 12, 3, 15, 13, 9, 16, 7, 17, 3, 4, 0, 24, 12, 5, 21, 28, 
10, 8, 10, 8, 5, 20, 15, 6, 8, 12, 14, 13, 3, 11, 11, 8, 25, 11, 2, 7, 11, 3, 6,
2, 11, 2, 7, 18, 6, 24, 10, 12, 8, 13, 12, 6, 4, 2, 5, 6, 19, 3, 11, 5, 15, 20, 
13, 3, 15, 10, 7, 13, 6, 11, 8, 1, 6, 10, 13, 27, 7, 8, 3, 6, 10, 5, 14, 3, 14, 
9, 14, 12, 32, 12, 2, 4, 19, 8, 14, 8, 16, 7, 6, 12, 10, 13, 2, 5, 8, 15, 2, 3, 
7, 17, 10, 6, 14, 12, 12, 3, 4, 1, 8, 9, 6, 4, 13, 10, 10, 8, 9, 15, 10, 7, 5, 
14, 23, 5, 19, 7, 8, 10, 8, 5, 1, 13, 26, 15, 16, 18, 1, 15, 11, 11, 10, 21, 8, 
23, 13, 10, 17, 8, 7, 8, 8, 9, 9, 9, 16, 3, 6, 15, 4, 11, 6, 1, 5, 8, 3, 12, 7, 
3, 6, 5, 15, 11, 3, 7, 14, 8, 12, 18, 8, 4, 16, 10, 4, 9, 5, 14, 20, 3, 11, 10, 
17, 11, 14, 6, 15, 12, 18, 7, 7, 6, 3, 9, 13, 6, 11, 7, 5, 10, 14, 3, 11, 7, 7, 
8, 8, 5, 8, 9, 12, 13, 3, 8, 13, 4, 7, 19, 11, 18, 6, 8, 14, 18, 12, 2, 12, 14, 
12, 9, 11, 12, 10, 8, 13, 11, 14, 6, 10, 14, 11, 12, 8, 1, 12, 17, 17, 8, 4, 7, 
4, 8, 8, 12, 5, 7, 15, 9, 12, 9, 7, 12, 6, 7, 0, 9, 12, 11, 7, 3, 6, 13, 13, 8, 
27, 21, 12, 11, 12, 7, 9, 8, 4, 11, 4, 8, 11, 8, 14, 11, 8, 10, 20, 6, 15, 18, 
12, 5, 28, 1, 10, 22, 5, 13, 9, 9, 16, 14, 8, 10, 11, 18, 5, 6, 10, 15, 5, 14, 
10, 6, 22, 7, 5, 7, 11, 12, 7, 3, 12, 10, 16, 10, 4, 4, 6, 4, 6, 8, 8, 12, 6, 
10, 7, 15, 9, 17, 7, 4, 12, 8, 10, 2, 15, 18, 4, 13, 2, 6, 14, 8, 4, 9, 16, 23, 
11, 7, 20, 5, 10, 12, 8, 9, 21, 11, 13, 6, 4, 24, 38, 12, 10, 4, 8, 2, 14, 18, 
8, 9, 12, 8, 22, 14, 9, 6, 16, 8, 5, 4, 4, 33, 26, 17, 4, 14, 18, 3, 4, 4, 16, 
13, 7, 7, 11, 34, 4, 2, 4, 8, 6, 14, 16, 8, 4, 5, 5, 2, 7, 13, 10, 16, 3, 13, 
25, 13, 8, 7, 10, 17, 8, 10, 17, 9, 14, 18, 14, 6, 11, 15, 12, 10, 3, 11, 5, 19,
8, 11, 10, 6, 3, 8, 2, 7, 13, 23, 8, 17, 7, 5, 6, 9, 7, 10, 8, 5, 10, 5, 5, 24, 
7, 11, 7, 6, 13, 6, 6, 7, 3, 12, 20, 4, 5, 7, 8, 13, 15, 9, 3, 7, 16, 12, 3, 0, 
15, 11, 4, 8, 6, 3, 9, 16, 5, 13, 10, 4, 3, 8, 17, 1, 8, 10, 14, 5, 7, 17, 12, 
8, 2, 8, 7, 6, 9, 6, 14, 20, 1, 5, 4, 10, 16, 21, 10, 6, 30, 10, 4, 14, 6, 7, 
15, 9, 7, 2, 5, 10, 25, 5, 6, 8, 5, 6, 10, 14, 6, 6, 7, 1, 17, 12, 13, 12, 12, 
7, 27, 13, 3, 13, 21, 4, 12, 7, 6, 4, 11, 19, 10, 4, 11, 5, 10, 12, 9, 4, 7, 23,
10, 4, 7, 10, 9, 9, 8, 9, 12, 4, 18, 9, 12, 8, 3, 9, 9, 18, 7, 15, 13, 8, 10, 
11, 15, 10, 6, 6, 1, 10, 22, 6, 10, 6, 11, 13, 9, 19, 4, 17, 4, 16, 17, 17, 3, 
25, 3, 18, 3, 20, 7, 8, 10, 7, 2, 8, 14, 8, 10, 6, 1, 18, 7, 6, 2, 11, 17, 7, 
11, 8, 21, 22, 9, 17, 4, 6, 2, 13, 5, 8, 22, 5, 11, 14, 16, 8, 2, 12, 15, 9, 6, 
16, 7, 7, 14, 7, 9, 8, 5, 4, 13, 13, 8, 22, 9, 6, 3, 8, 16, 5, 14, 19, 8, 10, 5,
6, 3, 11, 6, 20, 11, 5, 22, 8, 11, 0, 9, 11, 12, 8, 10, 2, 4, 13, 6, 31, 6, 7, 
5, 22, 4, 19, 6, 2, 3, 10, 6, 5, 13, 13, 5, 7, 8, 3, 3, 17, 9, 8, 10, 5, 7, 21, 
6, 10, 10, 3, 10, 23, 7, 13, 8, 11, 2, 4, 9, 12, 4, 8, 12, 5, 6, 19, 7, 7, 5, 4,
10, 13, 25, 4, 10, 12, 20, 6, 6, 7, 2, 20, 15, 8, 5, 22, 17, 4, 2, 5, 7, 8, 13, 
11, 11, 12, 12, 12, 6, 1, 16, 3, 2, 5, 10, 16, 4, 9, 11, 9, 6, 9, 27, 3, 9, 12, 
9, 11, 17, 6, 20, 3, 15, 7, 8, 12, 29, 9, 6, 13, 9, 4, 3, 9, 9, 9, 2, 1, 6, 17, 
10, 23, 20, 3, 3, 6, 25, 13, 7, 5, 9, 3, 7, 7, 7, 6, 28, 8, 6, 4, 14, 4, 13, 2, 
7, 9, 8, 17, 9, 3, 11, 28, 15, 13, 12, 4, 13, 11, 17, 3, 10, 2, 22, 14, 14, 3, 
21, 4, 3, 8, 10, 6, 16, 5, 20, 4, 3, 17, 9, 4, 16, 7, 10, 3, 5, 7, 18, 12, 10, 
2, 17, 9, 3, 15, 11, 7, 5, 4, 17, 13, 19, 6, 10, 16, 13, 14, 12, 12, 5, 8, 9, 6,
11, 2, 20, 10, 9, 5, 9, 18, 10, 1, 1, 4, 0, 2, 2, 5, 12, 4, 5, 8, 10, 1, 18, 8, 
14, 7, 6, 3, 14, 3, 3, 17, 17, 7, 13, 17, 6, 10, 5, 20, 3, 5, 2, 26, 4, 14, 18, 
18, 9, 5, 14, 5, 14, 8, 5, 9, 6, 10, 9, 14, 27, 10, 7, 2, 0, 10, 10, 8, 8, 1, 
21, 3, 7, 6, 2, 6, 5, 9, 12, 2, 32, 6, 10, 6, 6, 8, 7, 1, 4, 13, 14, 6, 18, 13, 
13, 7, 11, 0 ]


==> statistics/all/stats/stats_10k_3folds_q_3.txt <==
[ 12, 16, 15, 21, 30, 5, 36, 22, 2, 27, 7, 18, 30, 2, 11, 32, 9, 11, 14, 13, 14,
23, 9, 5, 9, 32, 3, 5, 6, 13, 13, 8, 18, 6, 25, 7, 14, 17, 5, 11, 19, 7, 13, 12,
21, 13, 14, 7, 18, 23, 11, 22, 12, 8, 10, 11, 10, 25, 9, 14, 6, 2, 40, 4, 28, 6,
14, 21, 20, 9, 26, 2, 30, 13, 8, 1, 21, 17, 6, 34, 19, 12, 9, 18, 7, 5, 10, 32, 
7, 8, 9, 9, 10, 9, 4, 6, 14, 24, 13, 5, 8, 20, 20, 11, 8, 9, 7, 14, 19, 2, 1, 
25, 9, 7, 10, 9, 6, 22, 7, 10, 6, 9, 13, 5, 5, 10, 14, 14, 21, 10, 18, 14, 19, 
27, 14, 8, 16, 8, 15, 5, 11, 29, 13, 10, 16, 38, 9, 17, 9, 12, 2, 12, 7, 27, 15,
27, 24, 7, 23, 13, 10, 13, 1, 2, 4, 19, 14, 6, 32, 8, 7, 18, 6, 12, 33, 26, 13, 
2, 4, 24, 18, 19, 15, 31, 11, 14, 14, 11, 4, 22, 11, 22, 9, 25, 16, 7, 5, 25, 
16, 12, 6, 24, 16, 11, 12, 15, 11, 1, 14, 15, 39, 19, 12, 10, 12, 24, 15, 14, 5,
16, 13, 9, 5, 25, 2, 18, 24, 20, 13, 13, 7, 13, 17, 19, 19, 17, 18, 25, 20, 19, 
21, 14, 24, 9, 10, 14, 32, 19, 14, 13, 22, 9, 24, 16, 3, 17, 36, 32, 21, 8, 18, 
8, 38, 11, 34, 14, 10, 9, 13, 6, 9, 11, 5, 13, 26, 16, 22, 15, 18, 36, 5, 13, 
32, 6, 18, 7, 7, 9, 18, 21, 10, 8, 5, 11, 5, 10, 3, 8, 23, 12, 12, 18, 16, 2, 
10, 19, 10, 23, 9, 20, 8, 22, 12, 8, 5, 19, 11, 6, 26, 13, 10, 18, 17, 21, 16, 
23, 11, 23, 8, 6, 22, 14, 19, 13, 11, 5, 9, 3, 12, 9, 27, 16, 5, 21, 16, 20, 14,
11, 12, 5, 10, 12, 6, 7, 14, 31, 26, 13, 37, 6, 6, 33, 21, 22, 31, 20, 3, 18, 6,
12, 11, 20, 19, 18, 10, 19, 6, 18, 23, 12, 16, 17, 8, 25, 8, 20, 23, 18, 15, 5, 
7, 4, 21, 6, 11, 6, 7, 14, 21, 17, 23, 8, 1, 16, 6, 14, 8, 12, 8, 16, 29, 28, 
13, 22, 15, 13, 17, 4, 15, 4, 12, 17, 29, 15, 16, 28, 6, 12, 12, 32, 10, 8, 9, 
8, 19, 18, 14, 19, 33, 15, 22, 16, 23, 8, 11, 19, 2, 7, 10, 37, 5, 29, 34, 20, 
14, 16, 22, 14, 12, 27, 18, 18, 21, 12, 16, 18, 14, 8, 17, 19, 4, 28, 39, 23, 
17, 22, 7, 20, 21, 19, 25, 1, 35, 10, 36, 1, 14, 6, 10, 11, 30, 17, 6, 11, 10, 
37, 22, 17, 13, 16, 12, 8, 9, 24, 13, 12, 5, 19, 16, 16, 19, 13, 31, 18, 13, 10,
10, 38, 46, 12, 64, 15, 21, 30, 19, 7, 14, 12, 14, 9, 10, 21, 8, 8, 16, 33, 5, 
8, 7, 28, 24, 28, 4, 14, 4, 18, 22, 19, 8, 20, 5, 5, 5, 13, 13, 9, 17, 10, 43, 
24, 9, 15, 19, 36, 18, 9, 3, 16, 25, 16, 28, 15, 28, 15, 34, 16, 3, 14, 12, 10, 
13, 8, 16, 21, 2, 32, 17, 19, 2, 25, 23, 15, 4, 4, 8, 15, 7, 25, 24, 8, 7, 9, 8,
7, 11, 35, 17, 20, 21, 10, 7, 7, 42, 23, 7, 39, 13, 18, 11, 2, 20, 7, 21, 10, 4,
11, 8, 17, 14, 22, 12, 1, 31, 45, 7, 18, 15, 17, 6, 11, 14, 23, 33, 15, 8, 14, 
11, 11, 3, 10, 11, 10, 14, 15, 13, 17, 12, 12, 20, 9, 12, 7, 15, 15, 9, 8, 25, 
17, 27, 24, 5, 30, 17, 11, 5, 18, 14, 6, 39, 19, 17, 24, 15, 17, 29, 15, 28, 15,
11, 6, 9, 45, 26, 11, 23, 20, 17, 25, 11, 18, 6, 12, 19, 12, 16, 12, 4, 20, 9, 
8, 14, 28, 10, 1, 11, 12, 20, 31, 17, 10, 24, 18, 11, 6, 4, 7, 31, 5, 18, 13, 
14, 4, 5, 5, 12, 8, 22, 7, 8, 15, 9, 11, 13, 12, 8, 16, 10, 11, 24, 9, 9, 14, 9,
19, 11, 7, 7, 8, 21, 11, 0, 26, 4, 7, 15, 8, 11, 19, 7, 12, 22, 14, 11, 7, 12, 
22, 19, 14, 21, 15, 26, 11, 47, 25, 7, 3, 47, 6, 8, 16, 4, 8, 25, 32, 47, 23, 2,
17, 28, 10, 16, 24, 17, 13, 18, 6, 26, 7, 9, 12, 10, 12, 17, 32, 35, 9, 9, 28, 
29, 17, 29, 15, 21, 22, 12, 19, 19, 6, 9, 8, 19, 8, 17, 12, 25, 7, 13, 17, 12, 
4, 24, 10, 16, 43, 14, 6, 22, 8, 6, 21, 15, 17, 21, 19, 20, 12, 13, 17, 15, 20, 
2, 18, 37, 3, 18, 5, 7, 6, 17, 13, 26, 13, 4, 8, 24, 9, 19, 24, 7, 19, 16, 15, 
18, 30, 12, 12, 15, 18, 20, 7, 15, 12, 5, 16, 18, 12, 18, 7, 22, 7, 11, 14, 3, 
14, 19, 34, 46, 24, 9, 17, 6, 16, 6, 22, 11, 2, 9, 4, 17, 7, 12, 11, 1, 12, 31, 
24, 23, 12, 18, 8, 16, 11, 11, 10, 4, 22, 3, 19, 28, 18, 13, 6, 10, 19, 12, 11, 
8, 14, 25, 5, 12, 19, 18, 25, 5, 20, 18, 11, 11, 15, 8, 13, 45, 16, 19, 8, 29, 
10, 9, 9, 1, 12, 13, 3, 12, 17, 30, 9, 4, 37, 7, 9, 9, 22, 5, 16, 14, 20, 13, 
18, 5, 25, 6, 12, 17, 12, 17, 20, 8, 12, 11, 8, 23, 22, 7, 18, 18, 11, 9, 10, 
21, 16, 12, 17, 3, 10, 5, 11, 9, 13, 21, 11, 58, 7, 2, 28, 5, 16, 10, 6, 15, 7, 
16, 18, 33, 11, 11, 15, 27, 15, 12, 15, 30, 11, 8, 20, 6, 21, 28, 23, 8, 15, 13,
23, 9, 26, 10, 13, 29, 12, 22, 17, 11, 11, 8, 19, 15, 11, 5, 35, 10, 27, 8, 20, 
5, 12, 10, 13, 11, 25, 13, 30, 42, 10, 17, 18, 29, 26, 23, 6, 18, 25, 7, 11, 11,
21, 11, 17, 27, 19, 20, 22, 16, 7, 17, 18, 14, 7, 18, 14, 17, 6, 15, 5, 11, 21, 
8, 5, 13, 22, 12, 11, 5, 6, 6, 15, 4, 10, 13, 10, 12, 6, 15, 15, 12, 20, 28, 8, 
10, 18, 13, 6, 7, 7, 8, 20, 7, 24, 8, 8, 16, 10, 7, 17, 15, 8, 21, 16, 36, 18, 
19, 5, 28, 3, 8, 1, 10, 9, 11, 10, 9, 13, 8, 7, 14, 45, 17, 37, 14, 11, 6, 3, 
18, 12, 3, 24, 13, 10, 21, 14, 35, 9, 13, 19, 25, 1, 17, 21, 9, 22, 18, 23, 8, 
11, 20, 7, 4, 8, 11, 9, 9, 17, 28, 26, 30, 6, 15, 31, 18, 7, 18, 27, 24, 9, 10, 
5, 11, 11, 34, 12, 3, 15, 4, 18, 17, 20, 13, 15, 4, 18, 18, 23, 26, 11, 28, 24, 
11, 5, 5, 17, 8, 14, 18, 32, 19, 18, 13, 23, 9, 27, 21, 13, 15, 17, 8, 23, 7, 3,
18, 7, 11, 25, 5, 16, 21, 12, 22, 7, 10, 14, 3, 16, 5, 14, 17, 37, 42, 16, 8, 
24, 10, 19, 12, 7, 10, 17, 10, 22, 10, 2, 15, 12, 22, 11, 20, 12, 21, 17, 22, 
22, 7, 23, 6, 13, 30, 24, 18, 12, 24, 14, 24, 7, 13, 14, 21, 5, 19, 26, 14, 9, 
23, 10, 12, 11, 66, 9, 10, 7, 7, 19, 10, 1, 5, 10, 10, 33, 19, 17, 12, 2, 6, 18,
17, 8, 4, 14, 12, 25, 19, 22, 20, 13, 22, 18, 11, 28, 14, 6, 14, 7, 12, 3, 41, 
9, 12, 37, 16, 4, 18, 13, 15, 24, 17, 28, 25, 19, 20, 11, 29, 13, 5, 8, 28, 9, 
23, 20, 29, 15, 32, 4, 9, 19, 24, 6, 9, 26, 11, 37, 15, 23, 30, 25, 13, 3, 20, 
24, 13, 7, 9, 15, 14, 7, 11, 30, 6, 26, 5, 9, 39, 6, 8, 10, 7, 12, 18, 24, 34, 
6, 9, 6, 20, 12, 15, 10, 24, 31, 7, 8, 26, 31, 29, 20, 14, 19, 19, 5, 15, 10, 
11, 38, 11, 9, 9, 29, 23, 15, 25, 23, 8, 18, 23, 14, 15, 4, 18, 7, 15, 19, 9, 6,
23, 21, 16, 17, 5, 6, 23, 14, 3, 30, 11, 4, 9, 37, 15, 7, 7, 15, 8, 14, 8, 11, 
21, 12, 13, 16, 6, 6, 21, 20, 29, 8, 16, 8, 15, 33, 33, 19, 47, 14, 11, 37, 23, 
14, 14, 8, 23, 7, 11, 25, 6, 11, 17, 37, 12, 13, 15, 2, 18, 7, 14, 30, 12, 17, 
12, 14, 14, 16, 11, 17, 7, 9, 8, 20, 4, 19, 9, 5, 9, 15, 15, 14, 9, 23, 9, 21, 
16, 4, 12, 11, 22, 11, 7, 12, 12, 29, 11, 20, 8, 12, 20, 11, 13, 8, 5, 7, 10, 
13, 8, 19, 19, 5, 11, 21, 7, 20, 7, 12, 3, 7, 5, 9, 14, 23, 17, 57, 3, 21, 33, 
5, 5, 10, 11, 12, 12, 14, 22, 10, 11, 13, 9, 6, 26, 7, 9, 18, 21, 9, 5, 14, 10, 
9, 22, 13, 16, 29, 22, 6, 12, 12, 6, 16, 16, 1, 9, 35, 1, 6, 7, 6, 12, 19, 8, 
12, 7, 11, 14, 17, 11, 34, 6, 5, 19, 23, 31, 18, 43, 18, 14, 8, 21, 11, 5, 15, 
21, 7, 8, 5, 8, 10, 4, 7, 12, 14, 7, 8, 27, 23, 10, 10, 29, 4, 18, 15, 11, 15, 
5, 21, 13, 5, 31, 27, 19, 12, 19, 12, 20, 11, 9, 12, 12, 17, 15, 16, 24, 16, 6, 
22, 13, 9, 29, 31, 21, 12, 23, 9, 10, 9, 9, 13, 19, 25, 24, 16, 15, 11, 10, 5, 
13, 30, 14, 7, 38, 17, 40, 6, 20, 13, 8, 14, 7, 9, 17, 19, 23, 17, 27, 39, 18, 
21, 10, 14, 11, 22, 17, 12, 3, 23, 11, 7, 16, 10, 15, 4, 8, 21, 23, 11, 19, 13, 
14, 10, 19, 12, 13, 17, 19, 8, 11, 17, 8, 39, 11, 14, 7, 9, 17, 8, 5, 6, 14, 6, 
9, 10, 43, 8, 8, 17, 8, 12, 9, 25, 11, 8, 24, 7, 18, 19, 15, 21, 14, 12, 21, 29,
8, 47, 21, 15, 20, 15, 10, 9, 9, 19, 13, 10, 21, 20, 22, 8, 16, 7, 41, 4, 3, 9, 
10, 13, 16, 27, 28, 16, 13, 5, 11, 19, 16, 24, 18, 7, 12, 23, 8, 10, 10, 7, 8, 
20, 13, 15, 18, 19, 11, 25, 8, 10, 23, 28, 10, 6, 12, 18, 12, 21, 29, 28, 15, 
14, 16, 27, 16, 33, 8, 10, 15, 8, 11, 30, 14, 14, 14, 7, 5, 9, 11, 17, 8, 7, 7, 
12, 12, 18, 10, 45, 9, 35, 9, 12, 22, 10, 11, 20, 6, 6, 5, 11, 4, 11, 8, 9, 22, 
23, 12, 10, 20, 9, 22, 22, 28, 32, 30, 13, 22, 9, 30, 29, 20, 23, 18, 5, 15, 18,
18, 5, 37, 10, 7, 7, 11, 10, 8, 12, 14, 8, 10, 21, 14, 6, 9, 9, 10, 3, 6, 5, 30,
17, 8, 16, 26, 19, 12, 45, 13, 18, 23, 7, 5, 29, 9, 40, 16, 15, 27, 11, 16, 13, 
17, 9, 6, 17, 20, 4, 17, 19, 13, 27, 11, 21, 27, 8, 11, 16, 13, 5, 12, 8, 17, 3,
15, 21, 19, 23, 15, 24, 28, 10, 11, 25, 6, 20, 10, 17, 19, 14, 1, 9, 8, 3, 12, 
20, 10, 14, 4, 7, 5, 14, 15, 8, 19, 23, 9, 34, 21, 19, 10, 13, 17, 22, 5, 10, 
12, 18, 15, 35, 33, 21, 25, 12, 22, 11, 15, 8, 9, 14, 17, 20, 23, 17, 11, 21, 
13, 14, 10, 9, 15, 3, 3, 3, 3, 26, 10, 19, 11, 3, 28, 27, 16, 25, 19, 24, 12, 2,
8, 12, 7, 15, 9, 3, 8, 21, 8, 23, 23, 5, 9, 21, 8, 6, 8, 9, 20, 29, 16, 19, 24, 
6, 18, 20, 10, 8, 5, 4, 8, 16, 7, 17, 17, 18, 27, 30, 8, 22, 12, 5, 16, 14, 21, 
14, 20, 13, 21, 16, 11, 15, 15, 9, 3, 10, 5, 13, 21, 13, 19, 15, 14, 16, 14, 20,
29, 1, 24, 13, 24, 15, 4, 10, 24, 18, 12, 25, 24, 19, 11, 13, 20, 7, 31, 50, 16,
10, 28, 37, 9, 7, 11, 29, 8, 12, 3, 5, 5, 9, 20, 20, 15, 6, 15, 15, 11, 21, 7, 
14, 13, 27, 27, 5, 8, 24, 14, 2, 17, 9, 12, 14, 9, 11, 22, 8, 7, 16, 36, 26, 14,
8, 11, 14, 22, 28, 10, 13, 13, 9, 16, 27, 24, 16, 16, 10, 8, 44, 16, 11, 17, 28,
11, 6, 12, 5, 19, 7, 4, 6, 18, 14, 7, 8, 12, 13, 16, 12, 8, 10, 7, 5, 8, 6, 8, 
10, 28, 16, 21, 9, 20, 24, 11, 14, 29, 10, 12, 18, 13, 7, 14, 11, 5, 34, 18, 3, 
11, 18, 16, 10, 12, 17, 16, 8, 16, 13, 18, 13, 9, 22, 12, 10, 22, 5, 15, 6, 13, 
7, 3, 21, 13, 5, 15, 25, 18, 12, 7, 3, 18, 12, 20, 16, 11, 34, 4, 24, 12, 25, 
14, 5, 11, 2, 8, 40, 7, 22, 6, 23, 6, 11, 17, 12, 8, 8, 19, 24, 16, 36, 21, 2, 
4, 15, 12, 5, 33, 7, 22, 12, 18, 14, 25, 11, 29, 12, 8, 14, 16, 6, 8, 15, 6, 18,
11, 17, 14, 26, 22, 8, 15, 8, 14, 27, 12, 4, 6, 13, 24, 25, 3, 13, 34, 12, 8, 5,
7, 57, 26, 21, 6, 4, 23, 17, 17, 13, 10, 20, 14, 28, 20, 14, 19, 5, 14, 8, 11, 
11, 6, 16, 4, 10, 8, 9, 19, 21, 11, 17, 9, 3, 7, 9, 20, 15, 37, 15, 15, 16, 9, 
24, 9, 23, 14, 11, 6, 7, 7, 6, 7, 5, 7, 17, 19, 14, 10, 12, 23, 18, 20, 33, 23, 
2, 25, 12, 20, 15, 9, 8, 8, 6, 11, 18, 2, 12, 15, 8, 18, 17, 7, 11, 31, 8, 8, 6,
19, 9, 6, 17, 18, 8, 16, 9, 17, 27, 2, 10, 16, 17, 17, 25, 14, 22, 9, 7, 7, 23, 
7, 8, 30, 15, 13, 46, 41, 32, 9, 32, 7, 18, 19, 11, 8, 35, 21, 18, 9, 18, 10, 
19, 10, 15, 20, 13, 29, 12, 19, 24, 6, 17, 28, 5, 8, 25, 15, 21, 17, 6, 15, 12, 
4, 11, 16, 37, 15, 10, 10, 14, 6, 9, 20, 11, 8, 15, 8, 13, 28, 19, 12, 3, 12, 7,
14, 9, 13, 7, 22, 18, 15, 23, 7, 8, 25, 13, 19, 14, 4, 12, 24, 10, 17, 9, 21, 
11, 20, 16, 11, 5, 7, 18, 19, 17, 5, 16, 40, 20, 16, 9, 32, 9, 13, 24, 18, 8, 4,
22, 18, 19, 16, 7, 50, 21, 25, 18, 16, 8, 9, 27, 8, 4, 12, 21, 6, 10, 20, 8, 20,
8, 7, 23, 19, 27, 23, 16, 19, 6, 11, 8, 4, 23, 5, 15, 10, 9, 11, 16, 14, 17, 34,
13, 15, 18, 23, 12, 13, 16, 10, 9, 2, 12, 28, 6, 8, 22, 9, 6, 8, 4, 16, 22, 11, 
13, 13, 7, 10, 8, 12, 15, 8, 7, 15, 21, 10, 10, 7, 22, 10, 19, 9, 21, 8, 34, 41,
21, 15, 11, 19, 24, 11, 42, 4, 3, 30, 5, 21, 37, 34, 10, 10, 10, 21, 16, 23, 13,
18, 10, 5, 17, 6, 17, 7, 10, 6, 10, 30, 8, 30, 10, 22, 11, 30, 10, 13, 20, 10, 
2, 17, 22, 18, 17, 22, 4, 14, 18, 12, 24, 15, 12, 19, 16, 8, 14, 7, 28, 12, 13, 
13, 9, 12, 7, 4, 21, 20, 10, 8, 21, 12, 3, 13, 11, 5, 22, 5, 13, 13, 10, 23, 8, 
21, 37, 10, 24, 19, 11, 2, 7, 16, 37, 16, 26, 7, 12, 11, 6, 20, 18, 15, 18, 13, 
12, 17, 17, 7, 17, 8, 30, 37, 6, 14, 15, 11, 9, 12, 8, 5, 9, 13, 12, 30, 12, 6, 
15, 25, 18, 13, 15, 24, 21, 12, 12, 1, 11, 14, 15, 19, 12, 8, 8, 27, 5, 6, 22, 
8, 17, 21, 6, 9, 18, 27, 14, 19, 4, 25, 16, 4, 8, 6, 22, 15, 4, 17, 13, 9, 3, 9,
13, 14, 22, 21, 10, 8, 13, 23, 10, 11, 2, 20, 9, 6, 21, 7, 10, 17, 17, 8, 4, 11,
12, 34, 15, 18, 11, 10, 6, 23, 1, 18, 20, 14, 7, 9, 10, 5, 10, 21, 12, 12, 22, 
9, 7, 11, 3, 11, 9, 20, 34, 33, 19, 14, 16, 12, 22, 15, 12, 22, 23, 26, 5, 28, 
6, 14, 15, 8, 8, 14, 11, 10, 10, 24, 15, 7, 15, 10, 18, 27, 7, 8, 29, 19, 10, 
11, 16, 15, 16, 11, 12, 19, 18, 32, 20, 28, 16, 17, 19, 5, 9, 26, 4, 7, 13, 5, 
21, 6, 7, 1, 13, 15, 16, 10, 14, 14, 13, 6, 12, 13, 5, 21, 13, 29, 18, 24, 15, 
15, 18, 21, 8, 5, 16, 13, 2, 11, 19, 10, 10, 5, 13, 26, 19, 13, 12, 6, 24, 14, 
12, 14, 19, 22, 14, 15, 21, 8, 18, 15, 19, 15, 6, 24, 9, 20, 11, 40, 26, 10, 17,
14, 27, 10, 17, 19, 35, 17, 5, 25, 15, 28, 12, 12, 21, 8, 13, 15, 24, 7, 14, 41,
13, 5, 5, 31, 12, 10, 19, 9, 7, 19, 7, 22, 16, 7, 17, 18, 8, 36, 11, 27, 19, 38,
26, 29, 8, 18, 48, 13, 32, 9, 12, 20, 4, 5, 19, 4, 17, 15, 18, 24, 26, 14, 8, 
10, 14, 15, 12, 13, 7, 13, 6, 15, 13, 8, 14, 22, 39, 22, 11, 21, 5, 3, 6, 17, 
10, 12, 6, 14, 9, 23, 17, 11, 36, 22, 3, 3, 11, 8, 22, 8, 4, 9, 21, 36, 22, 12, 
10, 11, 6, 16, 19, 15, 5, 16, 7, 19, 9, 4, 13, 30, 16, 32, 11, 39, 12, 10, 15, 
19, 15, 10, 15, 29, 1, 19, 9, 3, 19, 3, 11, 21, 28, 17, 10, 14, 8, 15, 12, 21, 
30, 4, 14, 12, 14, 37, 11, 27, 17, 12, 12, 18, 6, 16, 28, 16, 14, 6, 16, 4, 25, 
11, 13, 11, 14, 21, 27, 18, 21, 12, 13, 12, 16, 5, 15, 25, 15, 3, 25, 3, 5, 35, 
3, 12, 23, 7, 5, 13, 20, 6, 0, 20, 9, 25, 8, 10, 6, 20, 29, 11, 23, 28, 21, 4, 
14, 25, 22, 4, 2, 12, 12, 13, 20, 23, 4, 13, 10, 18, 10, 7, 11, 10, 26, 13, 21, 
26, 16, 7, 9, 6, 14, 25, 41, 6, 30, 6, 11, 23, 6, 27, 8, 6, 11, 26, 60, 9, 25, 
40, 18, 15, 18, 11, 17, 8, 14, 21, 5, 20, 11, 17, 11, 8, 3, 9, 9, 42, 13, 10, 
18, 12, 26, 13, 7, 18, 10, 12, 10, 8, 27, 7, 7, 27, 18, 4, 13, 2, 9, 3, 10, 23, 
9, 29, 15, 8, 13, 16, 7, 25, 5, 10, 11, 7, 5, 21, 20, 41, 7, 4, 10, 5, 11, 16, 
14, 16, 3, 9, 10, 9, 30, 15, 13, 10, 10, 12, 21, 10, 6, 17, 13, 8, 24, 8, 18, 7,
6, 5, 5, 9, 6, 22, 5, 16, 60, 10, 6, 8, 14, 29, 8, 17, 22, 9, 11, 15, 22, 9, 20,
6, 21, 4, 20, 9, 9, 11, 7, 16, 7, 21, 15, 8, 11, 6, 9, 19, 7, 17, 26, 23, 13, 
16, 2, 17, 35, 14, 20, 15, 10, 11, 8, 13, 10, 9, 23, 19, 9, 25, 11, 8, 25, 9, 
20, 41, 15, 21, 14, 16, 17, 13, 6, 10, 10, 16, 5, 8, 17, 22, 22, 15, 23, 6, 7, 
12, 32, 7, 22, 21, 11, 10, 8, 40, 22, 16, 19, 17, 13, 8, 16, 11, 6, 10, 9, 23, 
26, 25, 20, 6, 9, 8, 3, 22, 8, 7, 14, 6, 20, 18, 26, 18, 17, 24, 4, 8, 20, 16, 
25, 16, 35, 11, 6, 29, 32, 14, 22, 14, 22, 18, 14, 20, 5, 8, 14, 4, 7, 28, 7, 
30, 20, 22, 2, 14, 29, 18, 15, 42, 24, 11, 8, 12, 5, 23, 5, 11, 8, 6, 19, 32, 4,
9, 4, 9, 11, 20, 6, 21, 14, 15, 39, 14, 11, 28, 8, 13, 10, 21, 21, 27, 8, 21, 
19, 22, 3, 21, 11, 17, 31, 34, 18, 14, 12, 20, 7, 31, 18, 23, 5, 10, 13, 27, 9, 
7, 7, 17, 17, 21, 42, 5, 9, 17, 7, 8, 11, 5, 13, 7, 4, 6, 9, 9, 15, 5, 10, 9, 7,
13, 9, 16, 13, 16, 17, 17, 13, 16, 24, 11, 13, 13, 12, 9, 18, 6, 21, 4, 6, 6, 7,
6, 5, 7, 22, 3, 13, 16, 19, 11, 2, 49, 20, 11, 24, 11, 23, 4, 12, 11, 23, 12, 
13, 10, 32, 20, 6, 21, 26, 6, 21, 24, 5, 6, 8, 10, 23, 3, 10, 5, 7, 7, 19, 24, 
38, 31, 15, 9, 9, 16, 22, 12, 12, 14, 14, 21, 30, 8, 11, 56, 7, 7, 25, 16, 14, 
10, 11, 16, 14, 13, 20, 20, 21, 24, 13, 7, 22, 23, 7, 18, 8, 14, 16, 31, 16, 12,
30, 20, 12, 26, 4, 9, 11, 13, 24, 5, 5, 34, 12, 15, 8, 5, 15, 7, 25, 2, 15, 10, 
27, 15, 11, 15, 10, 6, 14, 17, 28, 11, 9, 10, 17, 7, 12, 8, 17, 13, 12, 26, 18, 
19, 17, 15, 24, 8, 22, 9, 22, 12, 6, 12, 10, 7, 16, 8, 17, 26, 5, 8, 17, 6, 37, 
6, 10, 5, 13, 19, 23, 8, 15, 16, 22, 27, 21, 8, 12, 13, 12, 29, 26, 8, 1, 10, 6,
13, 19, 9, 21, 12, 18, 10, 2, 17, 23, 8, 10, 54, 10, 15, 10, 21, 1, 10, 5, 21, 
5, 11, 8, 20, 17, 19, 23, 14, 40, 5, 18, 29, 13, 13, 21, 13, 12, 21, 30, 16, 26,
16, 8, 16, 17, 16, 23, 6, 19, 13, 15, 16, 14, 7, 28, 44, 10, 8, 15, 3, 11, 21, 
8, 22, 24, 22, 21, 4, 6, 32, 16, 1, 7, 4, 11, 17, 5, 27, 18, 3, 12, 48, 26, 8, 
11, 21, 11, 11, 5, 21, 11, 25, 13, 12, 15, 39, 5, 30, 7, 8, 14, 16, 12, 17, 9, 
8, 19, 1, 15, 10, 21, 12, 12, 10, 14, 10, 33, 33, 11, 17, 13, 7, 24, 8, 3, 30, 
13, 14, 19, 16, 11, 7, 14, 12, 26, 5, 19, 15, 18, 15, 25, 7, 10, 19, 10, 22, 15,
25, 4, 14, 8, 12, 9, 10, 13, 19, 10, 34, 17, 18, 9, 6, 19, 17, 16, 19, 21, 26, 
22, 27, 9, 8, 45, 19, 14, 19, 20, 22, 9, 25, 17, 5, 25, 20, 13, 9, 9, 21, 18, 5,
19, 5, 19, 8, 15, 19, 3, 15, 18, 13, 12, 15, 17, 24, 15, 22, 9, 11, 2, 6, 8, 13,
34, 7, 16, 24, 20, 27, 5, 47, 17, 27, 12, 21, 14, 29, 12, 8, 7, 11, 14, 13, 9, 
13, 22, 8, 19, 27, 19, 14, 6, 22, 14, 18, 17, 14, 9, 12, 15, 8, 15, 10, 6, 22, 
7, 35, 18, 27, 21, 10, 17, 10, 21, 4, 14, 12, 30, 28, 25, 12, 26, 24, 20, 11, 
19, 8, 14, 32, 14, 14, 28, 12, 19, 14, 10, 5, 23, 17, 13, 6, 10, 2, 16, 16, 8, 
14, 8, 23, 26, 15, 18, 12, 16, 9, 35, 7, 17, 7, 18, 3, 12, 11, 22, 10, 11, 12, 
8, 18, 31, 15, 9, 1, 47, 14, 14, 15, 4, 23, 8, 24, 11, 6, 13, 15, 5, 40, 14, 15,
5, 10, 16, 17, 31, 19, 20, 12, 6, 14, 24, 13, 5, 5, 16, 18, 9, 25, 11, 19, 26, 
13, 3, 9, 19, 19, 6, 5, 15, 7, 20, 21, 8, 18, 14, 6, 18, 3, 20, 10, 15, 4, 16, 
9, 13, 19, 13, 19, 4, 22, 26, 6, 10, 15, 8, 11, 47, 32, 2, 18, 2, 13, 31, 12, 
17, 9, 3, 8, 20, 18, 7, 10, 13, 29, 14, 30, 40, 13, 9, 9, 18, 11, 22, 8, 17, 14,
23, 12, 9, 12, 6, 22, 10, 5, 10, 12, 17, 15, 19, 47, 7, 27, 39, 20, 17, 14, 31, 
11, 18, 17, 17, 24, 12, 21, 13, 19, 6, 30, 13, 14, 29, 23, 9, 7, 16, 14, 10, 15,
22, 10, 15, 20, 16, 9, 26, 22, 12, 19, 2, 9, 29, 7, 13, 10, 17, 9, 13, 37, 17, 
7, 11, 9, 36, 14, 10, 20, 36, 9, 46, 20, 11, 3, 32, 29, 23, 14, 33, 5, 15, 9, 3,
27, 23, 17, 17, 30, 7, 21, 6, 12, 5, 13, 13, 10, 15, 9, 5, 8, 36, 31, 10, 36, 
17, 9, 8, 18, 7, 21, 5, 6, 24, 22, 9, 25, 19, 4, 11, 27, 3, 22, 17, 23, 21, 10, 
7, 17, 14, 8, 4, 6, 20, 4, 31, 8, 18, 17, 14, 29, 7, 4, 9, 12, 20, 13, 11, 22, 
22, 9, 7, 13, 13, 20, 15, 31, 19, 9, 10, 41, 41, 21, 14, 21, 3, 21, 12, 12, 13, 
10, 20, 25, 7, 26, 3, 19, 36, 13, 9, 14, 10, 6, 8, 21, 7, 12, 38, 14, 17, 8, 3, 
13, 36, 15, 11, 29, 13, 10, 21, 15, 7, 10, 13, 11, 7, 14, 6, 23, 15, 11, 5, 26, 
14, 6, 13, 12, 14, 17, 21, 15, 18, 11, 13, 18, 22, 5, 11, 11, 10, 0, 11, 17, 17,
3, 10, 16, 38, 6, 8, 12, 10, 11, 6, 5, 14, 1, 40, 14, 14, 12, 38, 11, 27, 17, 
16, 20, 18, 18, 18, 7, 9, 23, 11, 12, 17, 8, 29, 26, 15, 19, 14, 7, 20, 23, 6, 
13, 12, 12, 11, 19, 25, 7, 11, 13, 13, 16, 17, 10, 25, 27, 9, 8, 15, 20, 22, 30,
9, 24, 22, 7, 8, 12, 19, 15, 12, 12, 22, 12, 7, 27, 38, 9, 16, 11, 13, 18, 5, 
22, 4, 25, 22, 12, 8, 12, 31, 15, 19, 2, 15, 8, 13, 18, 7, 22, 9, 29, 13, 19, 
27, 17, 11, 29, 13, 11, 17, 15, 7, 11, 14, 16, 21, 17, 6, 11, 26, 8, 12, 12, 12,
15, 40, 7, 5, 5, 18, 27, 9, 16, 33, 6, 7, 21, 18, 9, 19, 14, 4, 19, 17, 7, 16, 
5, 16, 17, 2, 4, 6, 19, 8, 21, 17, 20, 15, 34, 36, 2, 14, 7, 17, 5, 19, 5, 10, 
11, 22, 7, 16, 15, 12, 6, 9, 9, 4, 12, 14, 14, 6, 23, 6, 16, 4, 27, 10, 3, 27, 
11, 18, 18, 13, 13, 4, 14, 24, 19, 14, 19, 38, 17, 11, 8, 11, 43, 25, 13, 15, 
13, 5, 17, 23, 18, 19, 10, 18, 4, 9, 24, 8, 18, 8, 18, 14, 8, 12, 10, 12, 14, 
13, 11, 24, 26, 6, 10, 6, 23, 18, 12, 12, 16, 12, 7, 13, 4, 11, 25, 11, 9, 12, 
6, 8, 8, 24, 11, 17, 6, 13, 23, 20, 9, 16, 35, 17, 11, 14, 7, 23, 2, 12, 30, 10,
4, 14, 19, 3, 2, 6, 15, 21, 12, 11, 11, 25, 7, 13, 12, 23, 28, 3, 3, 19, 10, 11,
12, 15, 10, 17, 13, 10, 28, 16, 3, 15, 17, 5, 19, 12, 8, 10, 7, 9, 23, 11, 31, 
12, 7, 26, 24, 2, 16, 3, 15, 8, 20, 9, 2, 20, 10, 19, 11, 16, 11, 21, 7, 30, 3, 
47, 12, 9, 8, 11, 17, 14, 28, 21, 14, 26, 19, 6, 12, 20, 7, 10, 15, 17, 17, 11, 
7, 12, 8, 4, 39, 18, 13, 14, 7, 4, 11, 29, 13, 19, 17, 2, 18, 6, 36, 23, 16, 6, 
12, 13, 14, 13, 7, 18, 7, 8, 6, 24, 7, 12, 8, 17, 19, 13, 7, 6, 7, 22, 15, 39, 
16, 16, 5, 4, 14, 18, 25, 9, 16, 11, 13, 17, 8, 13, 3, 14, 28, 10, 14, 2, 4, 18,
10, 20, 13, 4, 45, 1, 15, 18, 11, 32, 21, 41, 35, 6, 13, 7, 46, 17, 20, 16, 4, 
24, 8, 13, 7, 11, 6, 4, 15, 13, 20, 14, 11, 14, 11, 11, 7, 28, 12, 32, 30, 27, 
8, 12, 10, 22, 10, 35, 6, 14, 5, 10, 9, 12, 12, 30, 10, 13, 19, 15, 23, 3, 14, 
20, 7, 19, 13, 37, 0, 22, 15, 2, 10, 30, 8, 17, 2, 13, 12, 10, 13, 17, 4, 9, 3, 
8, 10, 11, 11, 16, 12, 7, 17, 11, 3, 11, 28, 18, 15, 23, 15, 19, 7, 20, 10, 18, 
18, 15, 4, 15, 23, 17, 17, 9, 5, 14, 12, 7, 4, 26, 12, 3, 13, 23, 4, 14, 18, 18,
6, 22, 15, 19, 10, 16, 13, 25, 26, 7, 13, 15, 15, 26, 12, 35, 18, 13, 2, 6, 37, 
14, 25, 5, 12, 15, 15, 8, 11, 7, 14, 9, 17, 15, 3, 7, 47, 14, 18, 13, 8, 18, 5, 
11, 18, 20, 8, 14, 1, 13, 15, 15, 9, 3, 7, 12, 15, 11, 16, 24, 7, 5, 5, 9, 51, 
5, 14, 10, 7, 15, 9, 11, 12, 14, 6, 16, 12, 9, 4, 4, 15, 22, 6, 9, 4, 12, 22, 
20, 27, 34, 5, 18, 4, 19, 9, 14, 10, 6, 24, 30, 5, 15, 11, 8, 19, 23, 23, 15, 3,
17, 3, 31, 24, 18, 17, 29, 6, 10, 23, 26, 27, 46, 30, 9, 9, 3, 11, 25, 5, 19, 
16, 27, 4, 35, 25, 10, 21, 21, 14, 25, 6, 19, 13, 16, 6, 25, 20, 4, 35, 8, 8, 
23, 9, 3, 6, 36, 16, 5, 10, 6, 9, 5, 12, 12, 6, 14, 13, 11, 7, 19, 16, 7, 22, 
24, 17, 17, 4, 20, 10, 2, 9, 9, 6, 15, 25, 8, 3, 17, 37, 7, 6, 5, 19, 24, 13, 
27, 22, 11, 7, 4, 13, 12, 6, 18, 18, 16, 13, 15, 27, 13, 15, 6, 18, 17, 23, 17, 
12, 8, 19, 10, 18, 11, 3, 30, 13, 17, 19, 17, 5, 34, 18, 4, 11, 12, 3, 46, 6, 
21, 29, 11, 13, 20, 11, 7, 33, 7, 6, 8, 10, 13, 9, 29, 21, 18, 13, 16, 5, 8, 12,
31, 27, 11, 8, 23, 12, 16, 23, 17, 30, 45, 20, 10, 6, 5, 30, 6, 14, 24, 9, 14, 
10, 27, 35, 19, 4, 8, 2, 13, 23, 13, 12, 8, 12, 10, 9, 6, 18, 21, 10, 11, 19, 
24, 11, 8, 20, 8, 9, 9, 23, 4, 6, 12, 10, 17, 23, 21, 21, 20, 14, 4, 26, 7, 4, 
16, 25, 6, 20, 19, 19, 22, 13, 20, 71, 15, 14, 11, 7, 18, 7, 18, 37, 22, 13, 15,
13, 11, 21, 13, 18, 21, 14, 30, 25, 24, 13, 5, 29, 8, 26, 16, 14, 8, 10, 14, 27,
13, 16, 13, 8, 17, 16, 14, 11, 10, 23, 10, 6, 30, 4, 7, 20, 11, 9, 27, 7, 18, 7,
19, 20, 13, 7, 14, 45, 12, 38, 20, 5, 7, 12, 1, 16, 13, 19, 6, 8, 23, 20, 10, 
20, 23, 8, 23, 17, 20, 11, 13, 15, 11, 17, 7, 19, 17, 38, 11, 8, 13, 12, 24, 3, 
10, 27, 9, 6, 7, 10, 14, 22, 16, 44, 7, 10, 19, 12, 33, 19, 12, 27, 16, 9, 16, 
13, 10, 4, 11, 29, 4, 5, 8, 24, 20, 6, 17, 17, 16, 2, 36, 12, 12, 26, 11, 13, 
12, 5, 3, 5, 15, 17, 23, 8, 18, 25, 39, 17, 16, 6, 9, 15, 14, 21, 11, 53, 5, 19,
12, 14, 20, 18, 12, 17, 21, 6, 11, 17, 8, 25, 27, 8, 5, 8, 10, 8, 20, 21, 31, 6,
13, 23, 12, 13, 7, 12, 17, 7, 12, 18, 11, 6, 4, 18, 8, 7, 6, 6, 17, 19, 17, 12, 
19, 32, 14, 12, 9, 12, 17, 8, 27, 9, 7, 15, 31, 16, 13, 11, 14, 7, 3, 8, 20, 6, 
13, 23, 9, 8, 16, 16, 9, 14, 20, 10, 5, 17, 16, 2, 10, 18, 6, 11, 18, 14, 19, 
24, 32, 12, 19, 20, 3, 9, 8, 9, 9, 15, 15, 37, 6, 27, 12, 11, 3, 20, 22, 34, 14,
19, 17, 8, 10, 30, 9, 20, 12, 14, 18, 7, 19, 10, 9, 9, 16, 7, 22, 8, 4, 17, 25, 
7, 9, 7, 9, 6, 20, 42, 16, 4, 22, 23, 25, 24, 45, 9, 30, 23, 24, 27, 12, 24, 8, 
18, 10, 15, 17, 12, 10, 29, 28, 11, 14, 11, 8, 10, 11, 16, 18, 7, 5, 16, 18, 12,
6, 11, 19, 5, 6, 24, 18, 20, 20, 9, 10, 15, 10, 26, 23, 9, 19, 3, 13, 9, 16, 23,
13, 14, 11, 16, 11, 16, 3, 4, 13, 13, 13, 18, 10, 26, 22, 28, 16, 17, 15, 7, 17,
15, 18, 15, 22, 9, 16, 11, 15, 23, 8, 9, 15, 12, 10, 6, 21, 11, 21, 10, 14, 14, 
17, 16, 12, 9, 22, 34, 10, 18, 22, 24, 5, 15, 12, 16, 7, 12, 22, 5, 18, 18, 20, 
28, 14, 10, 27, 6, 8, 10, 15, 36, 17, 23, 13, 20, 14, 10, 25, 6, 5, 21, 8, 16, 
11, 19, 14, 10, 5, 36, 3, 14, 3, 16, 15, 14, 6, 25, 14, 9, 14, 5, 7, 18, 9, 16, 
6, 26, 15, 17, 9, 10, 15, 11, 16, 22, 21, 23, 7, 29, 17, 28, 31, 11, 14, 14, 19,
5, 16, 16, 24, 8, 18, 12, 12, 20, 10, 18, 10, 30, 18, 31, 27, 21, 8, 7, 8, 25, 
19, 22, 27, 17, 26, 23, 20, 21, 16, 14, 32, 6, 12, 16, 14, 33, 6, 14, 4, 11, 7, 
43, 20, 9, 5, 14, 6, 14, 10, 21, 14, 22, 11, 15, 1, 8, 22, 21, 12, 9, 8, 21, 8, 
29, 3, 15, 6, 4, 24, 18, 4, 26, 12, 27, 11, 19, 12, 10, 8, 7, 21, 6, 5, 14, 1, 
22, 16, 3, 27, 14, 13, 5, 14, 34, 14, 12, 10, 25, 21, 3, 7, 15, 9, 25, 13, 13, 
2, 6, 14, 10, 15, 27, 15, 7, 12, 5, 28, 8, 11, 14, 22, 10, 27, 10, 27, 24, 12, 
10, 20, 20, 37, 20, 17, 15, 17, 9, 3, 3, 14, 5, 4, 12, 16, 18, 29, 33, 24, 18, 
11, 37, 9, 10, 9, 14, 5, 35, 8, 14, 21, 24, 7, 27, 13, 13, 7, 4, 12, 20, 9, 28, 
15, 30, 22, 17, 10, 8, 10, 23, 16, 32, 4, 11, 12, 7, 37, 12, 3, 4, 18, 2, 35, 
12, 28, 14, 11, 10, 18, 7, 17, 8, 5, 25, 3, 17, 11, 40, 16, 12, 27, 20, 7, 14, 
51, 16, 14, 14, 10, 7, 35, 17, 10, 16, 44, 19, 5, 24, 32, 12, 17, 12, 11, 17, 7,
33, 16, 13, 16, 10, 3, 2, 22, 11, 11, 11, 15, 4, 6, 9, 29, 31, 11, 7, 27, 18, 
27, 11, 7, 13, 16, 8, 18, 9, 8, 12, 27, 4, 26, 20, 16, 26, 14, 12, 18, 3, 11, 6,
15, 12, 23, 11, 27, 2, 27, 8, 25, 18, 12, 20, 9, 23, 17, 15, 13, 16, 7, 8, 12, 
12, 14, 17, 18, 11, 9, 15, 3, 15, 13, 13, 22, 14, 13, 11, 16, 5, 23, 19, 11, 27,
41, 22, 13, 25, 20, 5, 6, 16, 8, 15, 16, 4, 55, 10, 13, 23, 39, 16, 15, 8, 29, 
20, 15, 15, 8, 15, 21, 7, 6, 5, 17, 15, 6, 24, 5, 13, 19, 13, 15, 18, 9, 36, 14,
17, 10, 21, 17, 10, 2, 12, 8, 13, 23, 8, 17, 15, 11, 6, 4, 6, 22, 14, 16, 22, 
14, 9, 23, 19, 17, 13, 30, 10, 22, 16, 7, 17, 18, 11, 4, 7, 20, 17, 16, 11, 16, 
7, 13, 28, 4, 10, 6, 16, 7, 7, 16, 24, 26, 7, 2, 2, 27, 26, 6, 24, 10, 13, 11, 
9, 5, 5, 6, 35, 6, 39, 7, 16, 37, 10, 5, 24, 47, 5, 5, 16, 14, 23, 27, 8, 8, 0, 
5, 23, 11, 5, 6, 6, 17, 3, 36, 9, 7, 17, 9, 17, 13, 30, 15, 25, 25, 18, 12, 9, 
23, 23, 17, 8, 4, 12, 20, 27, 12, 20, 12, 7, 12, 20, 5, 11, 7, 12, 16, 6, 15, 
11, 10, 11, 10, 11, 13, 6, 12, 7, 5, 11, 23, 26, 8, 19, 15, 7, 9, 17, 17, 8, 5, 
14, 16, 9, 9, 15, 35, 11, 30, 17, 7, 8, 6, 15, 10, 33, 14, 4, 9, 14, 32, 10, 6, 
3, 21, 31, 19, 4, 2, 9, 25, 7, 8, 32, 14, 28, 14, 5, 17, 32, 7, 4, 11, 5, 7, 15,
27, 12, 16, 6, 8, 9, 31, 5, 12, 16, 37, 17, 16, 25, 7, 17, 18, 17, 8, 15, 22, 
22, 14, 13, 17, 12, 9, 3, 48, 25, 17, 6, 22, 14, 10, 23, 3, 2, 38, 1, 12, 15, 
20, 19, 3, 12, 10, 16, 29, 5, 12, 14, 2, 4, 10, 4, 34, 13, 20, 5, 6, 13, 5, 3, 
9, 25, 21, 18, 5, 11, 29, 6, 21, 6, 23, 18, 8, 2, 16, 17, 13, 13, 11, 15, 9, 5, 
9, 23, 25, 8, 18, 13, 21, 13, 11, 25, 10, 5, 31, 35, 18, 24, 30, 14, 18, 26, 15,
9, 12, 11, 9, 41, 4, 6, 41, 12, 27, 11, 16, 9, 17, 6, 16, 4, 22, 12, 34, 11, 20,
16, 4, 8, 8, 23, 10, 13, 16, 8, 5, 2, 13, 18, 10, 9, 6, 4, 0, 25, 21, 25, 18, 
22, 39, 22, 8, 7, 14, 9, 5, 24, 22, 12, 4, 26, 9, 15, 21, 6, 8, 9, 38, 16, 21, 
18, 6, 10, 19, 20, 6, 6, 12, 14, 18, 17, 17, 27, 8, 11, 12, 11, 28, 15, 20, 15, 
42, 11, 12, 6, 5, 11, 20, 22, 25, 12, 9, 17, 7, 6, 9, 10, 6, 47, 15, 15, 20, 6, 
31, 23, 21, 12, 18, 19, 39, 19, 17, 13, 9, 15, 8, 12, 18, 18, 5, 30, 6, 13, 11, 
9, 15, 13, 26, 4, 6, 28, 9, 7, 12, 13, 10, 7, 19, 8, 6, 12, 40, 40, 9, 4, 7, 21,
23, 17, 7, 14, 29, 20, 17, 4, 21, 19, 12, 16, 10, 8, 18, 11, 22, 23, 12, 3, 42, 
17, 8, 18, 4, 13, 13, 9, 10, 24, 1, 15, 17, 20, 15, 15, 7, 15, 15, 38, 22, 8, 
16, 39, 6, 12, 47, 35, 16, 14, 4, 15, 2, 20, 11, 12, 14, 6, 6, 9, 3, 18, 4, 3, 
8, 10, 62, 26, 18, 10, 9, 5, 11, 14, 17, 20, 14, 18, 13, 16, 4, 28, 3, 20, 16, 
11, 12, 13, 16, 8, 11, 4, 9, 11, 12, 12, 5, 22, 4, 16, 20, 19, 16, 6, 6, 17, 11,
32, 11, 34, 17, 6, 6, 10, 16, 33, 37, 9, 8, 11, 11, 33, 15, 15, 16, 24, 21, 32, 
16, 24, 8, 11, 14, 4, 10, 25, 39, 9, 5, 13, 14, 13, 30, 8, 18, 25, 19, 18, 12, 
27, 9, 18, 26, 18, 34, 11, 12, 8, 26, 8, 8, 16, 15, 11, 12, 15, 21, 16, 9, 5, 
14, 8, 20, 13, 10, 24, 8, 17, 21, 10, 16, 11, 7, 20, 5, 9, 7, 21, 9, 11, 22, 17,
14, 9, 25, 9, 27, 17, 19, 9, 14, 9, 5, 23, 9, 17, 13, 22, 16, 21, 29, 13, 24, 
26, 9, 10, 7, 20, 12, 17, 12, 12, 24, 18, 7, 13, 30, 9, 12, 22, 11, 11, 7, 22, 
23, 15, 22, 6, 11, 13, 14, 17, 39, 21, 22, 10, 9, 19, 15, 16, 26, 9, 6, 15, 11, 
3, 11, 13, 11, 10, 9, 18, 5, 6, 13, 10, 21, 20, 18, 7, 27, 10, 17, 21, 26, 16, 
8, 13, 9, 20, 11, 30, 23, 27, 10, 4, 6, 40, 14, 31, 7, 8, 12, 14, 10, 24, 9, 15,
22, 9, 7, 6, 28, 8, 9, 11, 10, 19, 15, 17, 23, 19, 4, 30, 16, 15, 30, 10, 14, 
33, 18, 20, 16, 10, 7, 34, 24, 9, 9, 10, 1, 11, 1, 15, 29, 13, 4, 23, 11, 14, 8,
12, 8, 17, 12, 11, 17, 13, 42, 14, 22, 11, 12, 6, 25, 12, 31, 11, 12, 17, 5, 6, 
18, 23, 25, 11, 10, 29, 12, 10, 17, 7, 30, 10, 13, 8, 1, 7, 10, 7, 11, 16, 2, 
14, 13, 5, 35, 9, 30, 17, 10, 8, 7, 3, 4, 5, 6, 19, 2, 43, 4, 15, 15, 13, 10, 
21, 16, 26, 24, 16, 7, 25, 8, 7, 4, 28, 17, 15, 13, 14, 19, 45, 11, 11, 5, 10, 
32, 11, 32, 11, 2, 19, 13, 10, 12, 15, 10, 12, 10, 8, 17, 14, 9, 12, 15, 20, 7, 
12, 20, 3, 8, 10, 10, 14, 7, 37, 11, 10, 14, 3, 11, 27, 8, 15, 18, 11, 11, 5, 
21, 11, 9, 16, 10, 4, 10, 44, 5, 15, 19, 31, 13, 47, 26, 8, 16, 5, 23, 5, 30, 9,
15, 30, 15, 6, 7, 15, 4, 2, 19, 9, 16, 18, 7, 16, 9, 9, 9, 24, 25, 26, 7, 23, 
23, 22, 12, 5, 15, 17, 27, 4, 15, 31, 6, 22, 16, 7, 14, 15, 14, 32, 6, 10, 7, 
31, 20, 21, 28, 10, 23, 23, 13, 19, 8, 15, 9, 11, 4, 10, 20, 6, 10, 8, 23, 26, 
31, 8, 11, 5, 17, 4, 15, 21, 0, 3, 3, 10, 8, 11, 45, 30, 18, 19, 19, 3, 11, 20, 
18, 10, 16, 12, 17, 6, 33, 11, 7, 9, 11, 9, 16, 13, 12, 44, 8, 11, 18, 4, 9, 9, 
10, 5, 13, 15, 15, 16, 27, 25, 5, 13, 19, 7, 10, 9, 9, 6, 21, 15, 16, 15, 20, 
11, 33, 7, 36, 13, 12, 12, 18, 16, 14, 23, 6, 32, 28, 14, 22, 10, 21, 31, 17, 
24, 7, 12, 5, 9, 16, 2, 8, 14, 24, 9, 15, 8, 9, 8, 7, 27, 13, 17, 29, 19, 5, 17,
3, 4, 22, 7, 9, 22, 9, 31, 22, 11, 11, 8, 2, 6, 6, 7, 11, 21, 8, 16, 29, 13, 23,
16, 20, 24, 33, 10, 33, 19, 7, 11, 11, 10, 11, 21, 30, 8, 15, 12, 20, 22, 17, 3,
23, 11, 17, 12, 16, 14, 8, 24, 6, 22, 11, 10, 13, 7, 13, 13, 6, 27, 2, 28, 9, 
15, 14, 43, 10, 19, 15, 17, 10, 17, 62, 17, 22, 8, 20, 13, 18, 10, 13, 2, 21, 5,
23, 16, 11, 7, 12, 25, 31, 25, 9, 10, 10, 13, 15, 12, 13, 29, 4, 8, 9, 2, 13, 
15, 11, 8, 13, 31, 5, 9, 26, 12, 9, 17, 5, 13, 12, 32, 13, 7, 18, 17, 12, 8, 19,
22, 21, 11, 31, 24, 10, 29, 13, 18, 24, 13, 5, 23, 39, 13, 12, 24, 3, 28, 21, 4,
14, 8, 18, 10, 10, 6, 13, 14, 6, 13, 47, 3, 6, 7, 32, 13, 4, 17, 8, 22, 9, 13, 
28, 5, 18, 20, 9, 6, 12, 17, 2, 22, 9, 14, 15, 19, 15, 11, 10, 20, 16, 14, 15, 
6, 22, 34, 39, 13, 11, 17, 25, 22, 12, 1, 12, 5, 9, 17, 19, 4, 22, 15, 12, 8, 
11, 20, 13, 7, 6, 8, 35, 16, 19, 9, 16, 30, 15, 15, 13, 33, 12, 27, 6, 10, 6, 
11, 30, 30, 19, 4, 30, 9, 13, 11, 14, 13, 12, 16, 14, 5, 14, 16, 11, 10, 3, 15, 
2, 27, 15, 14, 6, 15, 20, 15, 12, 8, 8, 10, 10, 14, 12, 16, 18, 7, 16, 11, 6, 
21, 32, 18, 32, 17, 19, 38, 11, 13, 17, 21, 31, 18, 15, 23, 12, 10, 18, 22, 10, 
13, 11, 3, 11, 3, 60, 20, 4, 18, 30, 12, 5, 10, 12, 17, 18, 7, 18, 16, 12, 18, 
7, 7, 7, 8, 10, 11, 15, 6, 10, 14, 17, 4, 20, 12, 23, 16, 6, 10, 48, 14, 15, 11,
18, 18, 4, 14, 12, 22, 27, 8, 14, 17, 25, 8, 5, 18, 23, 36, 27, 11, 19, 20, 7, 
10, 18, 31, 12, 21, 4, 15, 37, 23, 11, 28, 13, 10, 20, 14, 18, 9, 10, 36, 9, 5, 
9, 14, 27, 19, 4, 31, 31, 18, 38, 25, 20, 18, 10, 15, 14, 2, 21, 3, 4, 37, 24, 
9, 9, 10, 11, 3, 10, 24, 9, 15, 10, 16, 19, 40, 18, 20, 23, 14, 12, 6, 23, 11, 
5, 19, 5, 10, 7, 17, 15, 12, 23, 21, 19, 25, 15, 10, 29, 12, 10, 5, 21, 17, 7, 
27, 2, 8, 30, 27, 14, 14, 11, 21, 17, 27, 15, 9, 12, 16, 21, 23, 6, 18, 13, 11, 
5, 10, 28, 36, 24, 17, 13, 10, 16, 23, 19, 13, 8, 14, 9, 15, 23, 15, 21, 14, 9, 
13, 15, 5, 13, 29, 17, 9, 13, 15, 15, 10, 4, 35, 10, 14, 15, 9, 28, 26, 12, 6, 
12, 16, 18, 26, 22, 4, 13, 16, 12, 1, 7, 17, 9, 7, 17, 31, 20, 13, 18, 9, 24, 
10, 11, 18, 11, 11, 22, 56, 6, 27, 8, 23, 10, 6, 14, 9, 37, 25, 9, 12, 8, 8, 7, 
12, 19, 27, 21, 9, 12, 6, 14, 21, 6, 15, 8, 12, 48, 10, 4, 2, 15, 20, 15, 5, 12,
8, 11, 43, 5, 17, 14, 27, 18, 25, 9, 18, 9, 5, 22, 5, 12, 19, 19, 12, 14, 12, 
34, 21, 9, 21, 10, 7, 26, 7, 10, 17, 11, 17, 5, 27, 13, 24, 21, 8, 13, 22, 19, 
7, 11, 14, 9, 17, 4, 33, 14, 23, 17, 14, 14, 26, 5, 10, 14, 8, 57, 13, 3, 14, 
10, 45, 4, 27, 19, 3, 21, 17, 10, 5, 19, 26, 5, 9, 32, 18, 17, 20, 29, 20, 18, 
11, 9, 17, 9, 23, 10, 22, 18, 12, 16, 9, 23, 18, 14, 32, 37, 12, 12, 8, 6, 18, 
23, 9, 17, 9, 8, 17, 13, 21, 23, 22, 18, 8, 18, 8, 9, 17, 28, 11, 17, 21, 12, 
29, 5, 18, 18, 12, 15, 19, 26, 3, 20, 15, 18, 4, 17, 11, 12, 3, 30, 18, 5, 11, 
29, 15, 13, 14, 9, 21, 12, 17, 10, 22, 6, 17, 5, 21, 22, 23, 14, 17, 10, 19, 10,
5, 7, 6, 24, 25, 18, 37, 17, 15, 18, 4, 20, 26, 20, 15, 8, 8, 18, 5, 16, 17, 9, 
5, 13, 15, 11, 6, 7, 32, 10, 8, 7, 13, 14, 10, 13, 0, 17, 9, 5, 22, 11, 7, 7, 
15, 34, 19, 14, 23, 29, 20, 25, 11, 10, 15, 5, 14, 30, 4, 27, 14, 37, 22, 18, 
20, 13, 13, 9, 8, 9, 11, 25, 14, 12, 9, 23, 26, 19, 19, 5, 9, 18, 8, 7, 23, 11, 
15, 8, 19, 3, 15, 14, 14, 2, 24, 8, 14, 19, 17, 5, 18, 17, 21, 19, 22, 13, 11, 
18, 16, 19, 11, 12, 24, 11, 11, 18, 15, 4, 22, 32, 46, 7, 10, 14, 5, 35, 15, 22,
18, 25, 37, 22, 8, 5, 10, 27, 19, 12, 22, 9, 11, 10, 8, 13, 21, 16, 15, 8, 19, 
15, 9, 26, 35, 16, 22, 8, 1, 7, 24, 25, 11, 0, 12, 21, 7, 20, 13, 6, 27, 11, 17,
8, 25, 10, 20, 29, 19, 37, 19, 19, 19, 24, 9, 15, 4, 22, 22, 9, 8, 22, 14, 1, 2,
6, 7, 15, 22, 14, 12, 1, 16, 25, 40, 13, 4, 5, 8, 6, 18, 20, 13, 9, 9, 11, 3, 
13, 21, 21, 23, 6, 16, 6, 21, 15, 15, 16, 20, 7, 16, 25, 17, 10, 19, 26, 24, 30,
27, 10, 20, 7, 6, 17, 6, 35, 27, 18, 11, 7, 14, 15, 14, 19, 7, 14, 19, 23, 8, 
22, 9, 14, 20, 7, 23, 13, 8, 5, 8, 18, 12, 21, 17, 7, 9, 5, 7, 34, 15, 24, 19, 
20, 6, 7, 2, 10, 15, 16, 12, 10, 9, 7, 8, 25, 11, 11, 12, 22, 5, 10, 16, 11, 10,
3, 11, 16, 12, 15, 2, 32, 12, 22, 11, 5, 14, 25, 19, 10, 6, 14, 9, 12, 9, 13, 
12, 14, 10, 9, 6, 15, 12, 11, 25, 1, 1, 7, 4, 30, 12, 33, 15, 7, 20, 5, 20, 11, 
13, 9, 6, 6, 21, 19, 28, 12, 27, 21, 15, 7, 8, 1, 13, 11, 6, 18, 3, 7, 8, 16, 3,
36, 30, 15, 11, 11, 14, 7, 14, 14, 27, 9, 11, 25, 14, 6, 31, 18, 25, 20, 18, 6, 
3, 21, 6, 7, 30, 9, 15, 24, 22, 21, 15, 25, 49, 8, 25, 11, 17, 18, 17, 24, 16, 
8, 12, 9, 22, 27, 15, 22, 11, 6, 14, 22, 23, 15, 8, 17, 13, 3, 11, 19, 27, 11, 
9, 9, 17, 13, 6, 5, 10, 6, 12, 11, 22, 8, 12, 13, 21, 19, 16, 17, 4, 12, 11, 14,
3, 19, 17, 6, 16, 12, 21, 4, 32, 18, 3, 28, 7, 13, 8, 5, 16, 8, 16, 9, 9, 21, 
15, 19, 4, 10, 6, 36, 16, 7, 11, 15, 21, 20, 16, 17, 11, 8, 11, 27, 12, 14, 10, 
19, 9, 23, 28, 16, 9, 35, 17, 40, 16, 8, 5, 16, 12, 30, 25, 6, 24, 11, 9, 9, 6, 
10, 10, 25, 12, 34, 20, 21, 9, 25, 1, 21, 10, 20, 10, 12, 17, 12, 15, 15, 6, 8, 
24, 10, 19, 20, 27, 9, 4, 5, 30, 10, 12, 5, 26, 17, 5, 11, 11, 15, 18, 11, 19, 
0, 10, 11, 17, 21, 19, 7, 5, 28, 20, 19, 9, 17, 15, 20, 20, 32, 23, 11, 7, 19, 
11, 12, 13, 13, 17, 12, 8, 4, 15, 9, 12, 8, 7, 8, 10, 15, 12, 6, 11, 24, 23, 6, 
10, 18, 12, 8, 32, 12, 15, 16, 17, 15, 15, 3, 20, 11, 9, 12, 9, 9, 15, 32, 22, 
9, 4, 5, 16, 8, 14, 22, 18, 23, 11, 31, 5, 22, 12, 12, 13, 27, 5, 22, 11, 12, 
16, 6, 15, 10, 11, 9, 10, 19, 5, 10, 29, 35, 7, 16, 18, 8, 17, 15, 22, 5, 13, 7,
20, 26, 21, 23, 28, 16, 13, 11, 11, 10, 7, 15, 14, 21, 19, 6, 2, 5, 13, 10, 16, 
6, 21, 11, 25, 24, 16, 19, 27, 12, 12, 10, 7, 32, 11, 8, 5, 8, 12, 6, 17, 7, 17,
28, 5, 9, 2, 6, 8, 8, 16, 17, 28, 32, 18, 17, 14, 11, 10, 18, 6, 4, 28, 18, 12, 
8, 7, 23, 38, 7, 8, 19, 23, 31, 18, 10, 9, 8, 11, 18, 8, 8, 9, 7, 26, 8, 5, 19, 
9, 3, 7, 10, 9, 9, 13, 17, 7, 10, 7, 17, 19, 32, 8, 14, 5, 17, 30, 8, 48, 7, 5, 
20, 4, 2, 5, 9, 13, 17, 4, 8, 12, 20, 12, 16, 9, 7, 17, 25, 9, 33, 21, 14, 15, 
10, 10, 7, 15, 13, 11, 7, 2, 17, 17, 16, 13, 25, 18, 8, 25, 6, 16, 18, 23, 13, 
12, 11, 14, 20, 10, 7, 20, 14, 17, 5, 10, 13, 22, 5, 12, 23, 12, 12, 19, 6, 22, 
11, 21, 10, 17, 7, 11, 20, 20, 8, 7, 16, 11, 5, 8, 16, 13, 13, 7, 16, 17, 9, 8, 
6, 12, 6, 1, 9, 17, 4, 22, 6, 15, 12, 8, 27, 30, 19, 32, 10, 15, 10, 18, 15, 14,
8, 16, 8, 6, 16, 25, 6, 23, 21, 38, 5, 18, 29, 8, 9, 10, 14, 10, 17, 7, 13, 4, 
16, 18, 15, 11, 14, 9, 4, 6, 21, 22, 37, 11, 7, 22, 17, 10, 7, 13, 27, 28, 14, 
30, 7, 11, 24, 5, 14, 25, 31, 29, 9, 15, 14, 16, 15, 10, 27, 8, 32, 15, 10, 5, 
4, 3, 14, 11, 14, 6, 15, 18, 17, 26, 9, 7, 13, 9, 10, 14, 14, 31, 22, 24, 13, 
24, 12, 5, 17, 10, 9, 28, 22, 42, 16, 23, 26, 8, 9, 22, 12, 7, 16, 12, 2, 17, 
24, 17, 20, 17, 7, 17, 7, 12, 14, 31, 8, 27, 8, 22, 7, 21, 19, 11, 23, 23, 13, 
10, 10, 43, 11, 13, 11, 15, 14, 10, 32, 10, 22, 22, 7, 16, 16, 9, 21, 14, 4, 23,
8, 17, 14, 8, 37, 13, 23, 28, 10, 30, 20, 6, 10, 14, 15, 9, 18, 8, 14, 8, 14, 
12, 7, 38, 11, 12, 12, 13, 22, 18, 20, 8, 6, 8, 33, 36, 20, 26, 33, 18, 14, 13, 
22, 8, 7, 8, 11, 5, 7, 40, 7, 30, 14, 7, 7, 14, 16, 12, 12, 3, 10, 20, 13, 8, 
14, 33, 24, 23, 6, 22, 8, 20, 5, 20, 1, 17, 14, 18, 19, 19, 10, 14, 12, 8, 17, 
8, 13, 24, 19, 21, 8, 16, 24, 10, 6, 12, 1, 4, 14, 4, 10, 16, 23, 11, 22, 17, 
41, 33, 10, 6, 7, 4, 10, 9, 27, 3, 11, 4, 10, 26, 25, 20, 10, 30, 20, 8, 21, 16,
38, 15, 21, 22, 18, 26, 6, 13, 10, 9, 15, 21, 21, 33, 13, 21, 15, 9, 9, 6, 10, 
5, 11, 27, 16, 49, 36, 15, 39, 5, 19, 8, 7, 39, 5, 22, 17, 17, 12, 21, 16, 17, 
24, 6, 18, 25, 13, 12, 13, 29, 7, 15, 17, 13, 20, 14, 16, 12, 10, 21, 14, 10, 
22, 3, 7, 16, 19, 13, 5, 7, 16, 13, 14, 15, 17, 12, 20, 5, 12, 16, 19, 15, 18, 
6, 28, 11, 6, 16, 22, 24, 7, 31, 12, 30, 19, 7, 10, 13, 20, 9, 29, 39, 12, 15, 
31, 19, 22, 20, 10, 29, 13, 4, 15, 14, 20, 9, 9, 17, 9, 9, 20, 23, 15, 10, 12, 
9, 22, 10, 5, 22, 23, 8, 11, 16, 10, 38, 16, 0, 31, 15, 14, 15, 16, 11, 3, 22, 
6, 21, 22, 6, 19, 21, 17, 19, 15, 14, 20, 35, 16, 2, 3, 14, 10, 12, 10, 30, 20, 
21, 21, 14, 15, 22, 18, 16, 13, 13, 8, 6, 15, 13, 13, 20, 4, 5, 9, 10, 14, 12, 
14, 26, 14, 27, 3, 36, 10, 13, 5, 7, 12, 13, 29, 18, 5, 10, 34, 18, 6, 25, 3, 
16, 8, 14, 20, 14, 18, 10, 11, 19, 14, 20, 11, 10, 6, 5, 11, 14, 18, 38, 18, 23,
15, 12, 26, 7, 16, 7, 26, 20, 16, 15, 11, 17, 15, 6, 18, 8, 14, 16, 13, 8, 24, 
23, 6, 20, 1, 7, 1, 26, 11, 35, 16, 11, 17, 10, 11, 18, 23, 10, 7, 12, 7, 33, 
18, 8, 16, 10, 27, 17, 4, 11, 24, 11, 20, 19, 25, 15, 13, 6, 14, 15, 0, 9, 12, 
27, 19, 7, 14, 16, 23, 48, 9, 5, 11, 7, 27, 23, 5, 18, 4, 5, 41, 39, 13, 14, 33,
8, 20, 18, 6, 10, 13, 5, 11, 7, 10, 14, 24, 18, 5, 7, 34, 22, 27, 10, 25, 7, 16,
10, 4, 14, 4, 10, 34, 18, 8, 3, 16, 7, 8, 16, 13, 19, 21, 14, 19, 4, 44, 10, 27,
25, 9, 31, 54, 36, 7, 1, 7, 9, 4, 3, 19, 10, 15, 8, 6, 26, 13, 12, 7, 12, 26, 
19, 16, 23, 8, 5, 40, 5, 6, 14, 15, 17, 19, 5, 5, 9, 13, 24, 15, 21, 20, 14, 6, 
14, 8, 6, 8, 7, 22, 12, 15, 16, 15, 15, 6, 18, 22, 18, 9, 14, 4, 25, 6, 14, 14, 
7, 18, 9, 23, 15, 16, 17, 27, 8, 30, 3, 6, 23, 7, 17, 4, 5, 16, 9, 12, 8, 20, 
15, 17, 17, 9, 3, 21, 20, 17, 14, 14, 26, 12, 10, 21, 12, 12, 24, 6, 14, 13, 6, 
15, 20, 14, 7, 9, 19, 3, 5, 18, 26, 27, 16, 3, 21, 14, 12, 16, 8, 30, 10, 28, 
14, 32, 8, 12, 12, 10, 9, 15, 13, 31, 7, 23, 16, 8, 31, 33, 18, 15, 24, 5, 6, 
14, 16, 5, 5, 10, 9, 17, 10, 20, 12, 16, 6, 28, 12, 11, 24, 12, 22, 8, 24, 4, 
31, 8, 15, 5, 33, 28, 16, 13, 16, 14, 9, 13, 7, 23, 13, 16, 13, 15, 11, 7, 16, 
5, 26, 8, 17, 17, 6, 32, 32, 9, 6, 30, 6, 16, 39, 8, 12, 27, 36, 3, 8, 14, 28, 
19, 6, 15, 16, 10, 23, 19, 3, 5, 18, 15, 23, 7, 12, 22, 5, 21, 19, 13, 27, 4, 7,
22, 13, 7, 13, 30, 10, 6, 8, 21, 22, 17, 13, 16, 14, 9, 15, 5, 15, 23, 13, 8, 5,
7, 10, 17, 25, 13, 15, 8, 11, 8, 28, 8, 6, 13, 13, 10, 31, 27, 17, 23, 11, 19, 
12, 24, 17, 3, 6, 25, 8, 11, 15, 10, 12, 30, 12, 14, 9, 28, 7, 26, 23, 17, 11, 
10, 7, 15, 3, 12, 16, 36, 6, 10, 23, 7, 11, 14, 9, 15, 16, 7, 16, 16, 10, 16, 
36, 12, 7, 5, 28, 15, 12, 17, 5, 13, 20, 21, 1, 6, 12, 26, 20, 5, 9, 24, 7, 21, 
11, 13, 5, 12, 20, 7, 19, 18, 5, 21, 21, 14, 6, 17, 16, 19, 8, 9, 18, 25, 12, 
16, 25, 22, 7, 16, 9, 4, 10, 22, 4, 11, 27, 4, 24, 13, 14, 10, 4, 29, 13, 7, 9, 
15, 29, 26, 10, 14, 15, 14, 9, 6, 6, 16 ]


==> statistics/all/stats/stats_10k_3folds_q_4.txt <==
[ 33, 11, 29, 18, 18, 17, 25, 48, 17, 35, 48, 49, 32, 11, 19, 9, 18, 33, 32, 29,
15, 35, 59, 7, 20, 22, 27, 12, 16, 28, 25, 15, 46, 34, 19, 24, 34, 38, 35, 29, 
12, 22, 19, 22, 11, 16, 20, 16, 42, 24, 39, 45, 14, 37, 13, 10, 25, 27, 12, 19, 
24, 10, 33, 31, 16, 15, 5, 11, 24, 34, 46, 15, 14, 21, 21, 12, 14, 6, 25, 19, 
17, 17, 24, 28, 14, 12, 40, 26, 16, 13, 11, 21, 15, 15, 33, 26, 14, 13, 35, 19, 
24, 53, 24, 20, 31, 56, 33, 23, 20, 24, 14, 39, 18, 45, 26, 25, 23, 42, 47, 29, 
9, 7, 28, 17, 9, 24, 25, 10, 29, 16, 34, 24, 10, 27, 12, 35, 22, 12, 30, 48, 14,
48, 18, 10, 34, 17, 27, 21, 30, 21, 29, 34, 13, 17, 17, 8, 15, 37, 38, 26, 25, 
23, 26, 22, 37, 16, 43, 16, 10, 18, 16, 15, 31, 12, 38, 13, 17, 42, 19, 18, 19, 
7, 32, 35, 32, 9, 20, 20, 8, 14, 37, 12, 3, 12, 5, 35, 8, 24, 15, 19, 13, 35, 
18, 32, 18, 26, 13, 13, 20, 13, 8, 13, 20, 47, 16, 14, 21, 16, 21, 11, 34, 11, 
60, 19, 42, 18, 13, 8, 16, 14, 38, 19, 18, 28, 12, 45, 29, 16, 63, 26, 13, 17, 
38, 16, 42, 22, 40, 18, 18, 28, 12, 15, 21, 31, 20, 23, 30, 14, 25, 11, 29, 27, 
27, 16, 62, 9, 18, 16, 22, 18, 17, 7, 25, 40, 26, 26, 26, 38, 16, 17, 8, 20, 30,
26, 9, 25, 20, 37, 12, 14, 12, 15, 39, 11, 25, 18, 29, 15, 19, 24, 14, 9, 27, 
46, 19, 27, 32, 19, 7, 20, 9, 6, 32, 11, 19, 24, 26, 2, 13, 24, 14, 23, 30, 14, 
11, 31, 27, 6, 21, 21, 29, 47, 63, 22, 34, 20, 11, 20, 22, 29, 10, 20, 17, 21, 
30, 23, 34, 20, 48, 8, 19, 38, 24, 17, 21, 23, 25, 27, 12, 16, 5, 14, 55, 15, 
18, 15, 11, 32, 12, 32, 38, 12, 28, 17, 18, 18, 39, 22, 26, 24, 4, 28, 27, 25, 
13, 20, 10, 26, 29, 29, 10, 18, 20, 19, 11, 15, 17, 26, 20, 13, 27, 6, 32, 26, 
12, 33, 19, 11, 33, 28, 21, 16, 36, 16, 24, 17, 25, 33, 19, 10, 28, 37, 38, 35, 
21, 15, 28, 23, 9, 21, 17, 25, 21, 28, 11, 19, 19, 21, 35, 38, 15, 21, 38, 20, 
20, 15, 26, 20, 37, 19, 18, 17, 21, 15, 14, 58, 7, 19, 36, 24, 19, 11, 48, 22, 
11, 14, 10, 19, 16, 26, 37, 29, 20, 32, 11, 16, 14, 14, 16, 68, 28, 7, 27, 31, 
42, 19, 24, 31, 45, 32, 28, 31, 30, 22, 33, 20, 13, 14, 14, 11, 14, 19, 16, 20, 
14, 43, 13, 50, 19, 35, 21, 12, 39, 22, 44, 18, 11, 10, 15, 8, 8, 9, 34, 37, 5, 
41, 17, 14, 29, 16, 23, 25, 33, 22, 42, 24, 21, 21, 19, 9, 14, 19, 41, 20, 17, 
14, 30, 32, 15, 50, 12, 45, 14, 14, 27, 17, 30, 37, 40, 20, 26, 10, 26, 16, 19, 
14, 14, 30, 31, 31, 16, 3, 14, 32, 18, 14, 13, 32, 23, 18, 32, 7, 10, 19, 13, 
51, 29, 34, 39, 26, 24, 20, 37, 26, 9, 35, 24, 6, 23, 13, 38, 16, 9, 21, 54, 49,
11, 19, 13, 53, 30, 20, 25, 28, 19, 19, 17, 11, 20, 20, 21, 7, 36, 22, 10, 22, 
47, 12, 9, 36, 18, 34, 22, 22, 28, 17, 79, 10, 29, 25, 22, 9, 16, 30, 17, 32, 
11, 41, 12, 11, 22, 39, 16, 26, 26, 28, 20, 33, 36, 12, 6, 33, 25, 27, 21, 18, 
26, 18, 40, 26, 12, 49, 11, 54, 45, 39, 11, 38, 11, 16, 9, 21, 34, 40, 18, 18, 
21, 20, 21, 19, 34, 17, 8, 30, 33, 28, 12, 11, 21, 34, 12, 14, 21, 43, 11, 39, 
11, 33, 14, 37, 19, 32, 23, 24, 19, 10, 15, 14, 7, 17, 29, 34, 18, 22, 23, 19, 
20, 16, 27, 23, 38, 31, 22, 12, 33, 32, 22, 22, 22, 22, 8, 19, 13, 17, 23, 19, 
15, 31, 19, 55, 12, 22, 19, 8, 13, 24, 16, 25, 16, 13, 32, 15, 32, 13, 44, 17, 
27, 16, 8, 21, 19, 26, 20, 17, 12, 9, 24, 27, 10, 11, 14, 27, 34, 10, 43, 24, 
16, 32, 8, 20, 12, 11, 20, 18, 18, 39, 16, 24, 14, 29, 30, 26, 14, 7, 24, 10, 9,
28, 32, 8, 12, 42, 37, 31, 20, 13, 31, 34, 7, 18, 26, 14, 14, 6, 17, 19, 11, 33,
15, 38, 23, 9, 28, 17, 25, 24, 12, 35, 51, 31, 40, 13, 17, 21, 19, 31, 18, 27, 
9, 15, 12, 18, 12, 14, 10, 1, 23, 31, 46, 10, 51, 28, 16, 23, 25, 6, 32, 25, 19,
37, 43, 38, 17, 35, 26, 30, 12, 18, 15, 14, 6, 16, 48, 14, 16, 11, 27, 25, 8, 
20, 20, 14, 18, 21, 17, 11, 20, 26, 9, 37, 15, 9, 0, 38, 13, 16, 21, 33, 23, 20,
11, 33, 27, 30, 28, 9, 35, 19, 20, 27, 17, 8, 27, 20, 39, 59, 37, 24, 12, 19, 
11, 26, 12, 17, 21, 14, 34, 14, 12, 20, 20, 36, 48, 19, 24, 31, 28, 36, 25, 14, 
13, 42, 24, 13, 8, 20, 3, 18, 22, 19, 31, 19, 16, 22, 96, 18, 27, 23, 17, 11, 
14, 18, 15, 10, 10, 4, 15, 31, 29, 10, 52, 22, 29, 28, 8, 16, 43, 24, 12, 8, 9, 
18, 21, 29, 14, 26, 46, 16, 29, 5, 11, 17, 19, 31, 28, 41, 51, 13, 51, 7, 49, 
24, 20, 36, 31, 27, 14, 32, 31, 21, 8, 16, 10, 30, 22, 20, 7, 32, 10, 31, 17, 
32, 51, 29, 14, 28, 22, 16, 14, 19, 20, 19, 10, 26, 18, 20, 18, 27, 9, 14, 12, 
32, 18, 23, 34, 26, 36, 15, 31, 7, 19, 20, 31, 9, 10, 11, 41, 30, 18, 54, 9, 5, 
39, 21, 4, 30, 13, 25, 36, 15, 12, 22, 19, 22, 26, 13, 23, 52, 29, 11, 16, 21, 
12, 12, 26, 32, 22, 14, 12, 15, 20, 17, 37, 23, 23, 32, 25, 25, 13, 14, 47, 31, 
25, 36, 21, 53, 7, 6, 26, 27, 13, 28, 20, 24, 12, 9, 34, 17, 20, 61, 11, 17, 14,
32, 12, 11, 19, 30, 26, 18, 37, 7, 16, 19, 13, 17, 38, 35, 38, 14, 19, 26, 38, 
25, 11, 25, 25, 23, 41, 12, 21, 39, 14, 16, 1, 48, 20, 16, 36, 13, 15, 33, 8, 
31, 19, 75, 20, 12, 38, 6, 19, 32, 36, 10, 37, 28, 19, 38, 10, 40, 9, 26, 38, 
13, 11, 31, 23, 17, 27, 17, 10, 4, 21, 36, 25, 13, 16, 34, 14, 10, 21, 14, 22, 
32, 15, 16, 18, 22, 28, 30, 8, 17, 31, 13, 8, 31, 31, 11, 9, 18, 16, 25, 3, 6, 
10, 21, 17, 10, 33, 9, 29, 19, 44, 24, 13, 14, 13, 27, 25, 16, 49, 19, 11, 8, 
11, 21, 19, 14, 10, 11, 29, 23, 20, 7, 12, 26, 19, 28, 31, 20, 18, 32, 36, 24, 
31, 15, 16, 19, 23, 11, 26, 13, 25, 31, 32, 37, 16, 14, 11, 24, 13, 17, 13, 40, 
19, 31, 6, 27, 17, 17, 26, 20, 12, 31, 11, 15, 9, 17, 22, 31, 29, 19, 19, 22, 6,
32, 14, 22, 17, 17, 17, 25, 21, 34, 40, 20, 8, 32, 15, 18, 19, 15, 23, 17, 28, 
26, 22, 36, 41, 23, 39, 29, 39, 24, 32, 18, 14, 14, 7, 18, 11, 22, 24, 37, 18, 
19, 11, 30, 35, 16, 27, 20, 22, 14, 13, 48, 18, 13, 8, 16, 23, 22, 17, 22, 46, 
20, 54, 29, 28, 19, 35, 28, 36, 15, 26, 37, 17, 33, 12, 22, 49, 55, 40, 46, 35, 
14, 17, 7, 24, 33, 19, 13, 37, 32, 9, 33, 39, 32, 16, 22, 11, 25, 21, 14, 10, 
37, 6, 30, 20, 20, 12, 51, 13, 13, 14, 30, 9, 31, 18, 34, 22, 14, 12, 9, 27, 22,
39, 32, 14, 14, 29, 20, 18, 10, 31, 11, 22, 12, 27, 24, 6, 8, 12, 23, 29, 29, 
35, 16, 12, 32, 25, 6, 22, 15, 21, 10, 21, 15, 22, 34, 9, 9, 7, 30, 26, 21, 8, 
17, 23, 17, 34, 22, 13, 40, 15, 43, 48, 8, 38, 18, 11, 19, 8, 14, 53, 16, 9, 16,
10, 12, 7, 30, 42, 17, 27, 36, 14, 33, 14, 18, 9, 23, 30, 9, 19, 17, 21, 38, 26,
17, 47, 17, 26, 21, 15, 25, 13, 10, 21, 31, 19, 16, 18, 17, 24, 12, 11, 18, 22, 
37, 19, 9, 24, 37, 13, 22, 21, 19, 13, 23, 30, 16, 11, 25, 9, 17, 15, 9, 14, 10,
57, 33, 19, 23, 30, 18, 20, 5, 15, 10, 22, 23, 30, 8, 24, 19, 18, 14, 39, 9, 34,
27, 26, 16, 15, 16, 43, 13, 12, 16, 13, 15, 23, 29, 21, 17, 11, 34, 23, 13, 28, 
21, 34, 81, 13, 38, 26, 27, 53, 6, 8, 11, 15, 23, 18, 11, 7, 30, 25, 21, 11, 7, 
17, 14, 38, 15, 12, 10, 14, 31, 14, 23, 14, 13, 21, 32, 20, 14, 12, 10, 14, 12, 
35, 16, 23, 31, 7, 9, 13, 21, 30, 27, 24, 28, 11, 19, 17, 16, 7, 18, 15, 22, 17,
22, 19, 17, 10, 14, 23, 35, 15, 23, 22, 21, 21, 23, 20, 18, 9, 24, 46, 46, 36, 
28, 39, 28, 26, 18, 24, 20, 41, 20, 20, 12, 23, 11, 16, 30, 8, 24, 20, 28, 48, 
26, 12, 10, 9, 15, 46, 11, 15, 19, 14, 22, 25, 31, 32, 8, 14, 31, 28, 38, 21, 
16, 7, 41, 19, 13, 18, 30, 26, 20, 17, 26, 11, 17, 20, 30, 4, 39, 35, 26, 42, 
20, 28, 8, 10, 20, 30, 27, 13, 20, 36, 24, 12, 27, 33, 21, 19, 38, 32, 23, 31, 
26, 10, 14, 17, 15, 29, 26, 10, 27, 12, 11, 13, 28, 11, 27, 16, 13, 20, 17, 9, 
17, 21, 22, 9, 55, 17, 20, 36, 41, 11, 15, 22, 12, 30, 24, 34, 20, 23, 29, 19, 
29, 78, 32, 19, 6, 13, 9, 23, 28, 10, 14, 23, 20, 27, 7, 48, 24, 19, 33, 28, 34,
24, 19, 23, 14, 21, 33, 8, 33, 26, 14, 21, 22, 30, 13, 14, 11, 43, 17, 12, 4, 
19, 10, 16, 20, 22, 24, 29, 49, 22, 37, 8, 25, 27, 27, 18, 19, 26, 31, 11, 25, 
20, 41, 30, 19, 18, 32, 24, 11, 18, 32, 42, 19, 28, 16, 26, 22, 25, 54, 11, 15, 
42, 32, 17, 18, 15, 18, 10, 46, 19, 10, 16, 12, 15, 28, 26, 43, 21, 14, 27, 30, 
14, 32, 30, 40, 18, 34, 23, 14, 22, 15, 10, 10, 27, 13, 13, 22, 24, 22, 25, 21, 
21, 26, 17, 28, 43, 21, 21, 8, 15, 16, 20, 54, 27, 11, 34, 20, 36, 40, 21, 17, 
27, 19, 35, 6, 30, 28, 37, 42, 17, 25, 33, 39, 20, 14, 42, 25, 11, 29, 14, 26, 
21, 23, 10, 42, 12, 23, 18, 12, 21, 30, 8, 36, 24, 21, 16, 44, 31, 25, 19, 34, 
13, 50, 16, 20, 19, 26, 11, 11, 34, 21, 37, 30, 16, 34, 18, 22, 21, 17, 10, 6, 
57, 10, 54, 20, 12, 24, 25, 15, 56, 15, 16, 10, 25, 13, 14, 22, 6, 23, 8, 18, 
35, 13, 25, 9, 15, 32, 28, 32, 19, 33, 19, 31, 34, 16, 17, 42, 18, 13, 18, 19, 
21, 9, 22, 77, 19, 28, 32, 38, 29, 10, 27, 19, 14, 15, 23, 22, 37, 32, 13, 48, 
38, 34, 16, 27, 7, 29, 30, 26, 14, 17, 17, 23, 8, 27, 10, 74, 32, 14, 13, 35, 
10, 38, 23, 29, 5, 36, 11, 26, 21, 36, 18, 16, 10, 13, 22, 27, 10, 23, 37, 16, 
24, 12, 28, 19, 12, 17, 32, 31, 32, 18, 39, 45, 12, 27, 29, 66, 14, 14, 30, 11, 
11, 8, 48, 25, 18, 32, 23, 16, 27, 7, 18, 14, 24, 15, 13, 39, 15, 15, 26, 32, 
28, 46, 8, 18, 19, 43, 11, 23, 16, 26, 19, 11, 18, 44, 30, 13, 21, 30, 20, 10, 
18, 4, 7, 28, 43, 12, 38, 15, 20, 32, 35, 16, 29, 29, 28, 18, 29, 14, 28, 7, 66,
35, 27, 17, 23, 19, 41, 11, 17, 11, 28, 20, 24, 24, 29, 34, 34, 11, 12, 22, 9, 
10, 23, 21, 21, 21, 15, 10, 18, 18, 18, 14, 29, 12, 18, 15, 16, 17, 24, 21, 57, 
18, 31, 18, 5, 46, 47, 14, 21, 31, 21, 18, 22, 9, 50, 58, 18, 38, 10, 30, 16, 
11, 18, 23, 19, 26, 17, 22, 11, 18, 13, 19, 25, 19, 17, 29, 27, 14, 31, 12, 17, 
8, 38, 19, 31, 20, 11, 8, 42, 11, 22, 7, 34, 47, 19, 16, 28, 48, 73, 39, 13, 28,
8, 33, 13, 43, 23, 46, 44, 9, 36, 31, 8, 16, 31, 13, 25, 11, 31, 16, 19, 29, 16,
10, 21, 22, 25, 9, 19, 48, 6, 30, 31, 42, 24, 12, 13, 22, 17, 26, 32, 41, 42, 
29, 14, 38, 38, 33, 12, 40, 12, 24, 11, 39, 25, 3, 22, 17, 21, 35, 25, 12, 7, 
45, 30, 33, 9, 16, 28, 15, 18, 22, 19, 26, 16, 24, 22, 14, 54, 24, 10, 16, 29, 
20, 11, 22, 20, 15, 6, 25, 18, 48, 17, 23, 11, 23, 19, 30, 27, 34, 48, 10, 18, 
34, 33, 13, 21, 14, 16, 29, 36, 22, 29, 11, 22, 20, 48, 22, 24, 15, 9, 16, 23, 
26, 22, 19, 12, 57, 22, 43, 37, 39, 18, 17, 14, 52, 11, 30, 10, 17, 21, 14, 24, 
29, 33, 21, 1, 10, 33, 14, 41, 24, 37, 32, 28, 22, 19, 24, 20, 21, 62, 34, 40, 
52, 21, 56, 24, 11, 20, 13, 38, 22, 28, 22, 64, 24, 41, 38, 23, 14, 26, 12, 19, 
16, 39, 41, 15, 6, 22, 19, 47, 17, 20, 42, 22, 17, 12, 29, 36, 12, 9, 14, 22, 
20, 21, 35, 19, 16, 18, 29, 12, 15, 22, 9, 12, 21, 19, 28, 8, 8, 42, 26, 33, 41,
13, 35, 50, 29, 19, 29, 16, 31, 23, 15, 30, 14, 15, 20, 15, 48, 26, 20, 43, 15, 
14, 9, 18, 18, 18, 19, 29, 26, 34, 27, 9, 26, 31, 23, 28, 21, 26, 27, 21, 17, 
19, 26, 33, 22, 42, 38, 17, 9, 10, 59, 39, 27, 8, 20, 16, 9, 24, 27, 17, 20, 8, 
10, 18, 17, 37, 14, 16, 16, 26, 15, 10, 24, 36, 23, 13, 38, 9, 25, 17, 16, 26, 
38, 24, 19, 19, 34, 32, 17, 28, 9, 19, 35, 28, 14, 27, 25, 19, 22, 9, 38, 9, 15,
47, 25, 25, 21, 12, 20, 34, 30, 13, 21, 22, 37, 27, 10, 22, 14, 22, 8, 17, 12, 
15, 37, 21, 21, 13, 34, 8, 30, 15, 9, 30, 32, 18, 8, 8, 14, 27, 19, 26, 19, 7, 
25, 21, 32, 16, 23, 29, 23, 19, 19, 12, 19, 13, 24, 61, 27, 39, 22, 34, 18, 12, 
50, 19, 24, 12, 18, 43, 15, 19, 14, 30, 51, 23, 16, 15, 28, 30, 7, 22, 16, 16, 
38, 18, 37, 15, 32, 22, 30, 22, 14, 15, 33, 7, 55, 17, 16, 19, 40, 29, 14, 48, 
14, 18, 18, 17, 18, 28, 21, 24, 25, 19, 33, 14, 11, 24, 29, 24, 44, 41, 26, 16, 
23, 21, 24, 27, 18, 14, 24, 11, 31, 19, 19, 13, 18, 40, 35, 12, 31, 35, 29, 37, 
26, 41, 22, 20, 41, 12, 19, 12, 40, 22, 25, 6, 10, 22, 30, 16, 10, 16, 22, 28, 
20, 19, 45, 22, 18, 22, 46, 50, 28, 14, 28, 8, 36, 27, 19, 30, 16, 33, 26, 19, 
30, 11, 21, 14, 9, 31, 15, 35, 10, 28, 38, 15, 34, 48, 14, 5, 27, 19, 24, 23, 
28, 27, 10, 12, 9, 32, 13, 62, 14, 14, 28, 27, 7, 26, 25, 43, 27, 16, 32, 8, 38,
16, 9, 24, 9, 20, 2, 16, 22, 21, 41, 12, 21, 20, 39, 27, 4, 7, 28, 5, 11, 11, 
23, 61, 25, 9, 44, 55, 42, 16, 21, 12, 18, 18, 5, 7, 19, 42, 5, 26, 30, 16, 8, 
39, 16, 16, 23, 13, 12, 14, 16, 19, 26, 15, 26, 13, 12, 17, 26, 20, 26, 24, 17, 
27, 20, 23, 34, 16, 9, 22, 71, 7, 24, 21, 46, 22, 15, 41, 10, 62, 14, 14, 40, 
12, 16, 24, 16, 4, 19, 48, 35, 19, 23, 20, 32, 13, 15, 11, 42, 21, 27, 19, 34, 
12, 8, 18, 48, 12, 34, 24, 24, 23, 27, 34, 42, 9, 30, 18, 30, 33, 9, 14, 29, 29,
14, 32, 23, 22, 19, 16, 28, 17, 14, 22, 15, 7, 23, 38, 21, 16, 36, 10, 23, 22, 
15, 17, 16, 22, 24, 29, 23, 19, 26, 20, 13, 58, 17, 28, 18, 16, 16, 33, 12, 20, 
36, 19, 28, 19, 27, 36, 18, 36, 18, 11, 20, 40, 15, 7, 14, 34, 24, 34, 15, 58, 
22, 39, 29, 44, 21, 17, 30, 10, 22, 17, 15, 73, 11, 24, 11, 19, 20, 20, 14, 22, 
25, 16, 20, 24, 19, 20, 19, 8, 18, 21, 20, 24, 11, 29, 19, 15, 8, 23, 20, 31, 
16, 24, 24, 22, 19, 25, 15, 17, 23, 38, 62, 21, 27, 42, 18, 41, 30, 35, 22, 27, 
21, 11, 16, 26, 42, 12, 16, 36, 12, 29, 22, 40, 47, 13, 35, 20, 40, 24, 22, 3, 
49, 36, 33, 47, 47, 7, 19, 19, 20, 37, 22, 53, 11, 21, 31, 20, 19, 36, 14, 20, 
14, 18, 20, 17, 18, 18, 8, 37, 16, 50, 26, 11, 8, 13, 6, 16, 30, 32, 10, 24, 11,
20, 15, 22, 11, 9, 6, 10, 14, 30, 37, 33, 33, 12, 28, 12, 23, 45, 29, 31, 38, 
23, 43, 17, 60, 25, 16, 22, 12, 19, 16, 17, 23, 41, 15, 15, 24, 20, 14, 18, 17, 
28, 12, 26, 26, 14, 25, 21, 33, 12, 33, 16, 12, 20, 15, 25, 47, 31, 36, 12, 33, 
21, 17, 29, 36, 13, 40, 21, 41, 19, 48, 12, 27, 25, 25, 51, 67, 13, 17, 16, 29, 
9, 14, 23, 16, 67, 24, 10, 10, 19, 26, 55, 13, 48, 9, 34, 34, 13, 29, 45, 32, 
28, 29, 38, 36, 21, 6, 21, 20, 19, 16, 22, 31, 22, 35, 9, 28, 25, 22, 10, 26, 9,
58, 15, 23, 42, 25, 11, 42, 24, 29, 7, 31, 25, 36, 46, 13, 25, 14, 21, 10, 21, 
48, 22, 33, 23, 45, 35, 30, 33, 33, 6, 5, 17, 15, 37, 15, 9, 21, 21, 33, 20, 38,
8, 21, 31, 30, 24, 13, 29, 22, 22, 42, 23, 12, 13, 21, 32, 46, 17, 18, 13, 26, 
32, 19, 28, 17, 48, 47, 11, 28, 16, 19, 23, 21, 24, 15, 9, 4, 22, 10, 23, 7, 20,
40, 26, 33, 21, 17, 14, 22, 33, 9, 17, 8, 33, 19, 12, 25, 71, 33, 14, 19, 18, 
18, 18, 18, 27, 11, 17, 6, 14, 32, 12, 33, 25, 30, 11, 39, 30, 34, 16, 42, 8, 
42, 14, 25, 21, 20, 15, 28, 14, 14, 12, 15, 28, 15, 9, 23, 18, 15, 10, 8, 13, 
29, 9, 22, 11, 17, 21, 16, 31, 38, 24, 29, 24, 54, 47, 42, 11, 11, 21, 24, 52, 
31, 15, 30, 40, 20, 40, 21, 34, 38, 56, 13, 24, 34, 16, 14, 18, 26, 15, 14, 17, 
10, 30, 25, 48, 49, 10, 8, 32, 7, 14, 28, 31, 22, 17, 18, 18, 15, 17, 64, 18, 
49, 31, 52, 15, 29, 34, 14, 22, 9, 20, 17, 9, 12, 25, 18, 28, 8, 5, 13, 56, 56, 
19, 34, 16, 15, 17, 42, 37, 26, 15, 19, 41, 11, 34, 8, 14, 34, 29, 43, 17, 29, 
12, 25, 10, 15, 11, 8, 15, 79, 32, 13, 22, 22, 42, 13, 16, 40, 40, 15, 18, 23, 
48, 15, 32, 30, 18, 24, 32, 40, 12, 37, 21, 17, 33, 10, 20, 29, 13, 9, 24, 32, 
17, 22, 30, 46, 26, 20, 44, 8, 17, 16, 25, 18, 13, 10, 30, 13, 17, 14, 34, 23, 
22, 14, 48, 18, 20, 7, 5, 20, 19, 18, 10, 33, 13, 16, 25, 13, 32, 19, 23, 13, 
22, 12, 6, 22, 28, 21, 7, 21, 19, 32, 14, 12, 23, 13, 23, 46, 22, 26, 21, 12, 
42, 40, 13, 32, 25, 19, 16, 18, 17, 24, 24, 7, 24, 22, 22, 19, 10, 13, 26, 35, 
22, 32, 24, 21, 22, 17, 20, 39, 10, 25, 31, 46, 29, 24, 33, 44, 32, 8, 26, 8, 
18, 22, 19, 12, 17, 31, 53, 13, 11, 50, 14, 52, 18, 35, 49, 18, 30, 29, 38, 28, 
28, 23, 19, 5, 14, 28, 27, 39, 14, 35, 21, 18, 19, 41, 17, 6, 26, 24, 22, 15, 
11, 25, 28, 13, 16, 10, 19, 10, 22, 26, 16, 13, 24, 11, 17, 31, 31, 6, 34, 20, 
25, 17, 20, 26, 32, 19, 23, 25, 43, 23, 10, 29, 18, 32, 19, 29, 33, 12, 37, 28, 
28, 33, 10, 45, 22, 13, 29, 17, 20, 9, 26, 38, 17, 23, 52, 18, 16, 50, 33, 37, 
19, 29, 19, 21, 13, 12, 26, 11, 13, 34, 5, 16, 19, 35, 9, 11, 51, 38, 25, 12, 
21, 14, 44, 25, 26, 48, 11, 25, 11, 14, 22, 8, 20, 14, 33, 12, 6, 21, 17, 9, 13,
58, 18, 34, 17, 12, 8, 14, 14, 15, 7, 18, 19, 15, 46, 21, 30, 15, 25, 18, 28, 7,
6, 22, 19, 28, 19, 20, 21, 48, 34, 5, 33, 14, 20, 18, 21, 22, 17, 44, 26, 23, 
13, 16, 24, 4, 30, 24, 20, 13, 17, 12, 12, 28, 8, 25, 12, 41, 31, 16, 35, 20, 
21, 25, 21, 25, 35, 28, 20, 9, 7, 33, 21, 23, 46, 20, 11, 20, 40, 6, 23, 48, 26,
10, 39, 5, 8, 17, 20, 15, 19, 51, 40, 31, 27, 43, 49, 9, 13, 12, 16, 14, 13, 45,
19, 15, 25, 17, 22, 23, 10, 26, 23, 28, 21, 31, 20, 53, 20, 20, 12, 37, 25, 21, 
52, 15, 10, 22, 32, 21, 9, 22, 19, 21, 12, 30, 16, 10, 15, 20, 10, 12, 29, 14, 
11, 22, 18, 12, 18, 9, 20, 30, 39, 15, 14, 15, 13, 35, 18, 15, 34, 22, 20, 20, 
15, 55, 9, 10, 35, 33, 32, 62, 15, 14, 24, 50, 13, 19, 24, 23, 19, 56, 16, 17, 
16, 21, 35, 12, 18, 36, 63, 28, 24, 25, 10, 17, 11, 19, 23, 18, 18, 13, 40, 34, 
8, 38, 36, 14, 28, 20, 15, 6, 17, 7, 16, 19, 28, 14, 12, 24, 49, 24, 19, 22, 24,
22, 60, 27, 34, 13, 17, 56, 27, 9, 12, 35, 16, 7, 16, 20, 20, 47, 24, 33, 6, 9, 
19, 40, 26, 25, 32, 14, 19, 21, 19, 19, 33, 31, 6, 21, 22, 31, 39, 26, 14, 18, 
30, 23, 19, 32, 11, 12, 20, 24, 13, 7, 28, 26, 8, 40, 23, 21, 20, 20, 29, 16, 
21, 37, 30, 14, 15, 30, 13, 20, 26, 18, 23, 12, 11, 7, 18, 42, 25, 9, 18, 23, 
26, 12, 14, 20, 44, 22, 22, 31, 9, 14, 25, 17, 12, 22, 29, 26, 21, 13, 9, 61, 6,
32, 45, 21, 18, 22, 19, 30, 25, 28, 37, 16, 23, 42, 47, 13, 12, 14, 24, 7, 30, 
21, 25, 17, 26, 28, 24, 14, 21, 9, 15, 5, 20, 15, 46, 7, 25, 16, 12, 6, 24, 115,
30, 11, 9, 22, 50, 10, 19, 12, 21, 40, 32, 21, 40, 14, 37, 50, 14, 10, 30, 22, 
26, 17, 24, 18, 31, 37, 21, 27, 10, 17, 16, 6, 14, 14, 33, 16, 12, 38, 23, 32, 
25, 11, 8, 14, 52, 14, 17, 32, 49, 22, 32, 25, 35, 41, 23, 17, 30, 31, 37, 26, 
17, 9, 16, 25, 23, 23, 22, 20, 6, 26, 14, 26, 11, 17, 31, 19, 11, 13, 18, 31, 
16, 23, 15, 24, 17, 9, 14, 27, 22, 24, 21, 42, 17, 25, 18, 9, 29, 46, 30, 31, 
28, 35, 42, 38, 20, 29, 42, 39, 12, 15, 27, 14, 17, 17, 23, 32, 17, 14, 53, 33, 
20, 24, 10, 20, 15, 12, 29, 19, 15, 34, 16, 15, 21, 26, 9, 22, 20, 30, 26, 63, 
16, 10, 11, 25, 5, 38, 10, 25, 15, 30, 26, 16, 12, 70, 21, 21, 14, 40, 23, 43, 
57, 20, 19, 17, 12, 36, 13, 19, 24, 16, 11, 43, 31, 23, 31, 26, 33, 17, 36, 14, 
26, 18, 5, 15, 12, 20, 23, 19, 17, 24, 8, 23, 41, 41, 16, 24, 14, 33, 31, 53, 
27, 17, 12, 14, 21, 15, 11, 21, 21, 26, 33, 29, 10, 17, 44, 14, 15, 10, 22, 17, 
57, 21, 17, 28, 22, 15, 16, 27, 7, 24, 23, 23, 49, 35, 17, 41, 18, 25, 41, 92, 
17, 44, 21, 16, 14, 19, 39, 13, 21, 32, 39, 12, 24, 8, 10, 16, 3, 16, 23, 23, 
25, 24, 24, 22, 26, 15, 22, 17, 7, 25, 18, 5, 22, 20, 36, 12, 30, 19, 22, 32, 
35, 23, 62, 22, 13, 14, 13, 21, 30, 6, 17, 22, 14, 22, 23, 3, 26, 12, 12, 36, 8,
17, 22, 16, 6, 7, 14, 10, 15, 22, 47, 18, 40, 20, 27, 30, 12, 23, 16, 22, 21, 
15, 39, 11, 6, 11, 20, 96, 13, 15, 27, 14, 31, 17, 31, 39, 20, 32, 26, 16, 39, 
14, 20, 21, 35, 13, 10, 21, 27, 18, 29, 25, 13, 26, 10, 11, 23, 9, 25, 20, 32, 
8, 12, 18, 12, 35, 20, 23, 15, 22, 64, 18, 27, 34, 9, 5, 6, 32, 20, 23, 38, 13, 
32, 13, 10, 25, 10, 17, 27, 30, 15, 12, 22, 15, 9, 16, 23, 22, 17, 14, 11, 48, 
35, 20, 9, 8, 15, 16, 33, 24, 46, 24, 8, 9, 33, 22, 29, 46, 9, 5, 28, 9, 16, 23,
49, 40, 12, 15, 10, 25, 10, 39, 22, 18, 29, 15, 48, 39, 15, 15, 28, 18, 19, 32, 
26, 27, 25, 25, 10, 14, 17, 19, 50, 24, 31, 10, 39, 19, 18, 21, 8, 19, 22, 14, 
19, 25, 11, 13, 4, 17, 9, 13, 10, 34, 18, 35, 30, 16, 30, 10, 28, 32, 22, 26, 
18, 15, 14, 34, 9, 23, 22, 21, 48, 15, 17, 33, 25, 19, 19, 18, 33, 10, 9, 33, 
29, 26, 40, 17, 32, 11, 29, 26, 19, 6, 38, 20, 52, 8, 21, 19, 44, 18, 8, 16, 37,
7, 28, 12, 11, 56, 20, 32, 23, 19, 7, 7, 20, 21, 15, 28, 18, 10, 32, 39, 18, 15,
23, 35, 37, 27, 15, 23, 28, 11, 12, 36, 21, 36, 7, 13, 49, 15, 4, 6, 16, 19, 23,
12, 18, 28, 8, 45, 19, 14, 43, 15, 4, 19, 42, 29, 13, 30, 44, 39, 12, 15, 16, 
13, 39, 23, 16, 24, 21, 26, 17, 25, 22, 16, 36, 12, 34, 7, 34, 16, 32, 71, 15, 
48, 38, 25, 25, 16, 30, 11, 15, 38, 19, 22, 21, 5, 33, 17, 25, 24, 15, 13, 17, 
69, 16, 18, 42, 33, 16, 27, 23, 20, 17, 11, 10, 22, 11, 7, 16, 55, 12, 26, 17, 
26, 13, 11, 5, 18, 16, 25, 24, 45, 41, 47, 32, 29, 26, 30, 12, 27, 9, 25, 14, 
21, 33, 11, 17, 20, 34, 51, 18, 18, 12, 35, 21, 16, 37, 31, 13, 17, 16, 7, 5, 
12, 30, 44, 33, 18, 16, 15, 36, 23, 15, 19, 14, 26, 20, 30, 22, 14, 10, 20, 14, 
20, 4, 35, 10, 17, 30, 32, 12, 25, 28, 31, 27, 48, 18, 10, 12, 11, 14, 19, 9, 
25, 23, 23, 23, 19, 19, 7, 31, 20, 13, 21, 31, 5, 8, 12, 47, 41, 4, 33, 11, 8, 
40, 29, 18, 50, 12, 5, 31, 22, 9, 16, 19, 30, 21, 14, 31, 15, 40, 30, 16, 14, 
25, 17, 42, 21, 6, 14, 13, 35, 28, 46, 18, 13, 25, 28, 16, 31, 23, 18, 30, 31, 
25, 22, 14, 24, 13, 7, 5, 14, 36, 6, 14, 33, 41, 39, 11, 31, 23, 21, 25, 12, 19,
14, 61, 43, 33, 15, 36, 17, 102, 25, 12, 19, 18, 7, 17, 23, 13, 11, 19, 29, 15, 
16, 34, 37, 22, 16, 12, 24, 11, 26, 89, 19, 17, 37, 18, 14, 38, 31, 24, 20, 51, 
12, 24, 17, 15, 8, 17, 27, 22, 19, 25, 27, 22, 23, 27, 28, 36, 34, 14, 43, 27, 
16, 74, 15, 36, 26, 15, 10, 26, 12, 13, 18, 27, 26, 12, 43, 16, 10, 33, 44, 19, 
37, 22, 15, 13, 26, 6, 23, 30, 26, 29, 27, 26, 44, 20, 13, 18, 30, 28, 31, 10, 
18, 5, 18, 36, 28, 23, 22, 13, 17, 34, 13, 36, 8, 30, 16, 26, 12, 17, 11, 20, 
26, 25, 27, 10, 39, 18, 25, 8, 23, 10, 26, 28, 20, 34, 20, 23, 15, 19, 28, 5, 
21, 63, 36, 22, 19, 37, 16, 28, 9, 17, 19, 7, 10, 23, 16, 34, 20, 36, 19, 22, 
15, 49, 21, 17, 31, 24, 27, 31, 42, 28, 27, 22, 38, 25, 26, 38, 70, 23, 11, 12, 
39, 15, 18, 23, 15, 16, 24, 20, 19, 18, 25, 19, 55, 11, 55, 9, 44, 24, 11, 8, 
21, 18, 13, 9, 28, 25, 24, 23, 35, 13, 20, 26, 14, 19, 25, 11, 19, 46, 28, 17, 
10, 33, 26, 44, 35, 46, 35, 17, 19, 40, 40, 21, 11, 70, 7, 20, 21, 13, 22, 29, 
38, 6, 19, 11, 11, 42, 6, 35, 13, 31, 17, 16, 34, 15, 23, 21, 28, 31, 57, 15, 
55, 17, 22, 19, 30, 18, 24, 22, 34, 13, 40, 20, 38, 32, 28, 31, 34, 19, 17, 51, 
17, 22, 23, 29, 48, 28, 15, 32, 17, 11, 40, 8, 39, 27, 21, 41, 31, 25, 23, 25, 
12, 14, 16, 27, 31, 33, 13, 35, 14, 57, 29, 14, 20, 34, 26, 6, 29, 56, 27, 19, 
38, 29, 6, 31, 32, 38, 19, 17, 28, 19, 20, 25, 9, 9, 16, 25, 45, 23, 28, 25, 23,
31, 30, 12, 14, 17, 6, 44, 22, 22, 23, 18, 17, 32, 29, 18, 10, 18, 14, 24, 12, 
10, 19, 15, 27, 8, 12, 5, 24, 13, 16, 15, 24, 32, 24, 10, 13, 29, 35, 33, 7, 8, 
30, 19, 13, 18, 24, 33, 25, 22, 18, 27, 35, 8, 19, 22, 32, 15, 25, 20, 43, 37, 
22, 19, 7, 8, 46, 20, 22, 17, 12, 17, 13, 25, 35, 14, 45, 33, 17, 20, 48, 22, 
14, 13, 11, 21, 30, 32, 53, 16, 14, 18, 13, 15, 15, 15, 16, 19, 28, 29, 25, 17, 
17, 14, 22, 12, 17, 25, 30, 20, 21, 29, 22, 21, 24, 7, 16, 14, 33, 49, 11, 17, 
23, 19, 27, 8, 28, 13, 6, 21, 20, 18, 25, 26, 29, 22, 26, 10, 10, 14, 15, 34, 
33, 15, 23, 30, 21, 16, 20, 8, 35, 32, 20, 23, 21, 12, 32, 12, 23, 27, 7, 13, 
13, 29, 27, 26, 16, 27, 13, 29, 32, 23, 19, 14, 24, 27, 12, 13, 7, 16, 11, 16, 
24, 58, 15, 25, 69, 17, 17, 27, 29, 40, 12, 22, 27, 22, 11, 6, 25, 15, 30, 13, 
27, 30, 19, 33, 19, 8, 35, 14, 17, 12, 16, 15, 18, 21, 8, 9, 16, 27, 28, 17, 23,
9, 24, 21, 28, 12, 9, 14, 15, 14, 31, 20, 21, 19, 51, 24, 13, 33, 20, 7, 11, 19,
25, 13, 40, 17, 33, 47, 16, 18, 6, 31, 10, 6, 20, 24, 18, 6, 12, 16, 8, 27, 19, 
47, 34, 13, 40, 31, 8, 26, 12, 30, 35, 34, 26, 15, 21, 11, 11, 37, 6, 29, 18, 
10, 17, 14, 14, 18, 13, 19, 13, 14, 10, 12, 33, 40, 26, 10, 26, 11, 23, 33, 14, 
10, 43, 21, 17, 11, 18, 18, 19, 25, 15, 10, 43, 11, 11, 24, 11, 12, 13, 15, 27, 
23, 27, 17, 25, 46, 21, 21, 13, 30, 18, 21, 13, 19, 26, 8, 24, 12, 25, 24, 43, 
12, 8, 18, 35, 10, 6, 27, 22, 19, 9, 49, 17, 13, 23, 14, 22, 43, 32, 10, 25, 10,
23, 48, 25, 22, 32, 22, 21, 39, 14, 52, 18, 15, 19, 20, 25, 30, 24, 43, 20, 34, 
35, 25, 18, 31, 42, 32, 29, 29, 41, 24, 27, 26, 14, 11, 31, 21, 14, 17, 6, 21, 
15, 56, 29, 30, 10, 16, 19, 26, 11, 25, 20, 18, 20, 21, 16, 12, 38, 22, 9, 12, 
26, 12, 24, 7, 35, 10, 47, 14, 11, 19, 18, 19, 20, 59, 37, 17, 9, 26, 12, 30, 
36, 20, 28, 33, 23, 12, 29, 21, 27, 15, 17, 19, 15, 20, 14, 30, 31, 20, 27, 11, 
23, 38, 19, 14, 22, 25, 30, 14, 11, 71, 10, 8, 15, 11, 10, 11, 28, 33, 11, 51, 
23, 41, 17, 15, 24, 27, 23, 25, 3, 28, 24, 14, 19, 16, 22, 19, 27, 15, 13, 44, 
24, 15, 38, 31, 7, 33, 18, 23, 21, 27, 42, 19, 24, 10, 13, 20, 8, 19, 19, 20, 5,
4, 17, 29, 21, 25, 7, 52, 16, 37, 17, 29, 30, 11, 30, 12, 17, 12, 8, 16, 38, 26,
14, 23, 22, 22, 22, 20, 22, 7, 17, 14, 15, 8, 14, 24, 12, 41, 11, 12, 34, 12, 8,
31, 10, 71, 12, 11, 20, 32, 23, 9, 11, 23, 42, 12, 10, 23, 26, 46, 21, 14, 18, 
26, 58, 13, 4, 22, 22, 37, 26, 32, 10, 38, 23, 18, 15, 37, 9, 27, 26, 38, 17, 
25, 7, 15, 20, 18, 20, 13, 13, 40, 23, 10, 18, 8, 17, 20, 10, 16, 22, 14, 9, 39,
18, 8, 20, 15, 22, 19, 9, 16, 33, 18, 43, 29, 10, 20, 30, 18, 37, 21, 35, 14, 
23, 47, 18, 13, 24, 8, 34, 7, 7, 29, 14, 16, 7, 27, 16, 18, 33, 56, 22, 24, 9, 
33, 21, 8, 27, 11, 36, 19, 60, 37, 13, 22, 24, 31, 17, 33, 15, 17, 20, 56, 31, 
6, 20, 18, 15, 7, 12, 49, 15, 99, 33, 41, 16, 37, 35, 40, 20, 61, 27, 11, 29, 
37, 14, 6, 21, 14, 13, 26, 46, 38, 26, 31, 15, 30, 28, 21, 19, 21, 19, 26, 28, 
28, 24, 35, 40, 22, 13, 50, 16, 23, 19, 10, 19, 29, 16, 26, 18, 13, 38, 12, 28, 
34, 20, 25, 11, 19, 4, 37, 23, 11, 35, 25, 21, 36, 6, 30, 11, 27, 24, 12, 19, 
29, 12, 38, 20, 28, 11, 14, 15, 35, 38, 24, 4, 15, 29, 14, 13, 34, 32, 42, 32, 
15, 33, 57, 36, 26, 22, 34, 20, 31, 24, 17, 31, 22, 68, 17, 49, 39, 14, 31, 11, 
13, 21, 12, 19, 39, 20, 11, 17, 25, 20, 22, 23, 44, 12, 13, 42, 12, 7, 17, 9, 
40, 42, 13, 25, 20, 29, 29, 34, 80, 16, 27, 33, 8, 26, 19, 26, 24, 44, 33, 27, 
29, 17, 6, 46, 8, 14, 31, 21, 58, 24, 32, 23, 16, 35, 12, 21, 21, 30, 18, 16, 
38, 29, 15, 8, 18, 7, 21, 10, 20, 29, 4, 5, 10, 24, 29, 34, 21, 33, 15, 16, 36, 
13, 17, 14, 18, 15, 10, 23, 33, 20, 21, 35, 36, 30, 35, 13, 8, 32, 53, 29, 27, 
10, 10, 29, 16, 53, 20, 19, 8, 24, 27, 15, 25, 60, 26, 28, 3, 22, 15, 49, 37, 6,
17, 32, 8, 16, 37, 16, 12, 9, 49, 47, 31, 7, 28, 22, 17, 22, 24, 17, 24, 22, 19,
10, 11, 21, 10, 36, 18, 34, 26, 41, 14, 17, 10, 15, 57, 21, 27, 17, 15, 28, 24, 
12, 13, 16, 25, 23, 35, 32, 37, 17, 22, 27, 24, 16, 21, 18, 7, 16, 13, 38, 35, 
40, 70, 6, 19, 7, 12, 24, 36, 13, 51, 25, 15, 15, 37, 23, 11, 35, 47, 28, 14, 
30, 20, 18, 22, 11, 15, 23, 15, 21, 20, 26, 36, 18, 19, 15, 49, 21, 20, 5, 7, 
27, 31, 32, 23, 27, 23, 26, 20, 31, 7, 5, 7, 34, 18, 19, 19, 17, 10, 37, 32, 40,
47, 10, 17, 22, 18, 26, 24, 8, 25, 25, 27, 38, 7, 17, 21, 41, 62, 17, 29, 17, 
32, 18, 32, 15, 18, 27, 25, 19, 17, 23, 33, 8, 13, 23, 43, 19, 21, 42, 18, 15, 
18, 12, 19, 22, 17, 10, 27, 21, 18, 11, 17, 37, 21, 36, 18, 43, 14, 13, 37, 5, 
18, 6, 20, 42, 38, 14, 14, 15, 20, 6, 4, 30, 32, 12, 26, 50, 12, 2, 16, 26, 30, 
49, 14, 45, 14, 11, 24, 18, 28, 19, 26, 10, 33, 22, 30, 49, 25, 29, 32, 31, 21, 
20, 58, 11, 25, 29, 14, 58, 18, 18, 16, 32, 9, 4, 6, 18, 43, 44, 42, 19, 25, 16,
26, 24, 30, 21, 16, 11, 10, 20, 29, 20, 16, 20, 34, 19, 15, 39, 21, 12, 20, 23, 
36, 25, 16, 25, 6, 19, 26, 12, 15, 30, 21, 42, 13, 41, 15, 35, 15, 25, 10, 21, 
32, 15, 8, 10, 6, 36, 28, 51, 17, 40, 14, 29, 24, 34, 46, 12, 9, 9, 17, 23, 22, 
25, 15, 23, 24, 11, 19, 19, 39, 28, 13, 12, 14, 19, 58, 53, 21, 13, 9, 19, 42, 
10, 26, 11, 8, 31, 20, 25, 35, 27, 31, 14, 16, 35, 50, 26, 11, 41, 29, 18, 18, 
12, 32, 34, 27, 30, 33, 17, 22, 14, 15, 11, 21, 51, 36, 8, 13, 23, 31, 36, 13, 
20, 16, 12, 37, 28, 19, 16, 6, 30, 6, 32, 38, 28, 19, 12, 52, 16, 9, 15, 16, 28,
30, 13, 12, 15, 15, 26, 21, 4, 33, 24, 16, 22, 31, 19, 33, 42, 22, 22, 25, 16, 
8, 18, 9, 20, 28, 21, 59, 33, 50, 17, 13, 49, 26, 8, 45, 36, 31, 14, 19, 42, 24,
21, 42, 12, 21, 28, 35, 13, 12, 12, 40, 21, 13, 12, 25, 12, 11, 15, 29, 13, 43, 
11, 30, 30, 23, 21, 14, 10, 34, 15, 10, 17, 60, 22, 40, 18, 16, 22, 7, 25, 18, 
13, 27, 29, 15, 30, 15, 15, 25, 22, 46, 39, 13, 10, 19, 41, 26, 27, 28, 12, 10, 
13, 22, 43, 21, 11, 25, 14, 9, 13, 10, 19, 29, 9, 51, 29, 23, 70, 22, 40, 95, 
41, 18, 18, 48, 11, 10, 20, 23, 22, 17, 16, 40, 7, 24, 30, 15, 21, 25, 17, 24, 
11, 17, 25, 18, 26, 54, 9, 15, 30, 11, 22, 31, 10, 22, 23, 18, 13, 10, 32, 33, 
35, 33, 39, 11, 31, 42, 24, 32, 31, 21, 42, 11, 18, 4, 7, 24, 26, 39, 22, 5, 17,
19, 24, 21, 17, 10, 24, 34, 8, 40, 9, 13, 25, 12, 33, 10, 8, 18, 11, 8, 58, 10, 
31, 25, 6, 27, 14, 20, 29, 22, 25, 14, 11, 13, 48, 15, 11, 36, 36, 9, 16, 27, 
19, 32, 17, 30, 16, 31, 30, 11, 14, 21, 31, 22, 34, 15, 8, 21, 34, 10, 24, 19, 
14, 5, 25, 28, 16, 23, 41, 12, 39, 7, 39, 13, 30, 44, 21, 14, 25, 40, 5, 18, 63,
31, 24, 15, 7, 17, 24, 20, 36, 10, 13, 12, 14, 7, 12, 24, 17, 7, 12, 8, 18, 7, 
27, 25, 11, 17, 19, 8, 19, 25, 15, 9, 22, 13, 20, 5, 51, 19, 37, 40, 32, 24, 18,
14, 14, 30, 41, 28, 15, 28, 82, 31, 33, 3, 16, 47, 27, 26, 32, 42, 10, 19, 20, 
37, 30, 31, 42, 15, 18, 10, 16, 10, 17, 27, 37, 16, 20, 20, 40, 11, 20, 4, 16, 
8, 25, 15, 19, 24, 14, 23, 20, 64, 15, 28, 44, 47, 7, 21, 31, 26, 25, 31, 10, 
11, 12, 24, 51, 20, 33, 43, 27, 18, 24, 5, 25, 20, 34, 15, 13, 14, 29, 15, 14, 
23, 11, 23, 27, 26, 25, 21, 30, 7, 36, 28, 11, 10, 31, 16, 19, 17, 31, 53, 31, 
14, 19, 35, 9, 15, 50, 10, 58, 29, 22, 41, 14, 14, 31, 21, 17, 6, 20, 21, 27, 
37, 9, 18, 43, 33, 16, 20, 22, 16, 19, 17, 11, 20, 11, 22, 36, 7, 21, 58, 24, 
16, 25, 28, 15, 26, 11, 35, 12, 29, 22, 8, 17, 42, 21, 19, 15, 19, 25, 22, 27, 
21, 17, 14, 19, 42, 8, 19, 28, 7, 32, 28, 24, 16, 35, 37, 47, 21, 45, 21, 16, 
16, 14, 59, 5, 18, 18, 4, 39, 40, 22, 23, 36, 13, 28, 19, 20, 32, 30, 39, 21, 
12, 15, 19, 38, 20, 22, 26, 10, 17, 19, 16, 27, 8, 24, 14, 22, 12, 7, 18, 32, 
13, 13, 32, 15, 16, 8, 19, 13, 34, 19, 26, 36, 27, 21, 19, 22, 6, 17, 23, 37, 
19, 21, 15, 23, 23, 12, 12, 28, 30, 36, 25, 10, 20, 36, 26, 19, 14, 34, 19, 12, 
29, 5, 10, 13, 41, 27, 40, 25, 10, 22, 44, 23, 11, 29, 34, 22, 38, 12, 24, 15, 
28, 29, 31, 15, 30, 8, 12, 15, 24, 48, 14, 14, 26, 17, 22, 49, 32, 19, 19, 31, 
4, 29, 27, 13, 17, 25, 29, 31, 27, 28, 3, 19, 4, 11, 26, 14, 20, 14, 10, 36, 27,
26, 30, 14, 6, 46, 25, 13, 14, 26, 19, 13, 17, 23, 16, 17, 17, 8, 41, 9, 18, 29,
15, 22, 37, 23, 14, 16, 16, 13, 40, 14, 26, 27, 43, 13, 24, 38, 19, 11, 31, 18, 
17, 17, 22, 3, 56, 19, 24, 13, 56, 16, 10, 13, 31, 15, 25, 32, 23, 40, 39, 19, 
20, 35, 14, 18, 38, 17, 26, 19, 17, 13, 30, 38, 20, 23, 18, 17, 47, 12, 24, 40, 
31, 15, 46, 23, 18, 15, 21, 43, 34, 18, 44, 19, 42, 37, 22, 19, 15, 10, 15, 13, 
14, 16, 52, 20, 13, 37, 25, 28, 48, 15, 23, 12, 32, 16, 30, 10, 35, 27, 53, 52, 
14, 8, 34, 31, 37, 8, 12, 12, 34, 12, 23, 29, 28, 25, 17, 18, 7, 16, 13, 48, 11,
12, 13, 22, 17, 26, 43, 14, 33, 16, 13, 24, 42, 18, 7, 14, 25, 37, 9, 24, 39, 
32, 17, 33, 9, 13, 31, 16, 7, 30, 15, 20, 15, 12, 12, 10, 24, 29, 18, 27, 16, 
20, 12, 39, 8, 29, 20, 14, 19, 78, 57, 19, 28, 21, 30, 46, 18, 51, 13, 16, 18, 
20, 34, 22, 46, 24, 16, 30, 19, 18, 16, 19, 39, 40, 15, 28, 24, 47, 22, 25, 11, 
10, 11, 8, 18, 30, 16, 23, 7, 19, 13, 34, 40, 29, 24, 13, 28, 24, 16, 31, 31, 
27, 20, 27, 16, 16, 20, 29, 21, 7, 9, 25, 18, 13, 8, 41, 27, 18, 20, 8, 5, 7, 
22, 9, 27, 37, 23, 17, 29, 15, 29, 15, 17, 47, 16, 6, 39, 12, 20, 26, 29, 21, 
27, 14, 4, 23, 18, 1, 22, 31, 29, 14, 14, 16, 7, 33, 18, 19, 11, 28, 42, 4, 15, 
16, 15, 10, 12, 23, 23, 32, 15, 8, 25, 12, 27, 12, 21, 10, 18, 12, 14, 22, 25, 
24, 44, 26, 9, 16, 13, 16, 13, 17, 29, 13, 26, 26, 10, 40, 19, 24, 16, 28, 12, 
11, 14, 32, 24, 18, 42, 28, 6, 33, 16, 25, 18, 10, 25, 7, 15, 32, 27, 16, 21, 
44, 12, 50, 28, 17, 14, 13, 17, 12, 13, 6, 19, 12, 27, 33, 29, 9, 41, 11, 23, 
41, 17, 22, 17, 22, 12, 24, 23, 29, 20, 14, 18, 12, 23, 16, 18, 12, 27, 21, 23, 
63, 23, 35, 23, 10, 24, 37, 34, 17, 30, 25, 17, 11, 11, 35, 19, 9, 18, 26, 29, 
8, 14, 20, 12, 10, 6, 33, 5, 6, 12, 56, 28, 21, 30, 35, 4, 9, 30, 26, 9, 28, 22,
7, 21, 38, 34, 11, 26, 21, 15, 11, 18, 14, 25, 58, 25, 16, 7, 34, 24, 20, 10, 
22, 8, 26, 20, 40, 22, 26, 15, 65, 22, 40, 18, 9, 26, 14, 26, 21, 26, 11, 3, 31,
24, 12, 24, 39, 10, 22, 27, 20, 24, 25, 17, 17, 2, 29, 20, 8, 19, 20, 23, 12, 
49, 12, 27, 35, 19, 28, 13, 15, 14, 18, 44, 20, 15, 15, 35, 22, 20, 14, 19, 19, 
9, 27, 10, 30, 25, 16, 35, 18, 11, 13, 23, 38, 21, 27, 36, 17, 20, 18, 29, 15, 
30, 9, 16, 8, 13, 13, 6, 16, 12, 28, 15, 12, 22, 9, 10, 19, 21, 16, 27, 34, 11, 
13, 5, 16, 18, 5, 11, 36, 28, 24, 12, 11, 27, 11, 17, 27, 16, 24, 41, 42, 24, 
24, 17, 9, 41, 10, 36, 9, 17, 24, 7, 48, 3, 21, 28, 51, 23, 28, 23, 22, 28, 19, 
29, 13, 23, 27, 16, 18, 39, 7, 26, 26, 24, 20, 9, 30, 21, 33, 35, 7, 12, 22, 23,
20, 15, 25, 27, 19, 27, 26, 13, 27, 26, 31, 9, 39, 13, 48, 33, 29, 2, 43, 23, 
28, 22, 30, 30, 10, 39, 29, 10, 8, 25, 46, 29, 21, 7, 11, 28, 18, 14, 22, 20, 
17, 12, 42, 30, 20, 43, 53, 20, 44, 31, 18, 18, 15, 27, 36, 33, 8, 11, 6, 34, 8,
14, 6, 18, 11, 40, 23, 8, 52, 17, 11, 13, 9, 16, 13, 20, 20, 25, 40, 8, 12, 21, 
28, 11, 15, 34, 30, 7, 15, 25, 18, 11, 59, 21, 12, 21, 13, 55, 36, 20, 13, 17, 
12, 35, 9, 10, 24, 29, 19, 14, 14, 12, 44, 24, 36, 9, 15, 17, 40, 14, 17, 8, 48,
5, 20, 10, 31, 10, 25, 32, 14, 10, 11, 26, 24, 19, 39, 17, 23, 21, 19, 38, 33, 
6, 12, 22, 29, 9, 21, 18, 24, 24, 14, 53, 7, 50, 11, 12, 15, 17, 24, 26, 20, 18,
16, 55, 24, 27, 25, 11, 16, 32, 31, 27, 21, 9, 9, 18, 18, 21, 35, 9, 28, 19, 22,
42, 44, 15, 19, 28, 22, 18, 18, 32, 29, 34, 18, 28, 20, 31, 16, 34, 26, 23, 8, 
19, 34, 40, 32, 26, 43, 35, 12, 27, 17, 9, 14, 10, 24, 20, 39, 12, 25, 13, 8, 
11, 24, 31, 17, 26, 18, 7, 36, 19, 48, 22, 30, 29, 11, 21, 13, 19, 39, 20, 40, 
31, 16, 9, 16, 7, 11, 12, 41, 24, 33, 19, 27, 29, 49, 12, 15, 20, 22, 23, 14, 
30, 26, 16, 12, 25, 16, 11, 14, 35, 20, 8, 35, 29, 39, 36, 23, 13, 18, 32, 12, 
16, 7, 18, 15, 15, 15, 11, 10, 24, 16, 11, 25, 14, 25, 16, 10, 8, 5, 12, 25, 16,
28, 11, 3, 19, 21, 30, 29, 9, 45, 17, 14, 37, 37, 22, 18, 17, 16, 7, 11, 23, 18,
35, 26, 26, 20, 17, 22, 23, 26, 28, 14, 23, 66, 33, 18, 20, 29, 28, 15, 37, 34, 
15, 13, 28, 28, 38, 30, 8, 37, 5, 34, 15, 14, 21, 30, 25, 29, 17, 10, 19, 6, 33,
26, 32, 20, 23, 40, 17, 19, 23, 16, 35, 11, 24, 14, 16, 20, 30, 21, 20, 40, 28, 
69, 16, 12, 16, 33, 50, 28, 37, 24, 14, 8, 26, 35, 8, 14, 16, 24, 8, 20, 19, 17,
8, 20, 14, 17, 14, 39, 14, 30, 44, 16, 11, 12, 20, 21, 17, 19, 72, 15, 28, 22, 
36, 10, 12, 11, 15, 14, 20, 17, 23, 10, 13, 12, 7, 28, 31, 15, 63, 17, 27, 10, 
27, 13, 32, 32, 23, 18, 19, 19, 12, 41, 22, 26, 22, 26, 35, 22, 15, 31, 23, 46, 
12, 13, 6, 18, 7, 18, 17, 18, 19, 30, 16, 27, 30, 24, 16, 19, 16, 18, 18, 20, 
20, 27, 43, 39, 16, 26, 23, 22, 34, 41, 11, 21, 59, 21, 14, 16, 15, 21, 29, 9, 
19, 31, 36, 9, 17, 27, 13, 26, 23, 7, 34, 28, 7, 28, 20, 8, 5, 14, 28, 12, 19, 
10, 15, 18, 31, 14, 48, 35, 35, 13, 15, 16, 19, 26, 22, 25, 14, 16, 28, 5, 19, 
8, 12, 38, 21, 44, 20, 6, 17, 9, 55, 32, 20, 12, 35, 19, 22, 17, 17, 20, 36, 14,
13, 18, 16, 23, 13, 10, 18, 11, 16, 7, 84, 16, 40, 15, 23, 38, 14, 22, 19, 11, 
15, 29, 26, 66, 17, 28, 46, 26, 25, 25, 44, 21, 19, 24, 7, 23, 46, 10, 18, 14, 
16, 23, 11, 9, 16, 24, 18, 23, 30, 18, 38, 12, 9, 29, 39, 10, 16, 21, 27, 41, 
17, 17, 18, 22, 5, 17, 29, 10, 31, 11, 21, 25, 24, 38, 34, 24, 7, 25, 10, 14, 
20, 17, 15, 14, 14, 19, 18, 13, 7, 47, 11, 23, 58, 41, 19, 41, 19, 24, 14, 46, 
28, 23, 8, 23, 12, 12, 55, 29, 14, 22, 11, 14, 36, 33, 20, 16, 52, 14, 29, 5, 
25, 22, 26, 12, 17, 13, 20, 10, 12, 15, 39, 23, 35, 30, 34, 9, 15, 23, 25, 10, 
20, 19, 44, 5, 27, 34, 22, 16, 2, 51, 14, 15, 10, 12, 27, 20, 23, 35, 17, 24, 
10, 22, 39, 25, 10, 20, 21, 20, 56, 20, 25, 19, 51, 13, 48, 17, 8, 28, 10, 40, 
73, 28, 28, 38, 11, 17, 16, 14, 39, 17, 7, 31, 10, 25, 28, 21, 23, 27, 11, 16, 
23, 24, 7, 32, 25, 18, 27, 30, 12, 11, 17, 18, 21, 12, 12, 14, 14, 6, 8, 32, 14,
22, 39, 8, 42, 18, 38, 17, 6, 58, 21, 13, 38, 10, 12, 21, 22, 18, 17, 24, 55, 
41, 42, 14, 66, 9, 17, 49, 24, 20, 12, 12, 8, 19, 23, 15, 11, 69, 13, 5, 17, 12,
23, 32, 23, 19, 34, 13, 8, 31, 30, 18, 36, 15, 38, 35, 20, 12, 5, 16, 12, 9, 11,
10, 42, 15, 38, 13, 18, 7, 31, 43, 4, 15, 16, 24, 12, 26, 29, 39, 13, 10, 13, 
28, 34, 27, 10, 18, 16, 31, 18, 19, 25, 10, 16, 52, 19, 7, 12, 19, 21, 5, 14, 
29, 28, 23, 17, 35, 14, 13, 13, 26, 22, 15, 13, 30, 26, 14, 32, 37, 16, 22, 25, 
15, 16, 8, 13, 5, 21, 25, 44, 18, 29, 17, 40, 12, 6, 16, 16, 18, 24, 5, 25, 26, 
40, 17, 10, 9, 28, 15, 5, 26, 30, 35, 23, 23, 18, 11, 21, 41, 36, 48, 25, 16, 
13, 21, 38, 17, 37, 20, 37, 24, 20, 14, 33, 24, 33, 11, 29, 9, 19, 19, 14, 12, 
20, 27, 25, 45, 38, 20, 40, 28, 35, 7, 40, 25, 23, 35, 17, 17, 9, 12, 21, 10, 
15, 27, 7, 6, 29, 41, 25, 5, 24, 31, 24, 26, 10, 11, 26, 53, 20, 53, 17, 55, 8, 
20, 14, 12, 14, 19, 22, 49, 24, 10, 40, 37, 20, 27, 27, 43, 33, 27, 26, 49, 20, 
28, 12, 19, 31, 21, 22, 27, 31, 31, 13, 13, 10, 31, 13, 31, 17, 31, 24, 27, 42, 
9, 15, 8, 35, 14, 39, 16, 5, 27, 25, 24, 51, 37, 23, 16, 6, 17, 21, 21, 39, 13, 
10, 16, 25, 33, 12, 29, 24, 10, 13, 21, 19, 47, 20, 13, 20, 41, 16, 28, 25, 19, 
15, 35, 16, 42, 8, 33, 24, 23, 18, 10, 37, 20, 31, 37, 22, 32, 8, 45, 38, 20, 
16, 18, 25, 24, 35, 9, 30, 48, 20, 38, 38, 26, 24, 34, 8, 48, 30, 10, 14, 24, 
50, 38, 44, 13, 23, 10, 26, 43, 17, 28, 23, 23, 8, 17, 5, 24, 21, 20, 17, 26, 
27, 28, 18, 19, 29, 10, 22, 26, 25, 17, 16, 40, 9, 15, 17, 2, 25, 24, 20, 22, 
28, 27, 13, 12, 10, 24, 13, 20, 26, 50, 23, 23, 12, 35, 21, 30, 40, 28, 27, 15, 
25, 27, 33, 15, 22, 22, 20, 9, 28, 4, 20, 22, 23, 20, 19, 40, 11, 33, 66, 32, 
18, 16, 25, 18, 28, 31, 14, 19, 13, 18, 21, 30, 35, 41, 8, 36, 12, 31, 10, 27, 
24, 28, 52, 20, 17, 27, 26, 25, 11, 12, 17, 18, 40, 29, 13, 25, 19, 16, 26, 11, 
14, 15, 16, 19, 38, 19, 20, 21, 26, 4, 16, 38, 32, 9, 36, 10, 32, 59, 12, 21, 
29, 32, 18, 6, 15, 28, 30, 29, 26, 20, 41, 17, 7, 19, 14, 12, 14, 20, 15, 17, 
25, 24, 26, 6, 15, 6, 20, 22, 7, 27, 35, 10, 17, 24, 12, 25, 8, 18, 12, 32, 21, 
11, 51, 15, 26, 31, 22, 21, 14, 11, 22, 27, 11, 22, 15, 28, 7, 20, 14, 6, 22, 
10, 23, 31, 16, 53, 9, 31, 16, 21, 19, 42, 6, 30, 41, 12, 28, 20, 16, 16, 7, 24,
20, 16, 17, 26, 20, 25, 14, 18, 14, 16, 52, 17, 30, 28, 26, 44, 58, 20, 7, 15, 
23, 4, 29, 17, 28, 20, 23, 11, 26, 23, 35, 25, 22, 6, 25, 32, 13, 19, 26, 48, 
13, 11, 14, 34, 28, 12, 13, 20, 47, 42, 12, 11, 40, 15, 7, 20, 19, 13, 15, 19, 
23, 5, 42, 28, 6, 34, 17, 17, 19, 3, 13, 20, 13, 9, 11, 16, 24, 31, 22, 30, 12, 
18, 24, 9, 17, 22, 29, 21, 47, 17, 26, 31, 17, 39, 23, 7, 51, 26, 19, 15, 45, 
23, 16, 56, 9, 25, 12, 36, 21, 28, 30, 17, 16, 9, 24, 13, 28, 6, 19, 25, 9, 19, 
22, 29, 21, 9, 12, 19, 23, 26, 27, 23, 49, 24, 53, 19, 17, 24, 20, 15, 21, 30, 
28, 24, 30, 32, 16, 26, 9, 24, 18, 21, 10, 30, 35, 17, 42, 32, 26, 23, 16, 51, 
48, 13, 13, 24, 19, 18, 32, 27, 7, 16, 18, 13, 13, 21, 15, 21, 22, 18, 22, 24, 
24, 17, 22, 5, 49, 14, 17, 35, 36, 15, 17, 14, 34, 38, 19, 19, 8, 20, 52, 29, 9,
17, 27, 28, 12, 26, 27, 16, 13, 4, 13, 11, 9, 25, 18, 20, 31, 14, 30, 17, 22, 
14, 22, 27, 63, 13, 19, 17, 11, 20, 34, 10, 18, 41, 43, 15, 17, 9, 31, 11, 9, 
17, 33, 25, 22, 18, 18, 40, 44, 14, 16, 18, 33, 36, 39, 23, 17, 22, 11, 21, 16, 
6, 24, 35, 33, 16, 34, 37, 30, 23, 46, 5, 35, 34, 35, 16, 19, 17, 16, 23, 25, 
24, 19, 20, 24, 19, 29, 22, 8, 12, 34, 10, 22, 7, 32, 37, 26, 26, 25, 5, 10, 14,
31, 21, 28, 12, 24, 15, 10, 29, 17, 7, 55, 42, 14, 31, 28, 24, 17, 38, 5, 21, 
10, 17, 34, 22, 17, 33, 27, 16, 27, 30, 36, 15, 27, 30, 17, 24, 51, 13, 34, 31, 
34, 12, 16, 31, 12, 35, 12, 29, 26, 19, 33, 13, 24, 14, 12, 49, 32, 37, 22, 15, 
16, 35, 8, 12, 41, 13, 26, 15, 44, 21, 3, 44, 21, 25, 14, 21, 19, 17, 21, 31, 
15, 23, 23, 18, 50, 30, 12, 8, 11, 20, 30, 5, 24, 25, 22, 12, 41, 13, 33, 16, 
16, 21, 16, 34, 18, 21, 19, 33, 25, 46, 26, 11, 14, 22, 10, 36, 10, 15, 24, 5, 
20, 24, 6, 31, 36, 23, 18, 22, 31, 17, 10, 18, 28, 6, 19, 17, 25, 18, 9, 30, 20,
45, 14, 13, 12, 18, 38, 30, 24, 14, 46, 43, 36, 37, 25, 29, 12, 20, 16, 21, 15, 
24, 7, 24, 17, 11, 39, 25, 10, 23, 8, 27, 34, 21, 16, 8, 27, 20, 20, 38, 17, 34,
22, 39, 15, 17, 41, 3, 12, 16, 19, 15, 8, 23, 27, 60, 45, 22, 17, 17, 31, 10, 9,
41, 40, 20, 13, 37, 41, 21, 27, 29, 21, 29, 21, 19, 15, 19, 38, 34, 33, 33, 20, 
21, 29, 39, 9, 38, 19, 13, 19, 8, 14, 11, 18, 13, 21, 24, 39, 9, 13, 8, 13, 11, 
12, 27, 26, 25, 8, 32, 18, 4, 33, 33, 15, 15, 18, 18, 19, 23, 12, 21, 14, 15, 
22, 27, 14, 24, 64, 39, 8, 10, 16, 18, 30, 20, 26, 41, 7, 25, 9, 21, 30, 28, 41,
20, 13, 47, 19, 31, 15, 11, 17, 29, 17, 14, 30, 53, 8, 33, 40, 36, 9, 25, 12, 
15, 30, 18, 22, 17, 54, 9, 26, 15, 37, 17, 37, 5, 34, 6, 11, 10, 21, 8, 17, 20, 
19, 45, 24, 34, 29, 33, 27, 34, 35, 22, 64, 7, 10, 18, 27, 44, 12, 19, 18, 12, 
11, 13, 48, 15, 39, 41, 20, 14, 10, 22, 19, 23, 5, 15, 18, 19, 15, 13, 13, 25, 
32, 7, 30, 40, 9, 35, 10, 22, 18, 36, 38, 30, 20, 39, 19, 16, 19, 39, 55, 8, 19,
35, 14, 10, 24, 18, 25, 33, 22, 9, 23, 6, 29, 11, 41, 40, 16, 16, 15, 18, 3, 25,
20, 37, 21, 10, 21, 11, 16, 43, 38, 14, 15, 13, 24, 6, 16, 12, 33, 18, 46, 19, 
21, 26, 28, 29, 21, 10, 11, 5, 14, 21, 29, 43, 15, 21, 9, 11, 18, 36, 12, 33, 
41, 24, 22, 18, 25, 14, 31, 11, 9, 8, 24, 34, 27, 27, 21, 45 ]


==> statistics/all/stats/stats_10k_3folds_q_5.txt <==
[ 31, 30, 25, 40, 31, 25, 48, 57, 43, 37, 12, 18, 18, 41, 46, 22, 45, 24, 47, 
25, 11, 50, 47, 23, 42, 16, 25, 41, 41, 24, 10, 33, 28, 34, 28, 28, 54, 34, 46, 
23, 13, 15, 17, 31, 32, 41, 25, 21, 23, 20, 43, 15, 32, 19, 19, 21, 37, 18, 28, 
31, 51, 30, 39, 42, 43, 36, 28, 28, 35, 73, 49, 33, 21, 31, 31, 43, 28, 31, 53, 
14, 49, 31, 23, 35, 21, 52, 23, 33, 45, 36, 39, 23, 54, 58, 59, 17, 40, 27, 21, 
37, 35, 26, 54, 42, 16, 39, 29, 37, 25, 15, 15, 17, 21, 13, 33, 51, 49, 23, 32, 
34, 20, 34, 47, 46, 15, 53, 15, 45, 22, 22, 14, 18, 60, 22, 83, 45, 40, 16, 60, 
44, 49, 21, 34, 49, 45, 48, 35, 46, 50, 15, 39, 38, 48, 35, 41, 47, 23, 45, 20, 
57, 25, 25, 59, 36, 20, 36, 22, 25, 16, 50, 31, 34, 36, 9, 32, 45, 38, 11, 25, 
23, 22, 8, 42, 33, 33, 40, 47, 23, 13, 19, 32, 41, 101, 45, 29, 13, 13, 24, 19, 
54, 24, 17, 30, 29, 16, 21, 29, 32, 23, 27, 61, 71, 28, 23, 27, 26, 11, 52, 18, 
40, 22, 38, 26, 39, 20, 64, 39, 8, 51, 50, 21, 34, 23, 49, 24, 13, 26, 51, 30, 
23, 53, 21, 42, 13, 19, 19, 23, 27, 31, 24, 28, 30, 32, 74, 23, 16, 19, 31, 38, 
22, 24, 25, 35, 24, 29, 21, 45, 36, 25, 28, 68, 19, 36, 33, 32, 52, 52, 19, 9, 
23, 32, 30, 34, 17, 26, 24, 24, 18, 13, 6, 28, 39, 17, 26, 39, 56, 27, 23, 22, 
54, 28, 29, 29, 21, 40, 16, 44, 41, 21, 22, 12, 30, 45, 27, 34, 50, 30, 19, 28, 
27, 38, 51, 16, 16, 35, 47, 31, 38, 15, 12, 21, 13, 57, 35, 34, 44, 48, 39, 37, 
30, 33, 47, 56, 19, 34, 25, 19, 31, 9, 85, 40, 23, 19, 31, 33, 73, 16, 35, 37, 
23, 30, 32, 10, 23, 20, 65, 33, 30, 13, 37, 28, 32, 17, 20, 34, 31, 15, 25, 85, 
30, 26, 44, 21, 57, 21, 31, 52, 22, 22, 26, 31, 20, 32, 30, 26, 18, 40, 17, 30, 
46, 95, 36, 83, 39, 34, 69, 40, 41, 50, 26, 46, 43, 14, 36, 30, 50, 15, 62, 57, 
40, 35, 37, 21, 38, 19, 18, 22, 33, 14, 23, 23, 32, 32, 19, 38, 45, 21, 44, 18, 
7, 33, 31, 21, 24, 55, 23, 21, 19, 37, 24, 22, 43, 29, 31, 15, 18, 26, 19, 38, 
25, 15, 39, 22, 19, 27, 41, 30, 25, 15, 41, 34, 32, 48, 36, 30, 20, 28, 27, 74, 
32, 52, 46, 29, 48, 26, 10, 44, 19, 32, 22, 20, 14, 23, 24, 37, 15, 24, 22, 55, 
33, 26, 7, 61, 62, 17, 52, 45, 28, 24, 9, 36, 39, 74, 30, 28, 21, 43, 56, 25, 
22, 20, 11, 44, 30, 22, 50, 64, 32, 29, 32, 37, 20, 36, 24, 24, 37, 35, 50, 32, 
51, 29, 50, 21, 39, 26, 32, 52, 19, 39, 25, 49, 19, 28, 54, 28, 25, 36, 64, 32, 
28, 24, 24, 32, 41, 17, 32, 52, 61, 23, 46, 20, 31, 25, 18, 19, 20, 18, 47, 38, 
14, 36, 25, 20, 51, 30, 15, 42, 31, 29, 49, 54, 37, 33, 39, 42, 40, 26, 17, 57, 
23, 55, 50, 85, 17, 62, 51, 52, 37, 9, 22, 27, 33, 17, 25, 20, 33, 35, 63, 19, 
27, 58, 56, 30, 35, 39, 39, 21, 31, 26, 30, 21, 50, 54, 69, 22, 23, 42, 20, 26, 
19, 28, 31, 17, 14, 22, 47, 40, 20, 23, 45, 47, 21, 49, 39, 21, 36, 59, 11, 17, 
21, 63, 15, 24, 20, 20, 13, 25, 35, 26, 11, 18, 25, 52, 27, 15, 18, 45, 28, 28, 
26, 8, 16, 30, 52, 24, 34, 37, 42, 89, 36, 20, 45, 15, 11, 37, 35, 32, 32, 39, 
28, 22, 69, 36, 52, 20, 31, 36, 23, 24, 33, 42, 27, 52, 72, 25, 35, 19, 22, 14, 
28, 16, 28, 33, 28, 65, 53, 21, 24, 40, 46, 34, 63, 27, 44, 36, 26, 28, 43, 39, 
27, 15, 21, 17, 22, 59, 54, 57, 42, 54, 36, 23, 15, 42, 37, 21, 10, 33, 28, 33, 
26, 46, 19, 34, 12, 39, 34, 22, 49, 39, 45, 31, 32, 42, 51, 55, 19, 23, 21, 30, 
39, 27, 36, 23, 60, 59, 21, 24, 21, 77, 39, 11, 49, 36, 18, 63, 26, 26, 20, 44, 
23, 58, 32, 34, 21, 25, 70, 17, 46, 8, 33, 19, 48, 17, 29, 23, 19, 34, 41, 35, 
32, 32, 26, 23, 28, 23, 13, 26, 43, 33, 52, 29, 23, 40, 18, 39, 29, 38, 24, 26, 
55, 14, 12, 89, 27, 32, 32, 20, 16, 37, 16, 19, 53, 38, 26, 17, 46, 23, 41, 30, 
23, 29, 19, 29, 44, 39, 45, 41, 35, 27, 22, 14, 33, 112, 45, 31, 27, 26, 20, 28,
32, 13, 68, 30, 26, 27, 26, 25, 35, 14, 13, 43, 28, 43, 17, 22, 27, 44, 21, 41, 
45, 86, 49, 39, 40, 28, 25, 19, 30, 42, 13, 32, 20, 37, 40, 73, 28, 29, 53, 22, 
12, 15, 30, 32, 26, 27, 39, 25, 36, 22, 21, 16, 65, 56, 26, 27, 13, 29, 28, 29, 
22, 26, 24, 46, 25, 23, 20, 61, 33, 51, 71, 35, 70, 26, 43, 50, 15, 40, 44, 48, 
15, 24, 15, 46, 56, 22, 53, 12, 21, 35, 18, 38, 29, 20, 31, 32, 46, 9, 23, 29, 
40, 36, 18, 50, 35, 33, 58, 31, 41, 35, 31, 23, 36, 21, 57, 21, 31, 36, 32, 17, 
34, 35, 10, 17, 38, 18, 37, 30, 16, 20, 32, 24, 37, 12, 36, 63, 22, 42, 36, 23, 
29, 29, 56, 8, 36, 39, 26, 29, 17, 84, 51, 23, 17, 15, 16, 10, 73, 24, 12, 29, 
24, 48, 54, 9, 39, 23, 22, 29, 31, 105, 53, 30, 12, 23, 37, 25, 48, 21, 11, 24, 
37, 31, 32, 23, 59, 16, 29, 21, 24, 20, 17, 9, 25, 60, 23, 24, 33, 56, 32, 42, 
29, 63, 28, 33, 12, 17, 55, 16, 26, 34, 26, 22, 16, 32, 26, 38, 33, 31, 31, 11, 
11, 24, 43, 21, 46, 34, 27, 26, 25, 33, 24, 14, 23, 40, 16, 34, 38, 39, 29, 11, 
47, 46, 20, 55, 26, 19, 22, 16, 36, 49, 64, 70, 37, 23, 64, 43, 25, 36, 53, 32, 
58, 47, 21, 49, 25, 24, 27, 59, 17, 51, 27, 21, 13, 50, 20, 11, 35, 21, 26, 30, 
49, 20, 31, 18, 10, 10, 13, 32, 38, 15, 38, 10, 35, 25, 42, 30, 54, 59, 42, 48, 
47, 34, 42, 22, 27, 52, 35, 26, 38, 21, 26, 18, 32, 21, 35, 28, 12, 40, 30, 25, 
29, 54, 26, 16, 22, 24, 44, 54, 39, 35, 84, 19, 35, 47, 18, 27, 94, 19, 22, 46, 
53, 42, 47, 18, 50, 20, 40, 61, 22, 38, 40, 65, 14, 30, 29, 49, 37, 44, 37, 40, 
73, 41, 32, 33, 29, 47, 39, 14, 36, 52, 31, 40, 42, 12, 29, 24, 27, 21, 18, 16, 
19, 36, 46, 29, 41, 15, 48, 24, 50, 17, 46, 11, 27, 15, 34, 41, 29, 42, 40, 43, 
29, 46, 25, 46, 87, 16, 19, 43, 38, 19, 39, 13, 51, 31, 18, 28, 20, 21, 28, 34, 
37, 39, 25, 38, 27, 39, 53, 21, 79, 42, 46, 30, 70, 32, 23, 33, 10, 29, 19, 23, 
18, 51, 28, 48, 38, 26, 23, 30, 42, 54, 51, 21, 27, 15, 29, 60, 21, 47, 46, 34, 
26, 44, 18, 17, 41, 34, 26, 15, 68, 80, 37, 22, 28, 35, 34, 16, 48, 14, 44, 20, 
24, 34, 40, 53, 27, 26, 29, 37, 36, 10, 18, 14, 23, 36, 27, 43, 21, 55, 9, 34, 
8, 35, 17, 18, 33, 23, 58, 26, 33, 12, 21, 38, 45, 57, 38, 31, 30, 35, 17, 46, 
31, 32, 42, 66, 31, 12, 13, 38, 19, 22, 52, 37, 49, 14, 37, 18, 23, 37, 18, 17, 
52, 25, 55, 33, 20, 22, 15, 39, 18, 29, 33, 29, 54, 13, 10, 35, 64, 20, 45, 37, 
51, 16, 26, 25, 36, 47, 37, 44, 36, 35, 52, 55, 53, 27, 16, 37, 25, 33, 25, 19, 
19, 21, 34, 83, 47, 24, 29, 23, 30, 38, 24, 24, 25, 62, 16, 10, 26, 37, 24, 25, 
21, 56, 43, 32, 62, 27, 13, 16, 26, 38, 16, 32, 22, 22, 72, 19, 54, 39, 22, 8, 
41, 36, 41, 16, 60, 46, 15, 37, 38, 72, 34, 38, 27, 23, 35, 27, 38, 52, 31, 30, 
41, 38, 23, 37, 31, 15, 16, 54, 57, 23, 49, 25, 34, 21, 28, 41, 22, 51, 21, 45, 
34, 28, 48, 29, 25, 27, 52, 41, 35, 44, 31, 25, 31, 31, 12, 82, 28, 22, 37, 33, 
32, 45, 16, 33, 53, 30, 36, 38, 20, 6, 41, 15, 23, 64, 21, 24, 27, 15, 64, 16, 
26, 12, 50, 34, 19, 55, 13, 51, 35, 18, 56, 17, 22, 13, 65, 46, 28, 27, 23, 25, 
45, 63, 38, 47, 45, 12, 34, 43, 13, 18, 17, 38, 34, 26, 17, 52, 18, 42, 25, 60, 
18, 29, 32, 50, 64, 31, 20, 61, 23, 34, 73, 8, 30, 40, 14, 28, 39, 30, 23, 17, 
38, 15, 33, 37, 27, 54, 18, 19, 26, 42, 39, 34, 44, 73, 14, 70, 27, 78, 30, 25, 
15, 59, 28, 51, 20, 23, 22, 33, 48, 52, 71, 7, 43, 39, 10, 43, 72, 36, 26, 33, 
17, 39, 6, 84, 52, 36, 40, 41, 21, 29, 33, 37, 19, 25, 12, 19, 40, 32, 21, 30, 
19, 29, 27, 40, 30, 31, 15, 35, 29, 34, 34, 30, 38, 13, 15, 22, 39, 11, 18, 47, 
31, 13, 57, 22, 44, 10, 16, 49, 29, 35, 29, 21, 35, 34, 22, 51, 55, 33, 8, 6, 
17, 20, 17, 15, 45, 38, 55, 31, 38, 33, 23, 34, 29, 49, 28, 31, 17, 13, 23, 27, 
29, 32, 26, 55, 26, 19, 19, 38, 27, 40, 66, 4, 52, 37, 60, 45, 24, 18, 14, 53, 
50, 39, 41, 19, 20, 32, 14, 29, 14, 10, 41, 48, 57, 13, 39, 19, 48, 33, 30, 40, 
13, 89, 16, 23, 29, 44, 34, 28, 25, 22, 29, 50, 32, 35, 33, 97, 23, 31, 36, 38, 
47, 18, 45, 17, 43, 36, 41, 25, 38, 16, 38, 26, 32, 61, 20, 19, 37, 18, 56, 45, 
35, 56, 31, 48, 21, 39, 47, 26, 18, 37, 23, 33, 31, 13, 48, 50, 24, 39, 34, 29, 
30, 17, 25, 34, 7, 44, 28, 60, 35, 49, 23, 18, 54, 52, 26, 31, 41, 17, 19, 47, 
27, 27, 15, 39, 35, 31, 53, 17, 38, 81, 36, 44, 22, 19, 30, 29, 41, 19, 21, 27, 
37, 52, 19, 28, 18, 26, 25, 18, 21, 56, 29, 32, 30, 43, 28, 27, 21, 43, 21, 43, 
31, 47, 14, 26, 44, 26, 11, 27, 11, 20, 21, 17, 18, 27, 26, 28, 60, 32, 29, 22, 
22, 28, 29, 28, 32, 59, 53, 54, 43, 44, 11, 25, 46, 36, 24, 37, 23, 23, 36, 21, 
24, 49, 13, 23, 20, 13, 56, 19, 23, 41, 42, 45, 29, 25, 41, 30, 59, 28, 24, 33, 
34, 22, 37, 21, 38, 19, 27, 22, 45, 59, 17, 21, 18, 40, 48, 14, 49, 28, 63, 39, 
52, 37, 20, 44, 48, 23, 46, 39, 28, 19, 29, 19, 32, 34, 64, 46, 33, 17, 44, 43, 
37, 22, 40, 53, 25, 27, 35, 33, 13, 22, 28, 13, 16, 52, 36, 19, 22, 44, 20, 42, 
19, 41, 27, 22, 17, 19, 52, 25, 22, 30, 39, 34, 25, 20, 30, 12, 65, 21, 25, 53, 
36, 24, 30, 33, 26, 84, 18, 25, 13, 28, 19, 34, 19, 33, 43, 11, 28, 63, 45, 38, 
57, 26, 46, 19, 13, 25, 19, 51, 39, 15, 35, 39, 32, 77, 40, 62, 24, 62, 24, 51, 
27, 21, 46, 13, 48, 37, 31, 42, 30, 23, 18, 39, 76, 22, 18, 19, 19, 36, 28, 26, 
24, 18, 22, 19, 41, 22, 41, 21, 52, 34, 31, 44, 25, 47, 11, 20, 49, 58, 25, 55, 
37, 26, 34, 33, 17, 78, 17, 52, 38, 32, 21, 61, 31, 46, 25, 33, 21, 24, 55, 32, 
10, 21, 11, 64, 32, 26, 21, 13, 25, 7, 40, 31, 21, 48, 57, 21, 31, 17, 36, 25, 
49, 30, 17, 16, 36, 17, 32, 27, 34, 26, 32, 28, 36, 66, 38, 34, 37, 48, 28, 37, 
18, 35, 42, 23, 26, 67, 18, 60, 32, 28, 51, 37, 20, 65, 25, 17, 23, 29, 76, 66, 
32, 31, 26, 29, 21, 25, 33, 30, 24, 50, 38, 23, 39, 23, 15, 15, 47, 21, 44, 72, 
72, 20, 24, 96, 13, 6, 39, 9, 28, 25, 45, 16, 37, 31, 43, 51, 16, 16, 37, 55, 
40, 42, 33, 30, 40, 38, 40, 25, 32, 29, 14, 39, 16, 34, 26, 20, 32, 33, 43, 29, 
33, 30, 84, 43, 37, 29, 49, 34, 26, 30, 25, 24, 30, 16, 42, 17, 37, 29, 24, 25, 
40, 40, 28, 28, 22, 13, 20, 18, 43, 35, 27, 39, 38, 33, 26, 23, 15, 30, 34, 26, 
41, 32, 17, 23, 11, 23, 52, 12, 25, 18, 18, 27, 44, 33, 19, 47, 66, 25, 36, 42, 
32, 28, 63, 33, 20, 19, 36, 25, 21, 34, 18, 39, 31, 22, 39, 17, 27, 21, 16, 7, 
43, 22, 20, 21, 19, 45, 20, 39, 40, 18, 27, 36, 60, 34, 23, 39, 44, 44, 19, 34, 
46, 16, 28, 44, 28, 42, 43, 31, 37, 28, 25, 23, 25, 72, 18, 30, 42, 33, 53, 25, 
49, 18, 16, 45, 35, 13, 31, 37, 51, 49, 46, 17, 27, 32, 18, 22, 21, 66, 28, 43, 
45, 59, 28, 30, 70, 45, 12, 40, 17, 30, 25, 16, 28, 22, 18, 118, 29, 33, 18, 18,
19, 13, 32, 22, 15, 29, 53, 21, 24, 22, 13, 23, 17, 34, 13, 18, 8, 90, 43, 64, 
43, 7, 13, 44, 59, 74, 38, 18, 7, 18, 24, 59, 32, 55, 31, 27, 53, 29, 31, 22, 
63, 56, 33, 50, 28, 12, 18, 31, 54, 22, 27, 86, 63, 25, 19, 19, 21, 31, 22, 21, 
17, 45, 29, 24, 45, 53, 31, 67, 29, 27, 21, 27, 25, 26, 27, 36, 47, 26, 17, 24, 
21, 57, 39, 42, 22, 35, 18, 57, 33, 13, 17, 27, 24, 13, 28, 22, 20, 27, 11, 25, 
27, 33, 19, 71, 53, 33, 24, 24, 33, 15, 28, 29, 31, 26, 14, 25, 11, 49, 19, 26, 
44, 33, 17, 42, 31, 11, 54, 55, 29, 30, 67, 58, 29, 49, 17, 28, 12, 57, 68, 25, 
39, 36, 16, 38, 57, 41, 14, 25, 12, 53, 33, 32, 9, 47, 33, 35, 26, 36, 32, 17, 
54, 31, 40, 40, 21, 16, 11, 32, 21, 40, 30, 17, 30, 27, 40, 44, 11, 27, 38, 41, 
31, 41, 21, 23, 35, 54, 18, 37, 20, 54, 44, 32, 11, 19, 19, 15, 41, 77, 16, 26, 
14, 16, 34, 16, 68, 13, 27, 35, 30, 9, 17, 70, 46, 43, 22, 38, 19, 35, 29, 25, 
44, 10, 28, 17, 39, 26, 52, 58, 24, 16, 10, 13, 22, 14, 34, 24, 27, 38, 30, 13, 
25, 47, 44, 29, 18, 42, 16, 14, 19, 56, 29, 31, 17, 16, 36, 43, 46, 19, 13, 28, 
45, 36, 17, 53, 29, 30, 43, 29, 26, 13, 25, 12, 23, 26, 42, 40, 18, 19, 9, 45, 
42, 18, 45, 12, 71, 43, 33, 28, 41, 37, 53, 47, 45, 51, 31, 22, 50, 24, 56, 21, 
30, 24, 44, 29, 48, 35, 67, 28, 36, 46, 30, 47, 27, 31, 25, 14, 12, 22, 57, 32, 
10, 15, 40, 9, 36, 36, 60, 22, 35, 43, 53, 20, 18, 18, 59, 81, 29, 38, 37, 26, 
38, 61, 21, 19, 27, 30, 15, 23, 14, 33, 41, 30, 10, 37, 31, 40, 29, 28, 24, 25, 
15, 47, 42, 30, 22, 32, 21, 39, 49, 35, 49, 33, 27, 57, 17, 58, 27, 11, 25, 18, 
26, 24, 45, 20, 12, 29, 29, 55, 57, 36, 39, 13, 44, 31, 40, 33, 35, 25, 12, 36, 
37, 31, 30, 18, 46, 9, 38, 19, 34, 45, 20, 32, 37, 13, 25, 45, 28, 37, 52, 54, 
37, 49, 45, 14, 26, 30, 15, 46, 29, 19, 68, 29, 40, 43, 30, 32, 13, 19, 53, 25, 
21, 72, 15, 33, 42, 36, 31, 33, 25, 40, 23, 42, 44, 26, 18, 71, 16, 32, 12, 22, 
16, 56, 24, 44, 19, 36, 28, 40, 19, 55, 66, 32, 49, 35, 37, 44, 23, 61, 28, 31, 
12, 37, 24, 31, 40, 39, 38, 31, 39, 22, 45, 24, 33, 21, 43, 58, 36, 36, 11, 27, 
52, 48, 43, 42, 35, 41, 53, 24, 17, 40, 19, 37, 33, 43, 40, 24, 48, 30, 29, 33, 
64, 30, 49, 41, 44, 76, 34, 30, 8, 42, 12, 26, 17, 28, 22, 16, 19, 64, 40, 14, 
56, 20, 30, 76, 43, 14, 29, 32, 20, 46, 9, 23, 14, 59, 11, 42, 22, 35, 53, 17, 
47, 23, 39, 37, 22, 18, 41, 25, 17, 22, 25, 24, 22, 30, 23, 28, 34, 23, 55, 45, 
19, 47, 29, 43, 19, 31, 36, 5, 28, 24, 44, 30, 26, 16, 36, 16, 26, 12, 21, 23, 
15, 29, 57, 38, 37, 35, 20, 17, 55, 9, 57, 51, 47, 24, 48, 40, 20, 12, 48, 34, 
31, 50, 11, 27, 36, 17, 22, 25, 47, 29, 9, 36, 25, 21, 65, 22, 32, 25, 67, 23, 
11, 35, 15, 36, 37, 32, 21, 17, 24, 25, 53, 15, 16, 21, 17, 22, 9, 34, 20, 44, 
14, 31, 12, 23, 33, 13, 15, 23, 38, 39, 16, 27, 35, 36, 29, 28, 22, 39, 22, 42, 
26, 40, 27, 22, 23, 38, 28, 51, 23, 32, 30, 22, 56, 24, 22, 33, 19, 52, 30, 12, 
30, 36, 26, 18, 46, 74, 32, 15, 41, 18, 27, 20, 16, 31, 27, 49, 18, 36, 32, 30, 
20, 31, 34, 35, 7, 21, 26, 34, 13, 9, 44, 17, 15, 45, 25, 39, 18, 7, 46, 32, 23,
43, 12, 59, 25, 22, 28, 17, 18, 31, 14, 21, 42, 20, 34, 33, 50, 38, 31, 41, 54, 
80, 24, 43, 34, 39, 29, 19, 13, 13, 25, 37, 25, 41, 36, 46, 24, 34, 33, 33, 50, 
19, 79, 13, 51, 22, 19, 41, 49, 38, 51, 31, 27, 54, 37, 8, 33, 24, 17, 54, 21, 
44, 52, 32, 19, 39, 16, 38, 23, 39, 8, 13, 47, 24, 45, 76, 37, 46, 38, 34, 31, 
42, 33, 28, 27, 22, 23, 27, 43, 28, 17, 9, 29, 38, 21, 23, 47, 31, 31, 30, 28, 
28, 26, 44, 20, 43, 52, 22, 30, 52, 62, 18, 21, 73, 20, 24, 51, 44, 28, 53, 42, 
27, 37, 33, 15, 42, 11, 39, 36, 32, 49, 44, 18, 30, 31, 85, 49, 21, 42, 42, 22, 
68, 25, 19, 25, 41, 20, 51, 30, 30, 34, 29, 35, 46, 40, 20, 46, 44, 46, 22, 25, 
65, 18, 20, 32, 46, 27, 25, 27, 50, 26, 17, 43, 54, 16, 30, 72, 27, 34, 22, 25, 
8, 25, 43, 24, 15, 32, 27, 45, 30, 53, 49, 20, 32, 40, 14, 19, 39, 24, 62, 48, 
23, 19, 51, 41, 38, 36, 28, 50, 24, 49, 28, 50, 50, 17, 43, 32, 34, 35, 23, 32, 
26, 28, 22, 32, 50, 22, 22, 36, 47, 20, 32, 13, 33, 28, 21, 34, 67, 19, 17, 25, 
67, 25, 62, 52, 33, 66, 24, 36, 14, 36, 26, 29, 42, 14, 27, 25, 14, 34, 26, 30, 
73, 56, 30, 113, 26, 73, 15, 33, 45, 37, 15, 26, 50, 28, 44, 42, 24, 63, 41, 28,
45, 33, 30, 37, 27, 33, 43, 39, 21, 38, 33, 41, 35, 76, 29, 11, 20, 26, 29, 37, 
31, 25, 36, 18, 55, 16, 20, 27, 10, 32, 52, 19, 15, 47, 10, 19, 28, 50, 88, 23, 
52, 32, 14, 31, 21, 45, 25, 38, 56, 58, 41, 34, 24, 10, 11, 67, 67, 20, 50, 13, 
17, 27, 56, 21, 40, 18, 29, 42, 20, 17, 17, 23, 19, 11, 43, 69, 35, 25, 26, 43, 
11, 33, 18, 6, 25, 39, 46, 58, 34, 58, 39, 36, 42, 41, 46, 67, 18, 19, 21, 37, 
26, 43, 72, 28, 24, 27, 6, 27, 34, 14, 50, 66, 23, 35, 44, 41, 27, 31, 31, 35, 
48, 71, 12, 32, 31, 42, 15, 42, 30, 32, 17, 30, 16, 60, 36, 50, 26, 32, 51, 33, 
21, 76, 71, 28, 20, 20, 58, 51, 23, 39, 46, 20, 20, 28, 21, 49, 44, 30, 28, 25, 
15, 51, 15, 31, 37, 43, 83, 14, 15, 14, 39, 21, 12, 18, 32, 13, 14, 102, 16, 42,
33, 19, 46, 29, 13, 25, 23, 22, 59, 11, 34, 15, 23, 53, 57, 14, 59, 14, 48, 31, 
62, 15, 10, 27, 66, 63, 34, 71, 44, 40, 49, 25, 18, 16, 23, 22, 29, 35, 35, 41, 
24, 63, 90, 46, 23, 17, 45, 59, 19, 30, 38, 12, 24, 16, 36, 23, 41, 15, 30, 17, 
28, 15, 37, 26, 13, 16, 35, 36, 41, 24, 59, 14, 31, 44, 43, 34, 47, 27, 48, 26, 
26, 43, 8, 24, 17, 72, 14, 18, 28, 65, 7, 11, 42, 41, 34, 32, 55, 21, 19, 44, 
36, 23, 67, 45, 22, 19, 41, 38, 32, 30, 22, 15, 7, 38, 25, 38, 55, 27, 70, 56, 
34, 44, 88, 10, 15, 20, 31, 40, 28, 101, 9, 27, 27, 26, 12, 21, 43, 52, 30, 25, 
14, 49, 26, 25, 32, 17, 31, 70, 53, 17, 72, 45, 29, 12, 34, 37, 31, 41, 60, 9, 
37, 21, 24, 29, 31, 15, 63, 15, 37, 17, 38, 46, 19, 23, 24, 26, 25, 32, 41, 27, 
48, 50, 24, 11, 28, 59, 20, 22, 39, 59, 13, 34, 15, 33, 95, 41, 12, 27, 64, 30, 
30, 31, 17, 29, 21, 27, 32, 19, 22, 56, 38, 26, 27, 50, 27, 28, 63, 60, 22, 26, 
46, 23, 18, 17, 32, 25, 39, 25, 18, 14, 55, 25, 25, 43, 21, 17, 43, 32, 49, 21, 
31, 21, 22, 37, 27, 29, 34, 31, 33, 47, 38, 21, 19, 15, 51, 57, 32, 21, 15, 14, 
20, 14, 50, 34, 88, 16, 35, 25, 32, 14, 25, 23, 51, 42, 19, 78, 16, 26, 24, 24, 
46, 32, 36, 27, 19, 20, 24, 87, 22, 18, 28, 51, 28, 34, 52, 8, 20, 23, 20, 35, 
38, 71, 25, 21, 38, 32, 49, 14, 27, 20, 21, 16, 35, 59, 39, 26, 39, 51, 31, 23, 
19, 36, 23, 14, 30, 32, 32, 21, 37, 51, 8, 75, 26, 31, 44, 28, 21, 35, 34, 27, 
70, 71, 27, 36, 10, 37, 25, 30, 14, 36, 23, 13, 28, 20, 28, 19, 14, 29, 43, 32, 
28, 28, 50, 27, 17, 36, 55, 12, 62, 22, 33, 24, 37, 24, 28, 15, 67, 20, 28, 11, 
49, 60, 57, 19, 21, 17, 61, 31, 23, 45, 19, 29, 28, 24, 10, 34, 27, 38, 37, 41, 
24, 39, 36, 41, 25, 21, 68, 36, 29, 44, 18, 57, 21, 27, 41, 36, 36, 28, 27, 14, 
57, 27, 10, 32, 13, 19, 20, 32, 30, 22, 15, 17, 13, 41, 23, 49, 16, 24, 29, 30, 
45, 27, 18, 27, 41, 16, 21, 20, 18, 46, 30, 22, 67, 18, 28, 32, 28, 49, 34, 26, 
33, 62, 41, 37, 11, 40, 19, 57, 23, 11, 22, 50, 36, 46, 31, 54, 41, 26, 28, 18, 
21, 14, 29, 37, 22, 35, 34, 22, 30, 52, 43, 33, 49, 28, 29, 58, 38, 22, 19, 27, 
52, 12, 28, 19, 24, 17, 16, 28, 27, 14, 24, 29, 16, 35, 29, 20, 44, 80, 27, 33, 
24, 44, 32, 55, 60, 40, 40, 25, 58, 14, 19, 18, 17, 14, 34, 35, 22, 28, 32, 22, 
36, 62, 52, 52, 70, 31, 51, 17, 39, 33, 28, 16, 20, 28, 24, 43, 13, 49, 43, 24, 
25, 73, 13, 17, 26, 15, 14, 54, 31, 45, 27, 44, 31, 43, 27, 34, 21, 14, 16, 45, 
29, 33, 46, 64, 16, 32, 21, 40, 14, 31, 31, 13, 24, 31, 21, 54, 98, 78, 28, 32, 
33, 41, 10, 22, 21, 18, 14, 70, 27, 25, 38, 24, 51, 20, 12, 36, 16, 16, 36, 25, 
18, 23, 12, 61, 19, 31, 62, 45, 46, 43, 39, 28, 19, 34, 31, 27, 28, 50, 7, 12, 
35, 39, 22, 25, 17, 38, 43, 40, 34, 31, 31, 25, 42, 19, 39, 37, 35, 12, 38, 18, 
7, 61, 44, 21, 29, 27, 34, 25, 12, 43, 21, 26, 38, 36, 22, 27, 42, 36, 39, 24, 
21, 11, 25, 9, 35, 34, 25, 9, 24, 32, 16, 13, 52, 54, 13, 31, 47, 28, 38, 16, 
25, 38, 41, 54, 27, 18, 16, 45, 71, 51, 21, 15, 25, 31, 42, 45, 30, 45, 53, 24, 
39, 45, 27, 38, 56, 23, 39, 32, 19, 22, 145, 14, 26, 30, 53, 26, 52, 25, 38, 41,
72, 14, 33, 53, 55, 45, 22, 57, 21, 31, 16, 71, 46, 27, 29, 32, 48, 20, 51, 18, 
36, 19, 12, 23, 25, 36, 31, 34, 27, 34, 54, 59, 20, 45, 19, 59, 40, 62, 41, 34, 
23, 26, 15, 72, 17, 41, 12, 38, 14, 29, 46, 82, 59, 34, 14, 43, 29, 22, 28, 26, 
17, 31, 17, 39, 24, 43, 20, 22, 35, 16, 31, 46, 23, 32, 51, 26, 24, 63, 50, 18, 
55, 33, 25, 33, 61, 29, 37, 34, 20, 25, 10, 76, 38, 40, 31, 33, 71, 28, 19, 24, 
60, 23, 24, 19, 20, 24, 21, 24, 22, 36, 20, 23, 44, 59, 43, 19, 10, 33, 43, 19, 
49, 35, 14, 59, 35, 31, 22, 40, 42, 44, 36, 28, 58, 45, 11, 26, 17, 43, 35, 51, 
27, 45, 34, 29, 37, 44, 22, 23, 33, 24, 34, 26, 31, 18, 22, 51, 61, 61, 11, 70, 
32, 42, 10, 26, 59, 18, 62, 30, 13, 33, 52, 19, 16, 56, 17, 17, 25, 56, 68, 76, 
24, 31, 10, 36, 43, 29, 21, 75, 42, 38, 32, 41, 29, 70, 46, 42, 18, 56, 17, 20, 
49, 39, 29, 27, 39, 30, 39, 31, 12, 47, 25, 21, 15, 38, 44, 17, 31, 48, 47, 23, 
56, 52, 30, 38, 24, 35, 31, 32, 38, 17, 14, 23, 19, 16, 16, 26, 39, 27, 28, 9, 
46, 58, 22, 27, 19, 29, 45, 11, 22, 38, 30, 27, 51, 14, 35, 36, 45, 61, 67, 28, 
17, 32, 13, 30, 24, 25, 42, 32, 47, 27, 25, 64, 44, 24, 14, 29, 48, 50, 32, 32, 
35, 29, 24, 42, 31, 21, 21, 49, 37, 20, 74, 24, 26, 13, 52, 23, 47, 37, 33, 59, 
50, 56, 42, 16, 16, 33, 29, 25, 23, 29, 59, 33, 36, 75, 19, 45, 20, 47, 23, 10, 
15, 24, 25, 24, 35, 35, 29, 44, 41, 26, 28, 42, 43, 26, 43, 35, 32, 26, 31, 43, 
16, 17, 33, 28, 37, 31, 33, 42, 34, 24, 36, 33, 31, 21, 24, 35, 17, 25, 21, 23, 
33, 42, 24, 32, 39, 34, 27, 31, 24, 18, 19, 54, 26, 69, 64, 52, 37, 34, 33, 28, 
21, 25, 36, 60, 33, 27, 38, 43, 36, 10, 28, 34, 29, 30, 25, 29, 16, 51, 18, 32, 
36, 16, 49, 26, 18, 55, 30, 20, 12, 21, 23, 29, 37, 44, 63, 24, 43, 18, 17, 20, 
46, 8, 42, 25, 31, 46, 27, 20, 23, 11, 7, 53, 28, 21, 17, 26, 12, 21, 26, 49, 
21, 62, 19, 37, 15, 37, 33, 63, 64, 11, 22, 13, 15, 19, 29, 38, 25, 64, 53, 24, 
19, 50, 42, 40, 45, 39, 26, 33, 18, 24, 39, 49, 50, 20, 20, 27, 27, 13, 43, 28, 
33, 31, 40, 60, 45, 58, 18, 34, 63, 23, 36, 27, 35, 13, 15, 23, 22, 19, 21, 41, 
42, 24, 15, 19, 37, 32, 36, 40, 90, 47, 33, 64, 15, 23, 19, 13, 22, 28, 18, 31, 
19, 30, 52, 21, 26, 23, 41, 30, 45, 75, 41, 50, 45, 26, 27, 24, 36, 39, 38, 23, 
38, 25, 19, 28, 29, 29, 18, 30, 42, 24, 32, 12, 40, 32, 31, 28, 38, 25, 33, 17, 
36, 14, 36, 33, 20, 37, 37, 41, 19, 22, 74, 13, 41, 38, 44, 16, 30, 18, 33, 16, 
16, 22, 34, 24, 18, 43, 47, 28, 55, 25, 34, 19, 33, 33, 33, 32, 37, 21, 16, 37, 
13, 26, 40, 29, 31, 35, 32, 30, 36, 21, 33, 48, 32, 21, 50, 16, 22, 27, 47, 28, 
16, 29, 49, 30, 28, 54, 14, 11, 20, 24, 31, 19, 17, 54, 44, 25, 38, 53, 29, 18, 
56, 58, 33, 44, 29, 28, 14, 33, 18, 28, 39, 30, 31, 25, 20, 27, 21, 13, 21, 26, 
25, 23, 37, 37, 24, 17, 18, 27, 43, 44, 63, 33, 42, 38, 16, 25, 28, 43, 56, 8, 
22, 23, 18, 26, 47, 40, 18, 43, 46, 63, 20, 14, 27, 33, 40, 39, 38, 52, 19, 20, 
35, 30, 51, 37, 31, 37, 31, 35, 23, 25, 22, 37, 23, 34, 43, 38, 56, 31, 18, 32, 
48, 51, 37, 38, 29, 36, 27, 50, 71, 27, 26, 32, 22, 43, 17, 33, 35, 20, 35, 31, 
43, 53, 43, 41, 28, 17, 34, 35, 18, 41, 22, 48, 42, 18, 28, 37, 33, 36, 25, 42, 
62, 73, 16, 86, 17, 22, 35, 32, 13, 41, 46, 26, 18, 16, 15, 25, 22, 31, 30, 14, 
37, 17, 47, 32, 20, 38, 52, 34, 85, 18, 25, 9, 23, 58, 34, 60, 28, 29, 64, 27, 
53, 36, 48, 21, 17, 21, 7, 26, 53, 41, 37, 53, 42, 26, 31, 31, 27, 61, 59, 26, 
27, 23, 16, 29, 24, 20, 22, 39, 44, 22, 80, 61, 28, 19, 46, 13, 22, 46, 52, 70, 
23, 15, 28, 13, 38, 6, 62, 29, 52, 98, 28, 32, 24, 40, 30, 21, 43, 20, 23, 89, 
43, 22, 75, 48, 52, 37, 15, 24, 22, 54, 19, 56, 36, 37, 19, 38, 17, 35, 19, 33, 
23, 14, 26, 27, 13, 18, 52, 62, 30, 19, 20, 24, 46, 22, 22, 53, 10, 53, 26, 26, 
33, 36, 17, 40, 19, 16, 49, 35, 27, 51, 35, 16, 25, 23, 19, 13, 59, 36, 17, 37, 
18, 30, 45, 19, 14, 30, 15, 20, 27, 20, 14, 35, 60, 44, 32, 38, 22, 32, 29, 25, 
32, 21, 15, 39, 37, 19, 24, 33, 53, 57, 42, 23, 13, 31, 25, 32, 35, 34, 35, 34, 
22, 32, 37, 49, 44, 47, 31, 49, 31, 18, 21, 33, 24, 26, 16, 50, 31, 16, 39, 17, 
13, 65, 25, 13, 25, 12, 38, 33, 24, 39, 45, 27, 25, 52, 40, 25, 30, 48, 42, 30, 
37, 25, 34, 26, 42, 12, 30, 25, 10, 11, 20, 13, 20, 13, 22, 23, 24, 36, 30, 27, 
55, 11, 19, 39, 30, 39, 25, 24, 42, 28, 34, 44, 41, 15, 43, 62, 11, 42, 23, 20, 
21, 35, 32, 33, 26, 49, 25, 35, 35, 14, 37, 21, 47, 38, 26, 73, 55, 47, 17, 18, 
13, 30, 31, 13, 37, 50, 32, 20, 36, 71, 16, 19, 22, 31, 22, 28, 21, 29, 22, 31, 
15, 14, 25, 30, 38, 13, 17, 37, 42, 36, 25, 5, 53, 17, 14, 20, 54, 38, 32, 33, 
15, 37, 49, 25, 47, 29, 23, 23, 41, 17, 59, 20, 63, 19, 19, 30, 27, 30, 18, 37, 
19, 16, 39, 43, 18, 34, 31, 27, 32, 76, 32, 17, 47, 44, 28, 49, 18, 32, 37, 23, 
21, 24, 37, 23, 42, 17, 27, 24, 6, 32, 20, 17, 10, 31, 39, 20, 18, 75, 29, 24, 
34, 46, 12, 37, 38, 61, 32, 30, 17, 21, 17, 24, 28, 50, 36, 26, 34, 40, 37, 26, 
30, 29, 17, 48, 15, 23, 34, 35, 26, 21, 53, 22, 43, 14, 55, 20, 14, 66, 35, 26, 
18, 16, 38, 33, 31, 30, 56, 64, 48, 16, 44, 21, 22, 41, 50, 37, 21, 35, 58, 15, 
20, 44, 20, 24, 22, 25, 23, 26, 16, 50, 15, 23, 35, 20, 23, 21, 30, 23, 14, 60, 
41, 58, 22, 28, 44, 23, 65, 23, 43, 32, 60, 56, 14, 32, 34, 37, 44, 12, 68, 26, 
32, 9, 27, 31, 36, 19, 48, 57, 32, 26, 29, 12, 50, 35, 30, 52, 22, 72, 23, 17, 
20, 35, 46, 27, 36, 46, 22, 28, 25, 23, 33, 28, 28, 29, 25, 19, 22, 46, 18, 42, 
34, 28, 25, 41, 62, 84, 18, 28, 27, 30, 42, 24, 16, 31, 34, 77, 29, 54, 36, 19, 
12, 31, 43, 53, 74, 29, 20, 12, 45, 21, 60, 36, 37, 53, 18, 29, 23, 40, 32, 17, 
32, 33, 39, 19, 39, 14, 9, 15, 16, 47, 21, 24, 18, 14, 19, 22, 67, 26, 16, 30, 
18, 10, 19, 24, 11, 64, 28, 53, 21, 32, 40, 13, 35, 55, 33, 25, 74, 25, 18, 49, 
11, 39, 15, 61, 45, 27, 20, 25, 30, 15, 13, 32, 19, 31, 43, 37, 37, 28, 20, 31, 
48, 17, 26, 9, 30, 16, 35, 26, 11, 26, 35, 48, 37, 45, 34, 28, 27, 11, 57, 20, 
29, 52, 46, 37, 52, 27, 27, 73, 26, 25, 32, 33, 17, 36, 62, 27, 28, 22, 35, 62, 
66, 26, 29, 33, 43, 20, 55, 10, 14, 24, 21, 46, 14, 38, 74, 17, 6, 34, 13, 30, 
37, 36, 22, 37, 28, 57, 29, 44, 22, 49, 32, 32, 16, 41, 47, 64, 37, 36, 41, 22, 
19, 50, 29, 39, 31, 38, 24, 31, 21, 49, 31, 39, 54, 37, 36, 28, 32, 30, 19, 98, 
38, 11, 36, 75, 15, 46, 36, 10, 32, 11, 22, 19, 10, 13, 34, 43, 51, 44, 36, 37, 
11, 37, 18, 33, 13, 23, 46, 44, 14, 14, 56, 16, 14, 13, 88, 21, 31, 19, 31, 32, 
42, 58, 21, 18, 26, 19, 36, 21, 15, 36, 26, 34, 43, 38, 31, 50, 46, 26, 21, 99, 
23, 55, 60, 13, 30, 30, 20, 37, 32, 29, 45, 32, 35, 17, 36, 28, 30, 8, 29, 62, 
34, 42, 20, 29, 55, 64, 16, 44, 64, 23, 28, 22, 21, 85, 27, 35, 31, 15, 59, 23, 
47, 88, 36, 20, 11, 45, 33, 37, 34, 33, 18, 36, 49, 28, 18, 34, 36, 44, 50, 25, 
17, 14, 36, 25, 24, 18, 19, 26, 24, 37, 25, 21, 36, 24, 16, 20, 40, 49, 21, 35, 
47, 11, 8, 26, 20, 30, 64, 29, 38, 60, 19, 32, 16, 21, 26, 26, 44, 29, 48, 17, 
13, 37, 11, 41, 47, 72, 18, 29, 18, 30, 66, 55, 31, 41, 16, 71, 48, 36, 27, 30, 
34, 26, 83, 32, 21, 69, 49, 14, 60, 49, 19, 32, 25, 28, 17, 44, 29, 51, 60, 33, 
27, 58, 64, 48, 25, 25, 14, 18, 16, 14, 32, 33, 25, 30, 40, 22, 19, 43, 23, 41, 
47, 32, 36, 60, 34, 32, 50, 25, 45, 13, 31, 48, 46, 19, 24, 21, 36, 31, 34, 37, 
29, 14, 36, 53, 25, 18, 12, 29, 8, 12, 22, 48, 21, 26, 48, 16, 25, 30, 16, 39, 
18, 18, 25, 51, 24, 41, 28, 33, 29, 27, 22, 32, 18, 49, 34, 28, 33, 44, 40, 27, 
31, 33, 31, 30, 16, 21, 28, 16, 34, 51, 44, 22, 28, 31, 55, 51, 41, 60, 7, 32, 
33, 44, 18, 23, 34, 13, 35, 18, 22, 29, 28, 35, 50, 30, 44, 29, 15, 26, 40, 45, 
40, 28, 10, 57, 40, 23, 15, 31, 45, 24, 23, 32, 33, 28, 40, 31, 43, 25, 26, 44, 
39, 24, 34, 26, 17, 22, 30, 38, 15, 23, 26, 34, 31, 28, 44, 30, 47, 47, 62, 37, 
29, 43, 48, 46, 44, 43, 77, 52, 30, 19, 27, 18, 27, 43, 14, 23, 22, 42, 46, 23, 
24, 23, 32, 35, 17, 38, 51, 30, 32, 47, 22, 20, 28, 31, 38, 18, 25, 33, 15, 25, 
20, 39, 55, 28, 32, 42, 22, 75, 62, 35, 32, 50, 25, 18, 24, 23, 21, 29, 30, 25, 
44, 26, 65, 33, 78, 37, 9, 17, 32, 33, 25, 61, 28, 46, 19, 63, 20, 18, 34, 29, 
32, 19, 30, 5, 32, 9, 26, 8, 43, 27, 26, 41, 38, 37, 15, 27, 49, 17, 49, 22, 56,
49, 15, 37, 20, 36, 30, 27, 36, 25, 39, 42, 11, 24, 16, 30, 33, 48, 32, 20, 30, 
22, 48, 30, 25, 20, 19, 60, 22, 63, 38, 18, 18, 22, 37, 26, 37, 45, 19, 21, 44, 
41, 47, 37, 25, 37, 18, 22, 11, 26, 21, 19, 22, 35, 25, 31, 28, 29, 37, 33, 27, 
53, 32, 60, 16, 29, 12, 42, 34, 30, 17, 37, 42, 20, 24, 16, 36, 38, 60, 22, 30, 
29, 21, 45, 24, 31, 49, 30, 17, 21, 29, 11, 16, 50, 19, 54, 30, 13, 47, 34, 17, 
14, 36, 43, 19, 39, 56, 45, 14, 18, 28, 78, 57, 25, 28, 18, 23, 29, 34, 25, 23, 
30, 47, 19, 46, 37, 41, 42, 30, 36, 49, 15, 64, 46, 49, 20, 14, 23, 56, 21, 35, 
43, 9, 30, 26, 22, 80, 26, 52, 33, 20, 39, 31, 27, 26, 38, 34, 41, 40, 39, 38, 
24, 23, 23, 39, 17, 13, 26, 22, 43, 18, 32, 32, 29, 49, 17, 37, 41, 17, 54, 44, 
30, 31, 33, 15, 8, 19, 10, 19, 22, 14, 29, 50, 26, 29, 37, 42, 20, 23, 20, 112, 
26, 61, 48, 22, 34, 20, 42, 17, 32, 14, 16, 12, 14, 23, 32, 97, 16, 17, 17, 24, 
34, 25, 30, 10, 45, 13, 19, 32, 78, 33, 20, 9, 25, 40, 61, 15, 41, 65, 66, 53, 
40, 49, 30, 47, 46, 27, 17, 57, 19, 35, 32, 79, 34, 12, 10, 18, 13, 26, 22, 65, 
38, 24, 67, 29, 41, 24, 56, 41, 30, 24, 23, 32, 60, 57, 38, 55, 28, 59, 22, 35, 
10, 25, 39, 35, 42, 28, 29, 4, 35, 15, 55, 55, 12, 53, 16, 25, 14, 41, 50, 49, 
28, 30, 22, 27, 29, 64, 30, 34, 31, 29, 18, 15, 17, 28, 41, 48, 22, 24, 18, 25, 
22, 15, 46, 26, 22, 34, 34, 23, 35, 21, 39, 17, 16, 74, 22, 19, 28, 39, 33, 64, 
28, 37, 32, 41, 33, 58, 29, 13, 49, 27, 36, 57, 45, 31, 20, 35, 26, 20, 73, 59, 
19, 29, 40, 38, 25, 49, 26, 45, 27, 9, 21, 24, 24, 28, 17, 45, 19, 19, 17, 44, 
10, 39, 31, 17, 28, 17, 23, 37, 25, 30, 16, 38, 21, 27, 28, 13, 39, 31, 38, 19, 
32, 22, 57, 25, 28, 30, 7, 26, 28, 26, 58, 26, 31, 65, 27, 39, 16, 27, 31, 32, 
49, 29, 56, 19, 23, 31, 25, 41, 28, 42, 32, 14, 54, 20, 19, 23, 33, 37, 29, 57, 
20, 9, 26, 29, 62, 25, 30, 17, 26, 38, 71, 27, 24, 62, 48, 41, 53, 33, 36, 43, 
20, 48, 37, 36, 78, 27, 37, 47, 29, 36, 23, 37, 30, 33, 22, 29, 11, 37, 13, 35, 
20, 29, 50, 25, 18, 20, 15, 25, 15, 11, 41, 40, 20, 13, 19, 42, 31, 61, 72, 69, 
41, 22, 34, 38, 9, 15, 33, 19, 29, 32, 30, 28, 27, 30, 25, 52, 49, 20, 32, 23, 
23, 40, 32, 62, 12, 25, 67, 9, 15, 17, 30, 47, 24, 29, 18, 21, 24, 21, 23, 26, 
30, 29, 31, 16, 23, 46, 14, 30, 27, 46, 66, 16, 52, 51, 58, 29, 52, 28, 20, 32, 
16, 43, 30, 39, 24, 24, 24, 41, 26, 36, 88, 30, 21, 26, 27, 42, 23, 21, 37, 44, 
16, 24, 64, 35, 19, 15, 24, 17, 13, 14, 23, 26, 29, 29, 15, 28, 40, 19, 10, 55, 
54, 28, 17, 106, 32, 49, 15, 20, 43, 14, 32, 43, 25, 37, 11, 38, 18, 32, 41, 41,
35, 57, 20, 15, 36, 25, 51, 35, 57, 45, 32, 19, 25, 37, 25, 22, 31, 30, 34, 22, 
24, 13, 28, 32, 53, 24, 24, 19, 52, 58, 58, 14, 38, 28, 32, 20, 21, 40, 38, 33, 
18, 14, 51, 43, 39, 27, 27, 24, 15, 21, 26, 24, 33, 32, 25, 25, 28, 32, 18, 20, 
24, 37, 19, 11, 24, 23, 43, 26, 15, 17, 29, 23, 16, 23, 47, 17, 27, 8, 23, 24, 
39, 38, 29, 29, 42, 21, 29, 35, 23, 44, 40, 58, 11, 12, 42, 22, 25, 42, 33, 50, 
21, 40, 12, 41, 23, 26, 17, 30, 51, 41, 29, 19, 25, 21, 24, 59, 15, 7, 54, 47, 
43, 30, 23, 40, 36, 44, 30, 33, 36, 30, 34, 28, 49, 21, 15, 40, 18, 26, 32, 14, 
26, 24, 31, 22, 12, 54, 40, 10, 18, 119, 44, 11, 32, 11, 35, 24, 20, 35, 43, 30,
26, 45, 31, 47, 35, 31, 21, 21, 35, 39, 13, 15, 40, 43, 23, 46, 43, 21, 31, 16, 
41, 30, 18, 34, 25, 55, 43, 9, 25, 22, 34, 25, 33, 25, 62, 46, 25, 24, 9, 19, 
36, 25, 35, 33, 53, 31, 72, 17, 30, 12, 18, 18, 15, 46, 26, 27, 66, 27, 24, 19, 
13, 13, 26, 29, 23, 43, 32, 34, 43, 13, 21, 26, 36, 10, 39, 25, 46, 21, 46, 39, 
28, 20, 34, 30, 31, 37, 63, 7, 16, 33, 27, 29, 35, 31, 17, 38, 20, 29, 22, 24, 
28, 40, 33, 44, 29, 26, 36, 61, 12, 40, 47, 48, 31, 32, 83, 25, 34, 31, 12, 35, 
25, 28, 17, 18, 49, 29, 28, 26, 43, 36, 13, 29, 17, 20, 31, 43, 30, 25, 35, 34, 
28, 29, 18, 60, 24, 52, 15, 46, 56, 29, 47, 51, 35, 23, 35, 24, 27, 9, 28, 60, 
50, 16, 25, 23, 39, 30, 42, 67, 62, 16, 27, 39, 47, 27, 18, 34, 32, 26, 27, 32, 
32, 15, 31, 10, 15, 55, 31, 39, 26, 26, 29, 68, 37, 19, 35, 20, 46, 47, 21, 10, 
16, 31, 20, 44, 19, 12, 24, 50, 39, 22, 55, 35, 36, 43, 21, 11, 16, 13, 16, 47, 
10, 27, 34, 23, 12, 11, 15, 27, 63, 23, 48, 36, 34, 19, 20, 17, 23, 24, 23, 24, 
52, 25, 12, 24, 8, 37, 34, 32, 22, 22, 14, 15, 9, 15, 15, 17, 21, 26, 53, 35, 
21, 60, 20, 22, 26, 29, 16, 25, 43, 37, 21, 44, 46, 43, 14, 30, 54, 30, 43, 19, 
18, 59, 52, 35, 39, 24, 11, 31, 25, 32, 52, 98, 36, 29, 21, 54, 33, 61, 40, 24, 
26, 14, 40, 35, 77, 30, 40, 32, 28, 73, 22, 23, 37, 24, 52, 36, 46, 29, 47, 39, 
28, 41, 55, 74, 37, 63, 32, 44, 37, 36, 28, 14, 32, 33, 33, 54, 28, 17, 9, 11, 
34, 28, 60, 13, 24, 34, 31, 41, 17, 62, 25, 51, 18, 44, 22, 17, 23, 30, 10, 15, 
10, 31, 34, 57, 45, 69, 29, 26, 45, 25, 32, 37, 73, 41, 25, 34, 37, 46, 43, 36, 
30, 26, 42, 40, 14, 17, 61, 35, 29, 31, 27, 7, 28, 21, 63, 24, 39, 28, 32, 33, 
28, 35, 45, 9, 22, 55, 43, 15, 16, 31, 24, 25, 46, 19, 26, 65, 11, 18, 34, 18, 
38, 46, 30, 46, 18, 21, 14, 23, 35, 38, 57, 10, 10, 40, 14, 15, 22, 31, 39, 38, 
38, 15, 45, 16, 21, 30, 17, 21, 71, 39, 18, 26, 23, 35, 41, 29, 57, 25, 30, 45, 
28, 28, 39, 55, 15, 11, 26, 41, 44, 32, 20, 54, 32, 53, 35, 41, 22, 34, 34, 35, 
31, 36, 18, 18, 27, 52, 41, 21, 22, 30, 20, 27, 8, 21, 42, 30, 14, 31, 27, 22, 
29, 56, 28, 55, 16, 33, 36, 23, 36, 37, 8, 43, 74, 22, 34, 26, 14, 35, 18, 18, 
29, 23, 29, 16, 48, 16, 44, 36, 51, 85, 18, 42, 52, 44, 27, 25, 51, 36, 35, 45, 
61, 38, 26, 15, 40, 77, 21, 78, 14, 17, 36, 23, 13, 36, 15, 35, 17, 29, 23, 9, 
33, 25, 21, 27, 31, 22, 6, 37, 31, 34, 17, 30, 19, 10, 26, 25, 35, 27, 14, 38, 
21, 9, 45, 36, 55, 33, 15, 26, 21, 24, 35, 25, 44, 40, 75, 33, 32, 45, 17, 20, 
48, 30, 45, 28, 33, 65, 45, 33, 82, 22, 31, 23, 30, 24, 50, 23, 39, 29, 32, 34, 
35, 16, 33, 29, 40, 63, 28, 25, 76, 49, 25, 59, 36, 40, 30, 32, 14, 9, 25, 31, 
27, 25, 29, 30, 37, 54, 36, 36, 26, 13, 9, 45, 20, 24, 17, 28, 51, 35, 14, 13, 
34, 20, 31, 56, 43, 20, 58, 32, 39, 30, 58, 30, 25, 54, 40, 28, 22, 31, 25, 62, 
35, 23, 16, 27, 23, 27, 30, 39, 40, 12, 18, 40, 61, 20, 43, 25, 22, 24, 43, 25, 
41, 50, 35, 17, 37, 13, 21, 15, 25, 33, 33, 21, 7, 23, 47, 22, 31, 62, 52, 31, 
41, 12, 62, 42, 37, 17, 38, 47, 30, 42, 20, 25, 64, 54, 64, 24, 29, 36, 39, 37, 
11, 49, 16, 18, 61, 67, 36, 9, 8, 17, 18, 21, 12, 36, 38, 14, 55, 32, 39, 41, 
47, 32, 89, 10, 41, 72, 15, 13, 26, 6, 27, 29, 40, 25, 25, 24, 14, 19, 28, 14, 
19, 21, 22, 50, 20, 28, 26, 58, 44, 21, 36, 55, 63, 29, 40, 28, 48, 27, 25, 17, 
23, 37, 47, 14, 24, 25, 25, 35, 42, 17, 19, 28, 46, 35, 20, 38, 25, 18, 35, 38, 
41, 34, 23, 29, 39, 31, 47, 37, 22, 30, 46, 26, 29, 45, 37, 47, 42, 66, 22, 29, 
28, 19, 38, 33, 35, 25, 23, 27, 15, 22, 29, 21, 26, 35, 33, 29, 22, 31, 38, 11, 
46, 24, 46, 9, 18, 19, 22, 28, 33, 49, 50, 23, 42, 25, 15, 28, 55, 22, 17, 20, 
12, 26, 70, 21, 62, 60, 44, 17, 30, 36, 39, 17, 22, 43, 17, 24, 15, 15, 61, 18, 
45, 29, 21, 36, 30, 34, 20, 42, 32, 14, 23, 39, 15, 15, 25, 41, 32, 14, 38, 34, 
15, 35, 26, 32, 37, 9, 18, 53, 41, 28, 44, 40, 58, 59, 75, 18, 32, 37, 21, 25, 
18, 68, 38, 26, 20, 14, 63, 20, 25, 18, 19, 23, 25, 9, 43, 31, 50, 14, 37, 104, 
52, 18, 10, 94, 53, 20, 46, 51, 8, 19, 36, 24, 32, 30, 11, 25, 61, 21, 55, 42, 
22, 15, 16, 15, 28, 56, 21, 24, 25, 49, 36, 29, 36, 35, 23, 23, 24, 39, 19, 39, 
22, 28, 29, 23, 46, 14, 29, 30, 32, 55, 25, 28, 29, 8, 49, 46, 18, 30, 56, 17, 
41, 44, 47, 31, 33, 10, 59, 35, 11, 35, 31, 26, 42, 32, 28, 15, 43, 73, 62, 21, 
22, 71, 65, 20, 50, 37, 26, 48, 21, 27, 29, 23, 10, 70, 24, 39, 73, 60, 22, 47, 
33, 53, 39, 25, 22, 34, 16, 37, 48, 21, 13, 31, 42, 19, 28, 45, 38, 39, 31, 30, 
41, 37, 13, 49, 21, 55, 23, 35, 36, 17, 30, 35, 25, 54, 15, 32, 37, 31, 45, 18, 
27, 19, 21, 33, 42, 37, 29, 34, 15, 10, 23, 72, 34, 35, 45, 13, 19, 40, 15, 21, 
22, 48, 27, 50, 39, 45, 49, 37, 21, 33, 63, 32, 32, 37, 17, 24, 20, 30, 50, 40, 
52, 24, 31, 58, 38, 14, 56, 20, 37, 54, 15, 24, 37, 58, 23, 22, 62, 24, 18, 19, 
28, 63, 15, 34, 44, 30, 36, 29, 54, 23, 13, 14, 13, 44, 48, 19, 74, 23, 37, 15, 
37, 42, 12, 15, 27, 22, 30, 29, 17, 40, 26, 44, 29, 36, 35, 19, 10, 16, 40, 45, 
48, 26, 31, 30, 27, 49, 33, 26, 44, 37, 27, 52, 29, 60, 68, 16, 25, 37, 15, 27, 
36, 18, 14, 43, 27, 43, 55, 34, 48, 19, 20, 33, 47, 25, 25, 29, 52, 21, 35, 26, 
16, 13, 35, 25, 39, 31, 35, 31, 39, 68, 24, 34, 22, 21, 22, 29, 30, 29, 53, 25, 
31, 48, 35, 53, 30, 26, 32, 24, 35, 28, 64, 38, 20, 14, 40, 13, 26, 28, 25, 47, 
24, 7, 25, 30, 33, 32, 28, 22, 39, 23, 27, 52, 23, 32, 40, 18, 34, 31, 35, 66, 
39, 73, 52, 15, 12, 25, 29, 35, 25, 40, 23, 15, 27, 10, 19, 62, 27, 9, 14, 56, 
14, 61, 16, 36, 15, 15, 41, 31, 25, 21, 40, 38, 59, 11, 23, 35, 30, 23, 31, 43, 
23, 13, 45, 27, 35, 40, 59, 35, 31, 18, 28, 51, 33, 27, 22, 24, 9, 41, 20, 24, 
57, 20, 20, 16, 62, 14, 20, 29, 15, 41, 16, 19, 38, 71, 18, 27, 38, 18, 27, 11, 
42, 44, 24, 65, 45, 51, 51, 45, 60, 26, 25, 30, 57, 24, 37, 25, 34, 42, 30, 31, 
39, 23, 71, 45, 45, 27, 20, 49, 44, 32, 63, 29, 18, 34, 40, 41, 10, 22, 41, 20, 
42, 54, 22, 29, 38, 46, 21, 32, 41, 44, 9, 28, 16, 28, 19, 44, 25, 14, 6, 21, 
18, 20, 37, 26, 66, 19, 33, 12, 68, 27, 16, 24, 46, 45, 56, 23, 33, 22, 29, 23, 
23, 37, 41, 30, 36, 44, 20, 29, 21, 14, 36, 24, 39, 20, 38, 36, 30, 24, 43, 28, 
58, 66, 5, 23, 29, 50, 16, 68, 22, 28, 11, 36, 19, 60, 26, 31, 47, 20, 37, 54, 
18, 23, 55, 24, 32, 24, 54, 51, 22, 12, 34, 18, 29, 35, 31, 27, 31, 49, 40, 21, 
33, 28, 51, 54, 10, 7, 56, 42, 59, 50, 60, 21, 38, 27, 34, 57, 27, 23, 30, 21, 
23, 42, 37, 22, 47, 43, 33, 12, 41, 42, 34, 30, 33, 27, 20, 27, 38, 36, 10, 28, 
37, 39, 18, 29, 33, 18, 29, 34, 14, 11, 41, 20, 17, 78, 17, 27, 43, 34, 43, 22, 
31, 57, 36, 28, 34, 25, 54, 38, 25, 53, 21, 29, 27, 12, 24, 46, 13, 67, 19, 20, 
19, 29, 42, 33, 54, 22, 21, 46, 43, 19, 44, 33, 31, 70, 10, 57, 27, 38, 26, 64, 
31, 44, 8, 25, 31, 20, 12, 76, 18, 25, 11, 37, 12, 16, 46, 15, 18, 10, 31, 17, 
26, 31, 32, 36, 17, 62, 33, 20, 30, 57, 64, 24, 23, 28, 42, 46, 30, 40, 36, 27, 
30, 32, 37, 21, 23, 47, 54, 14, 23, 25, 51, 39, 27, 49, 35, 29, 42, 45, 36, 31, 
26, 31, 41, 49, 73, 27, 37, 15, 28, 28, 32, 50, 44, 19, 12, 29, 24, 21, 32, 41, 
22, 12, 40, 59, 42, 17, 11, 16, 34, 38, 38, 32, 23, 38, 42, 61, 24, 39, 10, 44, 
19, 37, 31, 17, 25, 16, 29, 26, 28, 21, 25, 49, 33, 64, 23, 28, 17, 29, 24, 21, 
17, 45, 20, 27, 14, 41, 37, 9, 26, 43, 32, 26, 35, 59, 36, 13, 32, 24, 24, 67, 
51, 31, 23, 48, 20, 21, 29, 23, 45, 68, 82, 40, 43, 26, 21, 28, 9, 35, 53, 20, 
7, 39, 52, 29, 32, 22, 33, 49, 28, 18, 23, 47, 53, 34, 27, 13, 58, 53, 69, 30, 
25, 51, 27, 30, 24, 23, 37, 68, 20, 55, 13, 60, 14, 35, 11, 27, 36, 37, 52, 31, 
38, 27, 36, 46, 25, 38, 16, 38, 74, 27, 24, 50, 35, 22, 29, 45, 27, 45, 34, 36, 
22, 44, 30, 54, 22, 72, 27, 37, 24, 67, 27, 51, 23, 22, 39, 32, 23, 25, 33, 27, 
17, 44, 27, 33, 10, 55, 42, 30, 39, 15, 28, 39, 35, 27, 33, 25, 16, 38, 34, 45, 
32, 27, 35, 20, 19, 14, 40, 34, 34, 26, 27, 68, 79, 36, 35, 33, 7, 17, 12, 25, 
13, 12, 31, 15, 19, 13, 27, 42, 21, 33, 27, 57, 28, 26, 28, 19, 54, 29, 21, 25, 
43, 35, 34, 15, 34, 45, 26, 23, 13, 27, 41, 13, 34, 29, 26, 47, 29, 30, 18, 31, 
41, 26, 21, 31, 71, 41, 40, 37, 27, 33, 63, 28, 27, 52, 23, 18, 54, 32, 44, 30, 
13, 33, 17, 12, 18, 13, 25, 18, 13, 33, 15, 38, 20, 20, 26, 20, 12, 23, 52, 49, 
21, 43, 30, 29, 52, 25, 21, 17, 16, 36, 32, 8, 38, 30, 52, 35, 28, 44, 18, 48, 
46, 13, 25, 13, 27, 33, 39, 19, 30, 43, 28, 40, 44, 23, 24, 46, 15, 42, 13, 32, 
21, 22, 25, 50, 16, 16, 41, 56, 21, 11, 28, 35, 39, 30, 30, 35, 58, 58, 27, 30, 
32, 48, 23, 29, 33, 16, 20, 29, 41, 45, 30, 47, 19, 33, 73, 19, 33, 55, 29, 49, 
49, 67, 31, 52, 21, 80, 43, 20, 28, 42, 36, 47, 43, 18, 44, 22, 41, 28, 18, 20, 
15, 40, 64, 23, 23, 38, 33, 51, 45, 39, 16, 48, 21, 44, 80, 36, 10, 26, 49, 32, 
20, 47, 55, 13, 19, 33, 41, 25, 22, 23, 33, 82, 15, 44, 47, 24, 71, 14, 30, 76, 
26, 26, 30, 40, 23, 41, 19, 47, 43, 42, 71, 34, 23, 21, 16, 16, 19, 31, 40, 79, 
26, 29, 27, 24, 32, 37, 18, 32, 38, 50, 78, 41, 32, 57, 10, 24, 47, 33, 30, 21, 
15, 21, 13, 60, 30, 44, 52, 45, 16, 26, 17, 41, 24, 6, 45, 46, 64, 24, 47, 40, 
11, 15, 25, 16, 16, 28, 42, 44, 41, 37, 47, 21, 7, 23, 29, 18, 71, 65, 21, 31, 
43, 21, 36, 40, 51, 18, 21, 46, 21, 30, 31, 41, 34, 37, 25, 49, 15, 24, 52, 52, 
36, 30, 11, 48, 23, 30, 44, 22, 24, 25, 26, 34, 26, 19, 19, 45, 46, 52, 11, 42, 
43, 31, 54, 55, 35, 25, 38, 47, 74, 32, 15, 14, 46, 25, 26, 28, 26, 26, 14, 44, 
14, 46, 22, 25, 21, 26, 21, 29, 57, 36, 32, 20, 16, 24, 36, 11, 49, 55, 30, 58, 
27, 51, 46, 44, 19, 21, 40, 21, 31, 26, 56, 45, 70, 33, 10, 94, 43, 27, 20, 23, 
24, 26, 34, 52, 11, 61, 30, 53, 22, 59, 27, 40, 66, 25, 37, 27, 29, 32, 35, 19, 
13, 37, 33, 7, 66, 28, 38, 32, 21, 34, 21, 29, 22, 14, 69, 26, 50, 28, 22, 46, 
19, 36, 31, 22, 34, 28, 39, 46, 45, 63, 33, 14, 29, 19, 38, 30, 14, 15, 9, 25, 
25, 29, 37, 35, 32, 48, 22, 32, 30, 19, 29, 41, 39, 40, 36, 38, 19, 33, 23, 59, 
22, 53, 35, 35, 53, 72, 25, 30, 16, 25, 12, 27, 21, 26, 44, 42, 38, 46, 25, 23, 
26, 31, 41, 31, 31, 27, 28, 48, 36, 30, 67, 36, 26, 75, 32, 25, 27, 19, 33, 30, 
53, 43, 11, 28, 24, 47, 45, 56, 32, 27, 47, 36, 20, 43, 20, 31, 39, 11, 38, 10, 
22, 39, 30, 21, 34, 19, 74, 38, 48, 51, 24, 18, 49, 36, 19, 27, 14, 36, 32, 21, 
11, 14, 17, 28, 54, 37, 15, 25, 43, 25, 27, 23, 16, 17, 22, 19, 75, 54, 40, 26, 
74, 40, 26, 32, 40, 12, 50, 71, 9, 16, 30, 63, 14, 47, 118, 7, 27, 54, 29, 48, 
40, 42, 22, 73, 32, 36, 22, 31, 31, 39, 10, 50, 32, 65, 21, 35, 23, 64, 12, 40, 
56, 31, 25, 29, 13, 34, 10, 16, 47, 47, 15, 16, 29, 40, 11, 22, 39, 27, 47, 16, 
11, 26, 25, 24, 25, 33, 57, 12, 36, 41, 39, 18, 24, 15, 58, 44, 22, 21, 46, 35, 
38, 56, 40, 12, 116, 57, 35, 13, 55, 33, 39, 21, 26, 21, 21, 44, 37, 84, 18, 42,
35, 22, 24, 21, 39, 50, 25, 25, 15, 51, 35, 30, 16, 40, 21, 25, 36, 17, 15, 44, 
32, 21, 36, 35, 30, 24, 15, 37, 16, 39, 31, 59, 44, 31, 61, 17, 39, 32, 10, 22, 
27, 19, 38, 26, 35, 82, 29, 41, 22, 44, 56, 33, 48, 43, 49, 23, 27, 40, 25, 11, 
50, 37, 25, 18, 33, 21, 17, 32, 30, 56, 26, 13, 20, 30, 37, 46, 25, 15, 43, 28, 
27, 43, 38, 33, 30, 46, 34, 41, 66, 46, 22, 59, 53, 24, 22, 51, 38, 12, 31, 30, 
51, 58, 39, 41, 33, 76, 36, 51, 13, 27, 12, 25, 36, 32, 17, 17, 29, 52, 31, 22, 
33, 33, 18, 28, 16, 31, 28, 39, 32, 25, 23, 53, 21, 36, 28, 28, 47, 16, 15, 34, 
19, 32, 34, 20, 10, 19, 51, 43, 37, 35, 7, 74, 79, 28, 43, 42, 25, 20, 34, 26, 
21, 30, 46, 6, 26, 30, 40, 13, 17, 24, 33, 38, 18, 24, 48, 24, 17, 30, 33, 18, 
19, 54, 24, 17, 22, 45, 55, 24, 11, 26, 13, 41, 21, 37, 46, 13, 28, 33, 21, 37, 
44, 38, 28, 26, 17, 17, 46, 25, 26, 26, 63, 25, 27, 29, 28, 29, 36, 44, 27, 35, 
38, 18, 48, 29, 16, 14, 30, 36, 27, 29, 41, 25, 10, 39, 26, 34, 33, 18, 17, 34, 
35, 24, 16, 43, 46, 25, 21, 25, 37, 20, 24, 18, 19, 28, 73, 26, 29, 32, 26, 18, 
34, 20, 49, 16, 23, 38, 36, 21, 9, 12, 30, 13, 19, 24, 36, 20, 56, 22, 23, 21, 
42, 24, 22, 26, 31, 33, 27, 22, 25, 30, 34, 13, 61, 31, 24, 18, 40, 30, 43 ]


==> statistics/all/stats/stats_10k_3folds_q_7.txt <==
[ 37, 35, 22, 68, 79, 44, 90, 60, 86, 76, 48, 55, 78, 50, 23, 60, 41, 70, 91, 
69, 74, 73, 54, 61, 54, 85, 93, 77, 61, 75, 88, 72, 42, 77, 18, 47, 90, 106, 78,
50, 78, 46, 104, 30, 58, 72, 52, 34, 64, 39, 65, 30, 59, 46, 59, 32, 20, 54, 
104, 68, 104, 41, 69, 81, 45, 75, 80, 35, 81, 49, 53, 42, 42, 42, 85, 51, 73, 
52, 61, 37, 53, 54, 62, 39, 30, 43, 94, 72, 45, 81, 57, 65, 58, 40, 47, 68, 26, 
51, 37, 49, 35, 83, 69, 93, 94, 80, 31, 77, 63, 27, 85, 85, 49, 34, 67, 44, 80, 
90, 48, 52, 53, 41, 120, 67, 69, 93, 28, 25, 72, 58, 63, 49, 63, 109, 43, 69, 
75, 30, 52, 35, 46, 23, 72, 22, 63, 38, 57, 61, 85, 83, 111, 72, 25, 81, 63, 56,
86, 59, 73, 35, 74, 75, 27, 67, 34, 57, 35, 73, 56, 72, 100, 97, 36, 97, 57, 83,
136, 23, 62, 30, 53, 44, 45, 50, 26, 67, 58, 87, 56, 67, 65, 91, 55, 65, 73, 26,
52, 66, 60, 58, 75, 56, 69, 74, 37, 39, 55, 105, 35, 44, 73, 66, 69, 36, 34, 52,
52, 132, 146, 67, 52, 75, 59, 64, 36, 65, 43, 74, 54, 44, 75, 49, 71, 66, 45, 
43, 47, 62, 51, 33, 31, 31, 98, 150, 85, 76, 63, 41, 151, 50, 46, 88, 37, 42, 
54, 54, 32, 49, 46, 52, 29, 104, 48, 48, 48, 45, 33, 67, 74, 61, 108, 137, 45, 
42, 46, 35, 38, 75, 122, 76, 56, 66, 36, 52, 25, 42, 64, 60, 92, 63, 71, 52, 57,
42, 49, 29, 32, 51, 41, 56, 43, 81, 53, 58, 34, 103, 34, 106, 22, 45, 40, 54, 
55, 49, 67, 54, 68, 48, 40, 31, 32, 61, 32, 40, 58, 69, 49, 72, 65, 57, 52, 48, 
38, 24, 100, 121, 59, 22, 49, 103, 79, 59, 72, 48, 35, 54, 104, 30, 35, 36, 67, 
60, 37, 35, 79, 37, 61, 41, 128, 38, 76, 61, 39, 88, 63, 35, 25, 41, 89, 56, 88,
70, 59, 28, 56, 58, 65, 48, 50, 61, 43, 51, 83, 39, 49, 47, 137, 34, 25, 85, 27,
85, 91, 81, 65, 79, 73, 46, 123, 48, 89, 61, 30, 38, 34, 31, 79, 33, 87, 73, 53,
97, 107, 51, 59, 33, 54, 50, 32, 41, 31, 51, 39, 79, 58, 42, 45, 52, 40, 26, 66,
84, 96, 47, 39, 36, 58, 118, 52, 38, 43, 97, 55, 65, 42, 57, 55, 39, 79, 32, 26,
27, 41, 100, 51, 43, 74, 100, 30, 50, 56, 70, 32, 44, 41, 64, 23, 50, 43, 60, 
48, 88, 87, 69, 92, 73, 65, 47, 21, 60, 82, 67, 63, 26, 73, 59, 118, 65, 90, 43,
109, 64, 24, 46, 36, 105, 65, 54, 87, 56, 31, 18, 90, 125, 34, 53, 28, 66, 41, 
71, 77, 11, 68, 38, 83, 68, 40, 60, 64, 38, 73, 96, 40, 20, 52, 53, 31, 72, 46, 
72, 72, 52, 41, 86, 68, 80, 59, 45, 51, 93, 45, 63, 42, 37, 37, 86, 67, 50, 39, 
54, 78, 38, 70, 54, 80, 128, 104, 74, 51, 63, 41, 42, 45, 91, 107, 92, 50, 48, 
61, 47, 72, 77, 40, 29, 32, 41, 38, 60, 78, 36, 88, 66, 58, 70, 48, 54, 76, 33, 
121, 48, 60, 41, 57, 24, 37, 46, 127, 78, 31, 47, 92, 47, 28, 37, 75, 56, 39, 
79, 38, 51, 87, 62, 69, 44, 58, 80, 87, 76, 48, 53, 20, 33, 72, 51, 29, 65, 56, 
44, 62, 37, 75, 59, 60, 43, 57, 74, 55, 31, 57, 63, 64, 47, 36, 44, 72, 47, 37, 
37, 100, 85, 149, 97, 78, 71, 74, 72, 52, 61, 78, 59, 81, 58, 53, 27, 69, 71, 
55, 45, 63, 55, 102, 47, 52, 89, 69, 69, 43, 67, 38, 48, 50, 34, 37, 46, 76, 39,
53, 51, 66, 40, 62, 40, 40, 30, 19, 58, 52, 48, 74, 79, 74, 75, 45, 77, 29, 77, 
57, 57, 60, 73, 76, 63, 36, 56, 39, 77, 48, 61, 41, 43, 85, 61, 65, 45, 88, 38, 
46, 86, 65, 29, 73, 67, 72, 73, 55, 129, 43, 41, 66, 54, 97, 27, 37, 64, 45, 65,
92, 95, 47, 58, 63, 50, 43, 112, 40, 33, 67, 45, 54, 67, 83, 45, 89, 90, 31, 70,
45, 45, 59, 69, 63, 44, 47, 96, 49, 57, 56, 44, 155, 95, 58, 58, 38, 89, 53, 24,
40, 64, 58, 69, 44, 57, 55, 75, 39, 53, 38, 34, 82, 56, 34, 32, 22, 46, 41, 38, 
30, 50, 36, 68, 31, 35, 65, 36, 56, 70, 40, 45, 84, 37, 42, 90, 63, 26, 52, 34, 
62, 61, 52, 50, 59, 42, 54, 28, 51, 78, 45, 39, 30, 50, 66, 22, 58, 64, 73, 86, 
45, 82, 32, 57, 43, 50, 84, 54, 91, 40, 79, 46, 53, 58, 44, 67, 75, 57, 43, 52, 
63, 43, 52, 59, 30, 36, 65, 56, 41, 62, 58, 53, 38, 46, 55, 70, 60, 87, 65, 63, 
77, 54, 55, 46, 79, 38, 43, 42, 65, 32, 60, 87, 39, 45, 34, 43, 77, 24, 88, 39, 
49, 54, 70, 49, 31, 52, 72, 47, 76, 94, 68, 56, 48, 69, 43, 25, 66, 59, 52, 69, 
44, 29, 72, 70, 57, 56, 45, 44, 48, 53, 56, 41, 63, 61, 56, 88, 84, 81, 59, 36, 
108, 60, 44, 33, 47, 70, 90, 46, 169, 115, 63, 30, 40, 44, 27, 49, 28, 97, 69, 
57, 56, 56, 81, 81, 43, 37, 121, 133, 57, 84, 67, 43, 52, 50, 51, 36, 96, 84, 
76, 21, 50, 66, 59, 41, 83, 67, 82, 14, 64, 61, 69, 58, 60, 46, 71, 42, 42, 59, 
81, 33, 64, 44, 48, 43, 38, 43, 76, 48, 64, 29, 28, 57, 20, 40, 51, 52, 47, 52, 
31, 38, 170, 28, 19, 16, 73, 45, 73, 63, 76, 95, 91, 75, 54, 50, 46, 85, 54, 77,
57, 68, 102, 57, 71, 37, 86, 42, 96, 89, 59, 57, 81, 40, 22, 38, 61, 93, 126, 
46, 17, 37, 51, 73, 54, 74, 71, 50, 41, 85, 45, 43, 36, 44, 65, 88, 51, 78, 90, 
55, 29, 87, 31, 73, 69, 46, 65, 38, 66, 75, 53, 64, 57, 37, 53, 54, 61, 48, 83, 
88, 43, 42, 26, 57, 39, 45, 72, 47, 82, 41, 56, 44, 131, 66, 90, 60, 55, 82, 75,
43, 71, 43, 47, 68, 54, 85, 37, 46, 31, 42, 56, 42, 21, 139, 53, 43, 47, 90, 58,
22, 67, 22, 51, 68, 57, 119, 55, 41, 28, 145, 40, 74, 79, 52, 96, 57, 62, 111, 
55, 71, 77, 40, 63, 75, 71, 75, 58, 70, 36, 33, 109, 67, 92, 59, 31, 39, 27, 36,
80, 39, 43, 29, 65, 63, 109, 51, 104, 42, 48, 41, 51, 108, 84, 52, 28, 26, 113, 
51, 39, 68, 63, 45, 35, 101, 37, 90, 29, 86, 53, 75, 51, 66, 96, 43, 42, 52, 50,
46, 50, 42, 66, 49, 63, 91, 57, 50, 61, 64, 35, 45, 92, 58, 42, 83, 36, 29, 54, 
36, 33, 77, 41, 38, 53, 68, 66, 70, 27, 66, 67, 52, 71, 65, 87, 142, 39, 64, 30,
87, 100, 46, 61, 43, 38, 45, 66, 70, 31, 75, 62, 50, 92, 73, 47, 29, 27, 86, 29,
42, 24, 38, 47, 58, 31, 44, 72, 58, 14, 71, 33, 46, 33, 82, 95, 66, 51, 67, 129,
53, 108, 59, 40, 68, 68, 113, 66, 46, 60, 29, 39, 55, 51, 80, 92, 52, 58, 75, 
49, 17, 26, 64, 36, 50, 58, 32, 84, 88, 49, 43, 65, 31, 57, 39, 94, 80, 56, 50, 
41, 62, 61, 36, 50, 44, 90, 53, 50, 68, 42, 52, 80, 96, 52, 87, 59, 60, 41, 49, 
108, 63, 41, 33, 42, 49, 64, 127, 76, 36, 24, 121, 43, 79, 65, 55, 93, 36, 81, 
76, 66, 46, 64, 62, 26, 34, 77, 24, 48, 122, 83, 59, 59, 93, 82, 61, 85, 49, 41,
53, 33, 50, 54, 54, 54, 52, 59, 29, 63, 67, 31, 43, 69, 83, 68, 41, 37, 25, 72, 
44, 60, 86, 40, 15, 48, 40, 48, 92, 57, 72, 63, 24, 57, 52, 60, 42, 64, 30, 49, 
37, 50, 43, 43, 53, 41, 57, 79, 68, 54, 59, 32, 37, 67, 43, 51, 100, 49, 38, 52,
32, 41, 65, 25, 49, 75, 62, 36, 71, 81, 61, 98, 54, 71, 41, 39, 89, 51, 52, 25, 
80, 34, 76, 32, 75, 50, 80, 67, 74, 81, 44, 108, 61, 28, 105, 27, 62, 72, 49, 
51, 53, 79, 49, 54, 36, 80, 43, 78, 65, 60, 37, 109, 41, 29, 109, 45, 63, 100, 
51, 56, 60, 41, 73, 84, 24, 65, 83, 40, 42, 51, 112, 64, 37, 42, 66, 59, 53, 
102, 43, 62, 46, 91, 42, 44, 48, 100, 87, 61, 56, 67, 40, 65, 64, 52, 97, 95, 
56, 34, 20, 68, 41, 69, 37, 64, 71, 41, 60, 88, 50, 40, 60, 41, 68, 58, 36, 78, 
78, 42, 55, 56, 30, 62, 51, 70, 52, 28, 52, 30, 114, 44, 23, 73, 82, 94, 78, 72,
59, 62, 45, 54, 62, 44, 43, 32, 46, 28, 90, 65, 67, 76, 94, 56, 67, 49, 66, 97, 
34, 13, 27, 126, 68, 67, 71, 67, 56, 61, 43, 67, 69, 29, 56, 81, 43, 64, 56, 65,
107, 50, 74, 130, 85, 54, 74, 32, 48, 106, 61, 29, 31, 38, 66, 81, 72, 33, 46, 
79, 40, 91, 79, 35, 46, 85, 51, 35, 111, 52, 41, 79, 30, 26, 56, 34, 52, 43, 57,
37, 47, 107, 74, 137, 102, 22, 46, 51, 54, 60, 46, 55, 64, 71, 91, 30, 61, 57, 
87, 97, 105, 33, 94, 81, 69, 74, 60, 70, 73, 78, 42, 36, 64, 63, 69, 34, 67, 46,
41, 70, 130, 82, 34, 40, 73, 42, 73, 43, 20, 44, 61, 100, 35, 66, 37, 46, 55, 
52, 21, 69, 102, 60, 33, 55, 79, 63, 111, 65, 76, 59, 58, 33, 46, 61, 28, 52, 
72, 27, 89, 36, 84, 62, 50, 67, 69, 52, 41, 64, 42, 48, 44, 59, 45, 40, 47, 56, 
94, 63, 50, 96, 52, 42, 54, 56, 63, 61, 58, 74, 67, 53, 40, 132, 59, 50, 43, 28,
118, 49, 37, 43, 56, 52, 51, 65, 80, 53, 71, 65, 48, 92, 37, 36, 75, 84, 52, 66,
55, 39, 71, 41, 32, 69, 42, 54, 53, 31, 43, 62, 61, 48, 46, 50, 63, 43, 39, 55, 
39, 49, 39, 57, 97, 107, 97, 44, 49, 39, 53, 45, 45, 73, 36, 34, 45, 51, 110, 
84, 64, 33, 31, 45, 67, 61, 28, 23, 64, 50, 55, 66, 46, 39, 59, 75, 41, 75, 57, 
74, 97, 31, 110, 21, 39, 44, 55, 45, 74, 42, 36, 37, 43, 42, 42, 98, 52, 25, 63,
64, 46, 40, 55, 58, 78, 39, 36, 134, 54, 62, 70, 78, 98, 71, 96, 75, 85, 87, 53,
79, 35, 35, 44, 53, 68, 60, 59, 52, 41, 94, 58, 64, 40, 112, 41, 50, 80, 84, 43,
42, 99, 70, 66, 96, 37, 50, 79, 68, 104, 62, 82, 24, 56, 46, 112, 71, 79, 61, 
41, 109, 41, 40, 60, 33, 18, 79, 51, 109, 40, 46, 28, 33, 41, 47, 106, 42, 114, 
59, 80, 31, 80, 50, 60, 47, 19, 38, 66, 68, 58, 65, 33, 94, 27, 71, 51, 55, 46, 
27, 49, 51, 57, 83, 87, 48, 53, 37, 45, 37, 41, 57, 49, 135, 37, 67, 39, 72, 53,
65, 52, 73, 48, 60, 60, 40, 57, 71, 61, 56, 33, 62, 39, 58, 44, 85, 64, 77, 73, 
27, 41, 92, 71, 30, 41, 39, 34, 102, 67, 96, 73, 32, 82, 34, 68, 62, 59, 63, 47,
54, 73, 28, 79, 58, 59, 115, 72, 65, 119, 65, 64, 58, 28, 41, 76, 24, 39, 60, 
63, 65, 105, 32, 84, 66, 64, 129, 82, 52, 41, 57, 49, 37, 42, 46, 52, 96, 43, 
57, 53, 39, 46, 37, 62, 63, 44, 37, 38, 45, 64, 58, 34, 42, 46, 89, 65, 51, 52, 
58, 36, 94, 62, 44, 52, 52, 51, 77, 36, 48, 59, 98, 49, 90, 30, 25, 64, 39, 123,
36, 96, 38, 100, 66, 66, 92, 47, 59, 62, 54, 34, 64, 55, 57, 34, 27, 71, 76, 50,
41, 68, 48, 67, 28, 69, 36, 112, 67, 29, 74, 34, 61, 33, 55, 59, 69, 53, 51, 62,
51, 47, 102, 128, 79, 62, 62, 62, 53, 43, 57, 37, 47, 70, 58, 41, 74, 35, 68, 
72, 68, 65, 30, 36, 47, 44, 45, 34, 53, 101, 85, 53, 65, 47, 46, 31, 157, 57, 
46, 66, 73, 72, 50, 45, 53, 55, 63, 38, 51, 100, 21, 59, 137, 42, 64, 43, 63, 
46, 32, 64, 51, 84, 51, 40, 62, 83, 53, 58, 29, 131, 36, 42, 78, 59, 20, 54, 66,
20, 89, 35, 24, 37, 33, 72, 23, 44, 42, 87, 14, 73, 36, 42, 84, 41, 18, 64, 75, 
47, 104, 42, 49, 30, 43, 46, 31, 80, 49, 116, 68, 34, 99, 78, 71, 35, 82, 44, 
67, 49, 79, 29, 68, 61, 39, 31, 63, 61, 36, 64, 50, 29, 78, 75, 85, 123, 40, 92,
47, 52, 44, 57, 45, 52, 71, 69, 20, 46, 100, 65, 30, 84, 64, 53, 34, 69, 58, 66,
47, 54, 28, 86, 66, 58, 45, 53, 61, 39, 57, 63, 94, 57, 40, 46, 69, 22, 58, 48, 
76, 44, 49, 37, 111, 62, 52, 73, 37, 50, 37, 46, 34, 70, 62, 101, 43, 40, 50, 
34, 47, 100, 36, 46, 47, 50, 68, 50, 44, 62, 60, 53, 102, 64, 65, 32, 48, 82, 
54, 76, 80, 42, 50, 96, 84, 84, 48, 79, 39, 65, 52, 52, 18, 99, 97, 32, 65, 55, 
45, 65, 59, 56, 42, 57, 76, 53, 43, 72, 68, 54, 21, 47, 72, 66, 29, 63, 44, 54, 
58, 92, 76, 86, 70, 39, 72, 89, 66, 69, 54, 64, 34, 53, 52, 52, 44, 39, 42, 50, 
48, 72, 60, 31, 64, 63, 54, 62, 76, 35, 57, 72, 36, 85, 68, 53, 31, 36, 62, 79, 
62, 42, 34, 58, 52, 46, 80, 42, 66, 46, 73, 85, 50, 59, 95, 40, 29, 72, 69, 67, 
50, 31, 61, 36, 21, 39, 63, 109, 33, 55, 30, 40, 46, 29, 71, 70, 82, 32, 15, 45,
42, 41, 82, 45, 51, 51, 101, 65, 56, 76, 51, 51, 51, 38, 96, 61, 65, 56, 39, 49,
74, 32, 42, 59, 30, 44, 85, 46, 71, 38, 142, 61, 52, 52, 61, 42, 37, 95, 57, 68,
54, 58, 43, 62, 83, 46, 32, 39, 49, 38, 46, 49, 67, 85, 47, 102, 60, 91, 42, 53,
30, 72, 85, 43, 27, 22, 53, 71, 53, 71, 71, 33, 61, 64, 60, 28, 87, 34, 96, 39, 
68, 61, 46, 27, 51, 72, 51, 43, 31, 85, 71, 74, 33, 44, 69, 18, 56, 47, 53, 20, 
67, 61, 26, 40, 46, 39, 49, 111, 80, 94, 112, 49, 36, 43, 43, 124, 95, 61, 58, 
44, 76, 50, 67, 45, 35, 44, 30, 33, 101, 53, 46, 20, 92, 72, 63, 64, 72, 54, 22,
82, 68, 68, 42, 90, 41, 43, 36, 89, 52, 20, 90, 61, 26, 26, 42, 62, 80, 35, 30, 
71, 82, 94, 49, 63, 41, 96, 98, 103, 52, 35, 34, 49, 62, 46, 42, 58, 55, 38, 51,
55, 39, 31, 61, 50, 27, 80, 59, 48, 36, 40, 41, 34, 26, 37, 55, 77, 79, 67, 28, 
43, 115, 79, 44, 59, 59, 78, 70, 53, 52, 62, 35, 94, 88, 46, 39, 34, 53, 42, 66,
110, 55, 39, 30, 42, 68, 46, 29, 53, 40, 118, 60, 53, 64, 24, 81, 42, 53, 55, 
75, 56, 78, 49, 59, 43, 62, 41, 50, 61, 81, 56, 50, 67, 61, 76, 39, 39, 48, 33, 
42, 32, 41, 56, 75, 42, 48, 64, 54, 153, 50, 49, 56, 47, 60, 56, 46, 46, 122, 
42, 50, 60, 27, 50, 60, 66, 50, 64, 47, 31, 46, 49, 34, 42, 85, 54, 57, 43, 47, 
64, 45, 75, 64, 45, 33, 44, 30, 70, 48, 38, 91, 38, 75, 51, 44, 33, 92, 90, 43, 
68, 31, 31, 121, 44, 47, 26, 90, 46, 47, 25, 56, 60, 40, 58, 74, 67, 80, 46, 52,
27, 22, 72, 68, 59, 36, 46, 88, 45, 42, 65, 32, 41, 48, 50, 74, 43, 36, 27, 76, 
44, 45, 30, 69, 59, 51, 44, 38, 68, 74, 56, 31, 44, 79, 25, 54, 63, 40, 68, 77, 
43, 67, 38, 20, 41, 47, 39, 49, 34, 51, 46, 40, 44, 57, 68, 53, 35, 93, 70, 31, 
43, 53, 44, 72, 105, 73, 67, 76, 47, 39, 35, 33, 87, 45, 73, 54, 66, 130, 25, 
27, 81, 52, 72, 107, 69, 33, 57, 17, 88, 58, 44, 49, 65, 55, 53, 52, 51, 86, 48,
32, 49, 58, 70, 123, 49, 58, 58, 34, 60, 50, 41, 26, 58, 38, 19, 55, 86, 45, 62,
48, 42, 69, 42, 73, 68, 44, 64, 121, 48, 90, 40, 34, 56, 56, 33, 102, 52, 59, 
30, 35, 59, 91, 67, 105, 57, 74, 57, 40, 22, 78, 60, 80, 49, 70, 52, 44, 36, 36,
50, 112, 84, 54, 46, 53, 35, 85, 72, 31, 136, 41, 68, 59, 39, 129, 29, 27, 27, 
82, 127, 46, 114, 75, 68, 89, 69, 59, 75, 50, 64, 41, 50, 58, 68, 58, 71, 78, 
64, 49, 55, 85, 58, 42, 97, 75, 49, 28, 39, 74, 85, 52, 75, 65, 51, 77, 25, 46, 
65, 71, 60, 72, 51, 73, 91, 46, 39, 48, 57, 30, 61, 79, 26, 72, 82, 86, 57, 95, 
66, 51, 56, 41, 40, 87, 53, 27, 63, 47, 91, 52, 136, 32, 30, 32, 45, 50, 65, 61,
31, 48, 43, 58, 52, 39, 36, 36, 56, 41, 45, 119, 48, 50, 28, 65, 52, 74, 41, 65,
47, 104, 70, 111, 56, 47, 47, 65, 45, 79, 43, 34, 52, 57, 64, 76, 72, 51, 77, 
27, 93, 65, 43, 36, 63, 54, 46, 38, 45, 70, 46, 70, 33, 57, 90, 47, 122, 93, 72,
117, 100, 57, 60, 48, 80, 43, 50, 24, 27, 50, 46, 90, 58, 43, 122, 37, 52, 60, 
43, 44, 47, 73, 37, 61, 31, 47, 50, 62, 27, 62, 46, 65, 58, 88, 44, 85, 38, 37, 
51, 72, 81, 98, 32, 45, 60, 83, 52, 40, 63, 71, 29, 44, 83, 69, 77, 46, 56, 26, 
41, 55, 41, 50, 64, 104, 41, 24, 42, 70, 54, 73, 58, 67, 69, 95, 45, 74, 36, 74,
68, 86, 78, 69, 74, 58, 69, 67, 40, 79, 61, 36, 46, 57, 73, 43, 48, 40, 36, 38, 
38, 69, 50, 217, 45, 105, 66, 39, 61, 103, 112, 71, 30, 62, 56, 55, 94, 47, 54, 
56, 70, 39, 67, 46, 92, 61, 75, 132, 39, 65, 60, 45, 32, 40, 47, 36, 47, 34, 36,
30, 32, 58, 51, 61, 81, 54, 47, 34, 84, 67, 45, 76, 33, 56, 54, 61, 55, 74, 46, 
43, 62, 33, 81, 117, 52, 79, 79, 80, 40, 50, 59, 102, 68, 44, 73, 27, 48, 40, 
55, 42, 36, 27, 76, 80, 62, 47, 68, 34, 23, 35, 89, 47, 83, 49, 54, 50, 63, 30, 
34, 37, 29, 23, 44, 65, 57, 67, 67, 56, 49, 63, 48, 80, 51, 62, 30, 63, 37, 41, 
49, 53, 82, 36, 78, 70, 59, 38, 39, 103, 40, 82, 55, 34, 33, 37, 86, 40, 92, 45,
52, 43, 93, 59, 34, 53, 21, 41, 61, 67, 28, 91, 88, 54, 59, 39, 32, 64, 111, 60,
32, 57, 75, 22, 65, 79, 65, 59, 61, 42, 48, 64, 65, 71, 37, 72, 83, 60, 35, 43, 
65, 102, 66, 175, 59, 48, 117, 68, 49, 30, 37, 102, 48, 45, 55, 33, 86, 56, 110,
55, 58, 52, 96, 71, 59, 74, 44, 41, 103, 53, 95, 40, 77, 62, 131, 80, 70, 68, 
86, 32, 84, 21, 78, 39, 52, 44, 46, 150, 41, 120, 31, 90, 82, 64, 28, 65, 32, 
47, 77, 45, 60, 90, 73, 44, 27, 51, 69, 56, 55, 50, 57, 41, 73, 95, 42, 42, 28, 
76, 37, 56, 33, 65, 88, 39, 136, 40, 55, 32, 38, 84, 47, 27, 48, 35, 115, 36, 
34, 65, 74, 50, 33, 55, 49, 81, 101, 33, 76, 48, 45, 38, 37, 52, 80, 89, 34, 23,
114, 73, 72, 58, 46, 87, 32, 85, 63, 46, 47, 41, 48, 72, 25, 64, 56, 110, 69, 
75, 39, 36, 81, 49, 27, 42, 40, 67, 52, 76, 54, 128, 58, 68, 122, 84, 96, 61, 
59, 22, 101, 126, 132, 68, 52, 52, 56, 45, 73, 56, 34, 61, 48, 81, 111, 60, 83, 
110, 76, 55, 52, 67, 32, 56, 27, 32, 65, 42, 51, 40, 25, 40, 40, 57, 136, 43, 
77, 97, 25, 40, 66, 78, 86, 46, 92, 60, 36, 68, 54, 49, 21, 80, 87, 40, 74, 72, 
16, 55, 37, 76, 58, 91, 29, 25, 42, 63, 38, 31, 73, 40, 50, 92, 74, 146, 47, 61,
60, 42, 32, 72, 72, 57, 47, 32, 52, 35, 71, 70, 37, 77, 35, 106, 39, 70, 67, 56,
72, 27, 22, 71, 44, 72, 32, 47, 103, 43, 80, 38, 46, 37, 60, 48, 47, 105, 43, 
88, 17, 34, 34, 76, 49, 44, 72, 50, 35, 95, 51, 33, 78, 45, 68, 79, 97, 73, 45, 
33, 57, 18, 92, 45, 104, 51, 48, 50, 45, 41, 70, 29, 35, 97, 70, 94, 101, 67, 
65, 54, 58, 98, 65, 65, 85, 40, 40, 43, 44, 64, 125, 49, 64, 30, 44, 67, 36, 69,
62, 62, 35, 23, 46, 68, 79, 76, 113, 121, 68, 35, 71, 52, 85, 31, 54, 43, 96, 
66, 38, 27, 32, 77, 48, 52, 81, 64, 39, 102, 27, 44, 79, 38, 70, 75, 69, 60, 40,
30, 54, 61, 51, 50, 62, 50, 32, 52, 74, 68, 37, 35, 61, 50, 46, 53, 62, 89, 47, 
75, 64, 54, 24, 42, 35, 68, 44, 50, 62, 61, 70, 45, 68, 60, 57, 76, 38, 80, 67, 
30, 50, 46, 61, 40, 46, 67, 29, 19, 42, 49, 29, 50, 66, 54, 26, 66, 44, 28, 62, 
27, 60, 45, 41, 74, 41, 101, 48, 34, 76, 46, 57, 37, 70, 30, 41, 55, 67, 46, 47,
29, 27, 45, 53, 60, 42, 43, 25, 58, 74, 94, 68, 91, 60, 31, 47, 67, 66, 62, 35, 
57, 29, 81, 55, 72, 43, 112, 61, 64, 74, 94, 87, 51, 42, 21, 64, 81, 50, 45, 25,
51, 19, 109, 51, 51, 64, 52, 35, 91, 46, 39, 49, 43, 101, 90, 46, 29, 103, 90, 
115, 33, 71, 72, 67, 39, 69, 46, 33, 37, 76, 74, 38, 34, 92, 104, 88, 54, 29, 
86, 46, 71, 97, 24, 75, 54, 59, 35, 66, 55, 67, 53, 84, 90, 72, 87, 34, 59, 45, 
63, 73, 108, 74, 44, 79, 37, 140, 105, 64, 31, 75, 61, 43, 56, 92, 37, 59, 55, 
110, 49, 111, 59, 52, 44, 29, 35, 57, 45, 46, 28, 42, 45, 57, 27, 49, 40, 18, 
77, 41, 55, 32, 36, 45, 61, 39, 38, 101, 78, 127, 63, 28, 29, 98, 51, 66, 58, 
47, 63, 87, 90, 31, 55, 102, 80, 72, 81, 49, 58, 43, 97, 23, 52, 58, 138, 84, 
61, 68, 70, 49, 101, 46, 36, 43, 71, 70, 80, 36, 40, 46, 55, 30, 46, 62, 39, 71,
36, 67, 88, 42, 82, 74, 63, 24, 38, 95, 37, 60, 78, 35, 79, 91, 52, 42, 38, 50, 
70, 49, 54, 57, 119, 31, 43, 78, 45, 144, 48, 75, 59, 53, 50, 84, 41, 35, 54, 
87, 45, 35, 43, 64, 58, 120, 45, 59, 31, 131, 33, 50, 69, 67, 64, 68, 56, 31, 
123, 30, 55, 67, 46, 84, 94, 51, 37, 62, 69, 45, 87, 74, 53, 70, 52, 82, 51, 52,
57, 92, 73, 73, 58, 40, 77, 29, 96, 53, 26, 19, 67, 68, 66, 47, 47, 72, 48, 66, 
54, 74, 62, 66, 43, 51, 72, 82, 78, 20, 82, 80, 82, 49, 31, 54, 78, 51, 54, 52, 
60, 52, 36, 77, 67, 26, 93, 91, 79, 41, 84, 76, 40, 63, 33, 94, 39, 26, 32, 31, 
30, 28, 67, 91, 52, 87, 44, 89, 84, 58, 38, 120, 84, 64, 44, 110, 50, 57, 61, 
48, 90, 77, 21, 47, 34, 26, 35, 61, 58, 48, 60, 58, 35, 124, 85, 36, 41, 76, 58,
92, 68, 77, 104, 67, 53, 50, 49, 68, 100, 47, 71, 101, 51, 32, 35, 81, 80, 64, 
71, 95, 109, 50, 75, 66, 50, 42, 52, 44, 62, 39, 51, 27, 56, 88, 54, 40, 32, 43,
58, 67, 39, 70, 93, 45, 82, 45, 33, 78, 54, 49, 44, 75, 32, 77, 49, 99, 87, 58, 
48, 61, 67, 62, 38, 29, 60, 45, 42, 60, 40, 54, 54, 93, 30, 24, 55, 71, 23, 68, 
62, 35, 48, 30, 55, 69, 26, 49, 47, 49, 82, 32, 87, 41, 55, 59, 93, 73, 50, 30, 
31, 116, 61, 107, 54, 41, 17, 21, 41, 48, 68, 57, 62, 45, 72, 37, 69, 55, 40, 
31, 47, 57, 62, 76, 65, 27, 42, 109, 30, 44, 27, 47, 103, 76, 44, 74, 48, 120, 
38, 62, 86, 63, 32, 64, 55, 77, 68, 49, 57, 33, 85, 33, 107, 38, 66, 40, 34, 25,
52, 79, 93, 68, 43, 26, 64, 47, 53, 80, 40, 39, 30, 32, 133, 49, 63, 44, 35, 64,
54, 50, 53, 39, 70, 64, 70, 37, 87, 62, 33, 101, 105, 60, 63, 62, 90, 94, 39, 
33, 54, 60, 124, 76, 43, 77, 43, 44, 46, 66, 55, 74, 63, 25, 88, 55, 50, 86, 37,
90, 59, 42, 30, 60, 39, 107, 45, 48, 74, 41, 40, 32, 53, 62, 38, 40, 55, 79, 95,
65, 55, 43, 62, 40, 32, 44, 48, 28, 52, 52, 40, 65, 58, 55, 40, 40, 45, 45, 49, 
52, 52, 74, 51, 92, 39, 56, 47, 62, 63, 51, 105, 81, 73, 47, 77, 71, 44, 31, 72,
23, 60, 46, 35, 44, 92, 90, 26, 41, 69, 35, 39, 71, 53, 138, 26, 41, 30, 106, 
55, 55, 39, 77, 59, 42, 75, 68, 39, 45, 111, 52, 42, 93, 70, 42, 31, 97, 68, 69,
81, 31, 72, 54, 72, 81, 38, 85, 33, 64, 58, 72, 68, 79, 48, 46, 59, 61, 45, 58, 
28, 52, 24, 100, 40, 55, 50, 23, 47, 42, 39, 39, 67, 41, 51, 54, 59, 69, 36, 29,
52, 36, 60, 62, 56, 35, 27, 38, 43, 83, 126, 50, 92, 33, 43, 103, 85, 122, 82, 
43, 40, 41, 67, 88, 56, 58, 42, 82, 43, 78, 87, 49, 54, 56, 42, 76, 40, 90, 42, 
81, 72, 61, 83, 62, 59, 70, 81, 65, 42, 47, 67, 60, 48, 61, 59, 75, 80, 41, 22, 
46, 74, 36, 36, 41, 52, 52, 29, 56, 51, 96, 66, 60, 78, 40, 46, 38, 33, 37, 53, 
53, 85, 50, 27, 54, 52, 26, 48, 83, 113, 29, 67, 52, 44, 57, 22, 63, 65, 40, 50,
55, 30, 47, 93, 48, 150, 52, 49, 82, 53, 97, 82, 89, 71, 68, 70, 37, 43, 51, 37,
37, 54, 61, 74, 66, 66, 46, 80, 34, 80, 77, 62, 33, 23, 71, 37, 47, 54, 27, 41, 
50, 65, 152, 59, 36, 36, 55, 49, 65, 70, 69, 60, 23, 57, 30, 41, 65, 51, 27, 61,
51, 65, 52, 46, 98, 41, 42, 71, 68, 67, 35, 34, 100, 35, 102, 62, 40, 45, 46, 
59, 78, 52, 72, 51, 35, 31, 65, 33, 57, 66, 56, 42, 50, 70, 31, 51, 70, 53, 95, 
26, 55, 81, 29, 52, 58, 42, 72, 44, 27, 36, 44, 62, 53, 42, 55, 34, 43, 50, 72, 
30, 104, 85, 64, 65, 57, 38, 30, 58, 66, 38, 36, 105, 59, 45, 64, 40, 55, 85, 
71, 81, 38, 34, 57, 66, 89, 27, 50, 61, 34, 54, 76, 49, 58, 29, 60, 37, 35, 80, 
59, 85, 43, 43, 70, 71, 55, 74, 74, 50, 92, 82, 86, 50, 51, 44, 36, 55, 28, 76, 
46, 57, 54, 52, 56, 61, 155, 53, 40, 47, 50, 49, 39, 62, 39, 76, 54, 25, 80, 98,
85, 74, 79, 71, 51, 64, 49, 57, 56, 54, 48, 53, 41, 59, 28, 21, 38, 32, 79, 67, 
44, 45, 36, 38, 78, 73, 47, 117, 50, 73, 87, 53, 66, 38, 83, 105, 108, 52, 56, 
25, 31, 69, 126, 78, 64, 63, 97, 57, 30, 60, 84, 73, 34, 100, 36, 33, 40, 32, 
39, 44, 90, 54, 45, 77, 71, 65, 49, 31, 57, 36, 75, 70, 51, 40, 60, 35, 20, 49, 
62, 61, 135, 41, 47, 47, 59, 40, 37, 31, 19, 28, 39, 42, 48, 55, 49, 24, 66, 34,
82, 38, 51, 102, 64, 59, 41, 44, 68, 78, 48, 85, 78, 67, 111, 44, 107, 114, 71, 
34, 35, 48, 45, 50, 103, 65, 55, 47, 25, 70, 31, 27, 86, 66, 140, 51, 37, 25, 
81, 44, 69, 100, 68, 31, 33, 35, 94, 31, 83, 105, 41, 57, 65, 60, 27, 64, 69, 
78, 55, 79, 64, 56, 41, 70, 46, 42, 26, 78, 27, 43, 189, 31, 68, 35, 32, 87, 
108, 74, 32, 72, 80, 45, 54, 63, 54, 43, 37, 52, 49, 66, 99, 83, 27, 46, 105, 
44, 79, 100, 32, 64, 32, 46, 71, 51, 51, 93, 54, 40, 34, 98, 41, 73, 55, 68, 48,
68, 47, 66, 48, 45, 39, 37, 34, 69, 49, 53, 62, 55, 102, 100, 81, 55, 69, 58, 
29, 46, 35, 46, 69, 69, 85, 54, 77, 27, 46, 41, 66, 69, 54, 55, 74, 56, 46, 46, 
100, 87, 39, 48, 65, 69, 52, 41, 37, 26, 58, 51, 80, 47, 83, 50, 31, 39, 51, 29,
47, 38, 30, 40, 47, 43, 66, 66, 104, 56, 49, 57, 55, 56, 60, 59, 27, 48, 58, 92,
50, 42, 155, 75, 31, 60, 63, 103, 52, 34, 61, 59, 20, 65, 54, 35, 65, 74, 85, 
85, 20, 56, 73, 65, 44, 46, 37, 67, 54, 54, 80, 67, 43, 56, 58, 54, 74, 61, 103,
44, 51, 55, 22, 44, 78, 43, 26, 33, 49, 70, 28, 49, 79, 48, 38, 131, 54, 71, 32,
41, 101, 53, 85, 74, 66, 28, 81, 42, 29, 85, 65, 71, 47, 70, 101, 39, 42, 25, 
42, 62, 69, 51, 76, 63, 74, 76, 55, 66, 46, 72, 47, 45, 54, 37, 48, 41, 80, 53, 
32, 50, 77, 99, 78, 92, 62, 61, 58, 33, 46, 46, 75, 56, 19, 127, 65, 73, 85, 46,
96, 31, 46, 55, 37, 68, 39, 36, 66, 52, 50, 62, 39, 49, 61, 111, 36, 68, 29, 46,
151, 97, 33, 44, 27, 51, 27, 97, 86, 34, 27, 26, 35, 74, 33, 54, 75, 56, 59, 44,
51, 38, 50, 30, 63, 33, 49, 40, 65, 31, 53, 59, 45, 110, 38, 66, 51, 81, 52, 42,
47, 80, 59, 42, 83, 46, 122, 70, 38, 55, 45, 68, 46, 65, 96, 75, 61, 59, 65, 
108, 38, 33, 55, 49, 53, 64, 56, 40, 101, 60, 104, 73, 38, 91, 44, 64, 60, 56, 
45, 61, 43, 54, 88, 80, 79, 71, 42, 36, 68, 29, 60, 22, 44, 96, 37, 108, 122, 
74, 43, 60, 39, 56, 32, 82, 63, 74, 69, 66, 47, 84, 70, 124, 75, 87, 135, 38, 
50, 42, 68, 57, 96, 85, 42, 48, 44, 78, 56, 47, 79, 53, 63, 49, 42, 110, 54, 97,
29, 55, 79, 37, 45, 38, 48, 51, 56, 27, 67, 62, 71, 106, 53, 67, 32, 78, 69, 40,
67, 39, 51, 44, 55, 58, 61, 98, 105, 52, 54, 92, 32, 22, 67, 83, 95, 39, 70, 
131, 92, 42, 59, 71, 28, 64, 41, 92, 43, 50, 42, 71, 64, 55, 30, 33, 52, 25, 57,
25, 61, 58, 98, 64, 20, 80, 52, 79, 41, 132, 37, 59, 77, 22, 67, 53, 38, 70, 52,
67, 76, 56, 80, 53, 43, 28, 78, 76, 46, 69, 43, 84, 79, 40, 79, 57, 43, 22, 51, 
42, 61, 30, 41, 34, 90, 49, 68, 59, 85, 47, 95, 97, 59, 46, 52, 41, 58, 41, 39, 
33, 22, 60, 53, 50, 40, 100, 35, 69, 79, 48, 69, 32, 76, 38, 60, 73, 51, 38, 59,
45, 49, 97, 40, 30, 57, 57, 35, 72, 42, 81, 97, 26, 43, 33, 53, 37, 45, 54, 28, 
58, 41, 51, 89, 68, 90, 63, 54, 41, 26, 71, 87, 62, 37, 48, 87, 20, 86, 36, 63, 
55, 78, 89, 38, 54, 39, 65, 66, 30, 41, 43, 50, 59, 95, 75, 45, 51, 33, 38, 35, 
72, 68, 35, 32, 96, 82, 28, 69, 37, 55, 40, 32, 66, 75, 52, 61, 84, 47, 61, 128,
55, 41, 38, 52, 41, 73, 31, 37, 62, 32, 48, 43, 33, 46, 54, 26, 52, 37, 38, 35, 
62, 55, 57, 83, 62, 39, 44, 72, 64, 48, 52, 52, 81, 50, 47, 73, 35, 55, 71, 31, 
43, 35, 95, 25, 33, 73, 58, 90, 30, 68, 60, 68, 51, 81, 73, 42, 56, 63, 58, 78, 
40, 38, 61, 77, 51, 90, 70, 59, 48, 48, 43, 85, 70, 41, 45, 58, 47, 69, 19, 83, 
55, 35, 60, 38, 33, 74, 26, 50, 38, 64, 41, 111, 69, 86, 52, 77, 26, 59, 34, 59,
43, 57, 46, 56, 68, 54, 42, 46, 43, 72, 77, 44, 44, 56, 55, 32, 48, 44, 50, 41, 
48, 62, 63, 104, 78, 71, 43, 39, 56, 57, 120, 70, 44, 41, 78, 25, 57, 35, 92, 
27, 41, 50, 100, 95, 65, 99, 42, 57, 43, 60, 38, 69, 55, 55, 38, 47, 51, 23, 65,
27, 42, 59, 33, 40, 57, 55, 90, 85, 69, 35, 39, 36, 67, 63, 68, 46, 48, 33, 101,
31, 40, 91, 58, 45, 61, 85, 47, 45, 80, 24, 42, 53, 45, 77, 67, 67, 141, 15, 39,
63, 33, 64, 46, 63, 78, 67, 70, 49, 69, 47, 57, 82, 67, 47, 33, 96, 35, 35, 32, 
43, 93, 78, 79, 45, 71, 72, 34, 71, 70, 54, 35, 106, 48, 126, 61, 31, 95, 46, 
79, 35, 53, 42, 22, 62, 59, 74, 57, 83, 70, 73, 85, 34, 124, 58, 76, 69, 59, 46,
101, 57, 52, 57, 78, 52, 84, 72, 43, 23, 72, 33, 44, 64, 63, 39, 42, 20, 59, 63,
32, 61, 67, 34, 72, 81, 130, 47, 65, 45, 84, 50, 31, 64, 114, 51, 54, 60, 36, 
61, 92, 58, 66, 65, 41, 66, 100, 93, 44, 66, 63, 39, 65, 75, 88, 38, 96, 30, 63,
27, 37, 52, 50, 59, 82, 60, 53, 82, 33, 44, 60, 48, 44, 32, 74, 28, 17, 45, 47, 
63, 47, 37, 27, 88, 41, 88, 43, 35, 39, 70, 49, 72, 91, 67, 31, 59, 40, 50, 45, 
23, 41, 41, 36, 53, 69, 76, 79, 46, 53, 98, 34, 52, 39, 66, 60, 68, 37, 66, 27, 
63, 47, 50, 68, 27, 37, 66, 55, 49, 57, 33, 53, 32, 78, 19, 62, 63, 30, 59, 37, 
65, 35, 64, 54, 44, 75, 32, 45, 95, 40, 55, 85, 17, 31, 99, 29, 83, 46, 45, 79, 
53, 47, 42, 88, 85, 72, 62, 36, 71, 45, 113, 53, 48, 46, 47, 137, 113, 56, 28, 
96, 70, 25, 88, 65, 68, 82, 34, 46, 79, 54, 70, 68, 78, 109, 49, 58, 105, 39, 
58, 40, 38, 57, 54, 59, 69, 42, 74, 89, 44, 34, 55, 45, 81, 88, 50, 20, 55, 37, 
56, 56, 60, 27, 44, 61, 70, 58, 47, 27, 42, 59, 21, 42, 65, 42, 83, 21, 40, 55, 
76, 59, 52, 54, 27, 80, 64, 66, 91, 61, 90, 89, 60, 53, 49, 59, 47, 45, 24, 55, 
65, 61, 39, 130, 24, 86, 68, 87, 33, 43, 52, 66, 33, 66, 59, 54, 49, 100, 44, 
29, 91, 43, 48, 60, 68, 50, 72, 65, 80, 62, 76, 102, 57, 65, 54, 53, 36, 76, 46,
83, 46, 62, 40, 48, 58, 49, 65, 92, 55, 86, 50, 73, 64, 52, 44, 61, 43, 38, 63, 
67, 78, 40, 38, 55, 70, 47, 63, 46, 63, 76, 42, 67, 68, 111, 31, 86, 49, 41, 29,
92, 131, 114, 47, 77, 48, 65, 114, 65, 28, 38, 95, 59, 40, 49, 36, 65, 46, 39, 
56, 75, 34, 47, 86, 69, 107, 62, 46, 54, 24, 117, 74, 57, 57, 21, 18, 74, 78, 
50, 55, 82, 76, 40, 67, 49, 39, 72, 48, 45, 50, 34, 32, 105, 119, 64, 59, 85, 
37, 38, 46, 50, 37, 73, 74, 76, 66, 15, 62, 54, 33, 38, 34, 73, 52, 42, 46, 29, 
58, 70, 40, 47, 68, 58, 56, 75, 79, 49, 18, 48, 50, 47, 58, 76, 63, 22, 106, 74,
33, 75, 110, 32, 22, 50, 103, 47, 40, 64, 53, 92, 84, 51, 95, 42, 63, 25, 61, 
73, 47, 64, 53, 42, 95, 53, 66, 44, 44, 36, 65, 30, 42, 63, 33, 39, 97, 65, 59, 
62, 91, 34, 29, 54, 32, 28, 59, 81, 139, 70, 53, 84, 157, 116, 88, 91, 60, 74, 
39, 51, 47, 47, 52, 101, 76, 30, 43, 59, 66, 32, 30, 108, 47, 73, 40, 68, 44, 
52, 54, 47, 84, 84, 55, 59, 60, 70, 66, 67, 23, 40, 37, 90, 52, 38, 84, 65, 34, 
93, 58, 35, 109, 80, 30, 48, 43, 38, 27, 85, 58, 97, 53, 26, 55, 68, 58, 11, 45,
71, 51, 56, 28, 125, 36, 33, 73, 75, 30, 131, 68, 74, 27, 64, 107, 29, 79, 57, 
42, 92, 41, 121, 58, 63, 51, 57, 58, 43, 70, 76, 41, 59, 45, 29, 69, 75, 55, 55,
41, 66, 55, 43, 52, 38, 57, 32, 46, 48, 80, 110, 53, 42, 59, 64, 53, 112, 48, 
82, 60, 74, 61, 50, 50, 46, 43, 60, 60, 77, 51, 74, 57, 41, 77, 66, 70, 71, 48, 
69, 86, 79, 51, 105, 82, 76, 57, 85, 104, 40, 42, 43, 59, 59, 62, 69, 65, 45, 
36, 38, 70, 62, 34, 37, 29, 54, 67, 64, 42, 65, 56, 27, 37, 31, 81, 51, 47, 82, 
40, 46, 100, 61, 60, 79, 53, 35, 69, 82, 47, 68, 40, 73, 98, 31, 52, 102, 87, 
27, 109, 14, 68, 38, 39, 67, 29, 74, 43, 29, 63, 68, 44, 61, 46, 48, 56, 80, 19,
47, 70, 74, 52, 74, 56, 76, 88, 54, 88, 56, 53, 40, 61, 55, 68, 48, 42, 57, 48, 
56, 70, 76, 76, 27, 106, 57, 27, 52, 52, 46, 28, 36, 61, 68, 49, 47, 69, 102, 
38, 34, 41, 41, 59, 102, 63, 62, 34, 47, 60, 45, 41, 45, 47, 49, 45, 36, 71, 95,
58, 37, 17, 68, 52, 29, 41, 47, 30, 77, 50, 67, 31, 54, 46, 57, 39, 68, 56, 32, 
41, 51, 100, 45, 51, 36, 125, 49, 62, 57, 46, 26, 58, 50, 125, 57, 33, 56, 48, 
36, 63, 39, 40, 25, 20, 51, 98, 23, 52, 50, 66, 51, 41, 52, 51, 97, 53, 32, 61, 
56, 77, 37, 76, 48, 126, 96, 73, 55, 30, 79, 52, 44, 95, 32, 82, 34, 67, 59, 54,
85, 64, 61, 58, 50, 57, 84, 66, 53, 80, 39, 45, 71, 54, 63, 60, 41, 71, 67, 42, 
48, 36, 80, 60, 45, 63, 34, 83, 39, 60, 59, 73, 61, 31, 44, 47, 38, 18, 76, 35, 
56, 60, 90, 50, 58, 90, 79, 86, 22, 110, 119, 39, 29, 37, 74, 39, 40, 92, 56, 
54, 165, 36, 83, 52, 53, 30, 53, 29, 59, 54, 112, 82, 35, 50, 62, 38, 47, 61, 
89, 100, 71, 44, 100, 47, 40, 49, 59, 41, 50, 43, 27, 40, 77, 40, 78, 56, 106, 
62, 63, 42, 57, 75, 36, 123, 72, 55, 53, 28, 62, 84, 30, 28, 57, 64, 64, 56, 68,
36, 88, 66, 33, 73, 54, 67, 81, 66, 31, 39, 91, 52, 18, 62, 63, 59, 64, 61, 61, 
17, 124, 72, 63, 56, 71, 34, 41, 62, 48, 82, 79, 46, 58, 36, 34, 95, 59, 51, 
114, 34, 48, 36, 53, 71, 38, 102, 56, 32, 93, 53, 82, 55, 33, 46, 54, 71, 77, 
64, 18, 108, 45, 21, 90, 75, 37, 115, 78, 92, 39, 60, 23, 61, 35, 35, 82, 37, 
34, 78, 37, 78, 74, 84, 35, 40, 42, 36, 118, 27, 28, 26, 52, 59, 61, 78, 51, 90,
52, 76, 46, 74, 20, 47, 35, 39, 35, 49, 36, 55, 50, 69, 59, 35, 17, 124, 47, 97,
29, 43, 54, 40, 109, 43, 79, 85, 102, 100, 62, 59, 64, 35, 69, 50, 72, 71, 44, 
65, 63, 76, 27, 53, 93, 48, 55, 47, 38, 66, 23, 59, 107, 65, 49, 64, 66, 60, 60,
40, 63, 49, 62, 27, 54, 25, 41, 66, 65, 34, 86, 61, 46, 87, 59, 44, 89, 31, 35, 
87, 60, 84, 107, 32, 97, 54, 72, 25, 79, 70, 57, 89, 35, 142, 77, 41, 61, 48, 
47, 54, 89, 34, 30, 73, 77, 41, 56, 64, 47, 115, 42, 39, 68, 27, 37, 62, 109, 
33, 23, 75, 49, 105, 83, 51, 38, 42, 128, 50, 20, 66, 46, 74, 44, 32, 60, 53, 
52, 94, 50, 58, 75, 74, 37, 130, 30, 20, 49, 81, 79, 45, 22, 90, 48, 29, 52, 18,
45, 29, 30, 80, 51, 65, 37, 49, 64, 63, 82, 65, 86, 32, 31, 30, 71, 122, 52, 40,
75, 77, 61, 54, 50, 47, 63, 96, 25, 21, 39, 99, 56, 65, 43, 99, 68, 30, 89, 99, 
85, 46, 39, 30, 35, 66, 47, 80, 24, 60, 42, 116, 32, 39, 58, 50, 46, 87, 56, 27,
101, 53, 68, 46, 107, 51, 143, 49, 36, 46, 92, 42, 54, 27, 26, 77, 58, 44, 43, 
36, 72, 58, 57, 94, 43, 54, 111, 48, 111, 37, 95, 46, 48, 67, 57, 35, 54, 36, 
97, 55, 44, 48, 32, 41, 106, 53, 24, 58, 26, 34, 72, 102, 44, 47, 66, 56, 61, 
78, 63, 74, 80, 30, 60, 88, 80, 51, 57, 44, 53, 28, 63, 33, 70, 40, 23, 39, 46, 
31, 51, 51, 68, 32, 81, 91, 24, 76, 50, 74, 59, 27, 37, 82, 59, 39, 59, 107, 53,
80, 37, 48, 27, 40, 38, 87, 63, 51, 47, 36, 48, 76, 32, 48, 44, 52, 44, 48, 59, 
59, 94, 65, 29, 41, 30, 52, 48, 29, 46, 77, 67, 29, 29, 58, 58, 46, 66, 79, 51, 
106, 39, 43, 33, 56, 54, 41, 36, 75, 61, 42, 67, 90, 48, 65, 40, 35, 48, 90, 55,
28, 34, 65, 42, 72, 44, 53, 35, 70, 49, 94, 59, 36, 59, 52, 45, 87, 49, 89, 56, 
45, 33, 72, 101, 49, 54, 36, 55, 39, 54, 29, 75, 91, 43, 48, 64, 45, 54, 50, 20,
59, 40, 42, 41, 100, 103, 46, 31, 77, 104, 76, 51, 39, 50, 93, 34, 28, 45, 21, 
40, 40, 65, 60, 35, 111, 30, 62, 48, 42, 39, 78, 65, 32, 48, 85, 26, 36, 76, 32,
54, 61, 39, 43, 49, 49, 68, 37, 36, 35, 50, 121, 48, 52, 53, 74, 61, 101, 56, 
66, 28, 112, 90, 66, 40, 66, 62, 62, 99, 49, 21, 34, 47, 60, 53, 48, 112, 88, 
76, 31, 55, 35, 114, 27, 68, 17, 35, 35, 54, 69, 16, 50, 77, 57, 46, 46, 65, 70,
23, 69, 55, 66, 46, 116, 97, 72, 21, 37, 76, 72, 62, 27, 49, 71, 71, 62, 148, 
60, 61, 42, 42, 99, 53, 56, 107, 85, 72, 42, 25, 45, 65, 94, 86, 69, 23, 91, 45,
31, 32, 39, 103, 49, 28, 62, 31, 96, 53, 26, 38, 75, 63, 61, 44, 39, 76, 61, 44,
71, 97, 51, 37, 41, 45, 79, 112, 49, 41, 36, 63, 49, 75, 93, 21, 56, 43, 37, 82,
82, 78, 32, 36, 54, 82, 90, 20, 71, 61, 49, 30, 59, 56, 55, 53, 42, 84, 46, 64, 
46, 95, 68, 37, 72, 59, 66, 58, 70, 60, 49, 56, 17, 37, 40, 34, 49, 40, 126, 75,
82, 31, 27, 61, 66, 24, 32, 61, 54, 51, 49, 38, 100, 72, 45, 96, 89, 19, 60, 26,
38, 107, 31, 50, 49, 62, 48, 65, 82, 41, 93, 57, 76, 55, 55, 71, 69, 38, 110, 
58, 35, 84, 69, 29, 54, 51, 74, 86, 82, 39, 57, 123, 46, 27, 51, 45, 70, 43, 86,
42, 43, 40, 79, 54, 83, 87, 48, 55, 71, 58, 55, 43, 96, 72, 35, 43, 39, 54, 93, 
60, 121, 45, 74, 28, 63, 46, 47, 47, 48, 55, 78, 48, 75, 48, 72, 66, 60, 61, 67,
61, 80, 47, 50, 57, 44, 40, 35, 36, 41, 86, 137, 28, 33, 43, 45, 94, 60, 36, 16,
61, 55, 48, 56, 42, 45, 69, 101, 48, 74, 71, 42, 41, 52, 42, 67, 62, 49, 32, 47,
86, 77, 94, 69, 68, 61, 44, 51, 99, 28, 110, 57, 42, 95, 83, 32, 76, 38, 53, 44,
62, 90, 90, 55, 64, 59, 45, 44, 60, 35, 60, 74, 59, 39, 24, 87, 68, 96, 37, 61, 
75, 66, 40, 79, 44, 61, 74, 74, 28, 43, 50, 57, 59, 28, 63, 50, 54, 31, 54, 43, 
47, 61, 118, 36, 56, 60, 36, 121, 43, 63, 84, 50, 50, 31, 48, 35, 85, 40, 50, 
20, 33, 120, 61, 54, 61, 56, 42, 68, 118, 87, 70, 63, 75, 62, 66, 82, 51, 99, 
103, 41, 78, 80, 54, 78, 38, 30, 66, 83, 120, 96, 66, 48, 62, 63, 44, 40, 41, 
57, 52, 21, 100, 68, 31, 80, 38, 29, 37, 31, 58, 101, 85, 82, 53, 56, 49, 42, 
59, 75, 61, 140, 26, 36, 62, 51, 53, 26, 54, 47, 35, 42, 29, 61, 43, 54, 72, 55,
48, 53, 59, 42, 60, 50, 109, 39, 59, 39, 71, 65, 25, 23, 89, 67, 21, 132, 53, 
50, 64, 28, 78, 53, 33, 68, 41, 77, 122, 76, 40, 41, 27, 140, 132, 50, 32, 50, 
25, 25, 70, 61, 45, 86, 56, 72, 50, 25, 89, 76, 50, 67, 41, 30, 95, 25, 90, 56, 
67, 63, 45, 63, 80, 41, 51, 71, 89, 75, 22, 63, 31, 85, 99, 55, 55, 78, 28, 84, 
96, 27, 28, 41, 30, 136, 73, 87, 65, 73, 28, 68, 35, 130, 74, 30, 56, 57, 44, 
28, 50, 75, 66, 73, 36, 59, 53, 83, 52, 27, 42, 42, 74, 48, 71, 66, 54, 63, 26, 
75, 29, 82, 40, 57, 51, 38, 54, 76, 54, 23, 94, 103, 74, 48, 30, 74, 34, 60, 54,
78, 73, 32, 74, 51, 44, 50, 90, 73, 13, 36, 104, 30, 86, 44, 50, 39, 47, 47, 56,
78, 59, 125, 69, 45, 49, 72, 64, 58, 51, 31, 100, 42, 81, 70, 62, 60, 89, 84, 
116, 66, 45, 65, 45, 66, 70, 36, 59, 73, 51, 40, 75, 84, 58, 69, 76, 70, 47, 57,
57, 48, 69, 38, 67, 27, 66, 54, 68, 61, 48, 88, 49, 72, 88, 83, 45, 70, 46, 104,
38, 48, 52, 61, 47, 40, 53, 80, 42, 64, 112, 73, 46, 45, 38, 41, 52, 57, 45, 
124, 55, 55, 34, 40, 90, 57, 47, 29, 95, 43, 73, 47, 62, 58, 112, 49, 29, 82, 
60, 66, 40, 39, 76, 65, 59, 61, 108, 82, 50, 74, 54, 119, 74, 108, 40, 58, 35, 
84, 47, 42, 33, 37, 95, 50, 49, 31, 107, 71, 33, 38, 50, 77, 57, 32, 61, 49, 53,
108, 70, 56, 35, 88, 81, 67, 50, 115, 67, 70, 48, 86, 67, 58, 64, 89, 56, 58, 
40, 37, 66, 50, 52, 73, 71, 51, 58, 33, 87, 73, 53, 68, 50, 94, 29, 36, 86, 81, 
65, 72, 36, 65, 61, 59, 46, 53, 46, 77, 81, 54, 69, 86, 29, 63, 72, 45, 51, 98, 
63, 64, 27, 44, 43, 28, 124, 43, 42, 33, 28, 73, 79, 64, 49, 70, 52, 44, 47, 70,
57, 46, 35, 37, 77, 88, 67, 70, 39, 92, 77, 59, 44, 78, 96, 90, 40, 33, 43, 50, 
100, 49, 48, 93, 49, 19, 55, 45, 62, 37, 59, 66, 26, 41, 35, 75, 29, 68, 22, 70,
53, 50, 87, 66, 49, 68, 49, 63, 75, 36, 56, 91, 42, 83, 79, 69, 23, 60, 61, 41, 
61, 38, 58, 152, 103, 67, 92, 56, 97, 52, 53, 35, 102, 100, 47, 50, 64, 53, 72, 
44, 68, 58, 32, 57, 47, 38, 54, 39, 59, 53, 52, 42, 26, 68, 35, 83, 97, 69, 47, 
23, 57, 89, 32, 47, 60, 75, 41, 31, 96, 45, 96, 66, 39, 48, 52, 32, 27, 26, 50, 
86, 59, 38, 64, 44, 60, 45, 61, 40, 28, 78, 62, 63, 71, 120, 85, 65, 17, 79, 56,
54, 56, 59, 32, 40, 38, 40, 46, 44, 35, 68, 112, 80, 53, 93, 41, 28, 38, 89, 81,
51, 87, 72, 85, 36, 85, 47, 70, 51, 43, 42, 90, 75, 49, 126, 75, 88, 47, 41, 75,
72, 79, 56, 48, 87, 38, 29, 76, 50, 79, 91, 67, 69, 61, 58, 48, 54, 36, 35, 71, 
54, 55, 53, 46, 127, 70, 74, 50, 45, 60, 24, 77, 49, 88, 79, 48, 94, 64, 79, 73,
43, 45, 59, 49, 35, 63, 95, 42, 47, 84, 58, 29, 32, 65, 45, 63, 87, 33, 81, 31, 
53, 66, 38, 31, 38, 61, 57, 74, 88, 37, 93, 64, 66, 42, 73, 63, 54, 51, 72, 48, 
32, 27, 38, 68, 74, 87, 51, 74, 45, 38, 35, 60, 104, 50, 40, 49, 68, 67, 62, 28,
95, 99, 55, 99, 70, 86, 76, 39, 51, 47, 24, 67, 35, 56, 55, 40, 61, 35, 84, 69, 
33, 47, 77, 57, 64, 28, 43, 90, 40, 50, 61, 58, 70, 72, 54, 43, 78, 19, 52, 23, 
53, 35, 40, 33, 46, 96, 64, 56, 54, 26, 58, 56, 51, 25, 59, 74, 35, 37, 40, 58, 
60, 29, 82, 74, 137, 58, 53, 104, 91, 56, 58, 82, 121, 91, 85, 78, 56, 36, 44, 
35, 44, 47, 42, 44, 47, 69, 35, 33, 54, 46, 55, 32, 43, 55, 48, 38, 32, 73, 48, 
73, 53, 33, 49, 68, 70, 44, 80, 36, 25, 56, 84, 43, 60, 84, 51, 41, 46, 77, 72, 
62, 35, 81, 34, 115, 78, 23, 45, 78, 55, 71, 51, 68, 56, 45, 81, 39, 49, 55, 37,
82, 88, 63, 56, 78, 75, 45, 98, 105, 22, 46, 56, 59, 70, 40, 54, 86, 76, 27, 53,
70, 40, 63, 92, 52, 52, 42, 40, 70, 56, 54, 66, 34, 71, 77, 49, 44, 65, 47, 53, 
39, 45, 115, 68, 39, 41, 43, 55, 82, 61, 65, 43, 66, 64, 32, 36, 84, 97, 29, 65,
48, 73, 61, 40, 50, 48, 47, 71, 116, 65, 34, 74, 97, 61, 91, 94, 93, 48, 17, 35,
48, 87, 28, 76, 86, 82, 50, 31, 31, 37, 35, 36, 70, 31, 100, 84, 23, 45, 28, 84,
69, 42, 60, 47, 50, 70, 32, 44, 56, 75, 53, 60, 45, 72, 53, 54, 26, 54, 46, 86, 
59, 37, 85, 27, 52, 43, 67, 73, 49, 42, 102, 21, 49, 44, 97, 42, 49, 73, 50, 45,
35, 92, 31, 39, 56, 95, 44, 80, 48, 40, 88, 53, 34, 82, 63, 56, 51, 57, 59, 71, 
39, 67, 51, 70, 48, 29, 47, 57, 64, 111, 69, 39, 75, 50, 61, 40, 76, 47, 64, 37,
99, 55, 37, 58, 56, 70, 25, 49, 51, 48, 56, 44, 64, 54, 59, 56, 41, 74, 62, 75, 
58, 33, 48, 44, 91, 41, 44, 56, 38, 33, 69, 41, 73, 54, 45, 68, 50, 68, 58, 73, 
25, 41, 30, 68, 98, 55, 71, 25, 42, 83, 49, 86, 60, 50, 61, 51, 32, 60, 37, 75, 
25, 59, 42, 96, 34, 83, 56, 69, 33, 33, 42, 86, 83, 55, 15, 65, 48, 41, 47, 72, 
55, 224, 18, 119, 50, 63, 59, 27, 174, 39, 29, 99, 135, 60, 65, 67, 21, 57, 25, 
50, 60, 103, 23, 43, 104, 48, 72, 33, 82, 82, 94, 123, 73, 24, 62, 38, 92, 95, 
51, 45, 102, 73, 32, 75, 91, 41, 50, 59, 37, 42, 41, 66, 75, 54, 67, 50, 143, 
41, 40, 39, 85, 64, 93, 65, 52, 51, 50, 54, 26, 51, 41, 38, 46, 48, 90, 35, 42, 
86, 64, 63, 94, 64, 72, 40, 36, 51, 77, 65, 56, 57, 72, 84, 60, 106, 44, 33, 28,
53, 40, 46, 66, 37, 68, 34, 63, 43, 65, 69, 32, 78, 60, 55, 35, 29, 87, 60, 84, 
51, 97, 63, 77, 47, 55, 71, 49, 58, 49, 66, 68, 78, 39, 23, 52, 94, 52, 73, 103,
29, 58, 110, 54, 63, 82, 21, 82, 46, 63, 81, 94, 45, 43, 38, 84, 61, 58, 49, 48,
37, 47, 67, 61, 50, 94, 68, 20, 44, 48, 37, 35, 104, 30, 84, 79, 99, 54, 47, 46,
63, 43, 66, 30, 48, 56, 47, 34, 57, 57, 72, 83, 116, 65, 37, 30, 26, 50, 86, 38,
43, 54, 31, 41, 39, 127, 29, 38, 43, 69, 48, 48, 54, 63, 53, 68, 19, 55, 49, 40,
25, 59, 64, 41, 66, 35, 78, 57, 93, 67, 49, 70, 36, 83, 19, 39, 111, 47, 33, 25,
128, 80, 65, 36, 48, 27, 69, 31, 91, 97, 90, 54, 65, 58, 105, 76, 81, 53, 70, 
32, 68, 70, 43, 61, 52, 53, 89, 43, 44, 43, 111, 27, 61, 62, 66, 70, 44, 52, 84,
35, 51, 36, 81, 73, 136, 76, 127, 72, 88, 50, 59, 95, 56, 85, 38, 56, 83, 117, 
30, 62, 66, 68, 47, 61, 28, 42, 67, 81, 47, 87, 83, 68, 35, 54, 56, 40, 96, 62, 
37, 47, 74, 52, 33, 77, 93, 24, 59, 68, 59, 71, 87, 53, 50, 46, 54, 27, 71, 66, 
70, 71, 21, 45, 41, 33, 49, 136, 53, 17, 63, 31, 59, 53, 25, 36, 46, 61, 66, 24,
54, 72, 61, 105, 73, 24, 65, 67, 41, 33, 65, 49, 92, 59, 41, 33, 102, 61, 85, 
86, 52, 57, 51, 41, 75, 25, 31, 55, 65, 45, 50, 75, 33, 39, 30, 59, 56, 62, 97, 
39, 68, 85, 40, 59, 41, 75, 74, 66, 69, 59, 52, 34, 85, 41, 56, 70, 46, 53, 97, 
48, 122, 29, 32, 65, 68, 84, 38, 49, 42, 72, 62, 30, 70, 97, 60, 101, 118, 34, 
51, 59, 53, 92, 48, 79, 53, 38, 28, 19, 25, 40, 58, 32, 58, 56, 25, 81, 40, 47, 
42, 40, 37, 84, 32, 43, 43, 49, 43, 57, 65, 29, 80, 64, 40, 49, 80, 36, 71, 48, 
119, 105, 57, 47, 39, 72, 39, 32, 37, 38, 43, 75, 54, 83, 39, 70, 62, 89, 56, 
65, 31, 28, 89, 94, 42, 29, 79, 83, 48, 49, 84, 58, 33, 58, 50, 52, 32, 78, 30, 
39, 110, 48, 54, 49, 49, 81, 37, 55, 70, 45, 52, 51, 65, 117, 47, 82, 41, 52, 
38, 59, 79, 38, 82, 64, 49, 56, 50, 59, 23, 47, 61, 27, 50, 78, 49, 36, 60, 41, 
70, 41, 24, 110, 52, 31, 102, 51, 25, 111, 55, 91, 50, 73, 59, 36, 73, 61, 63, 
62, 63, 54, 62, 96, 53, 39, 27, 60, 39, 102, 68, 30, 67, 48, 82, 51, 31, 38, 60,
78, 76, 16, 63, 77, 79, 81, 55, 71, 49, 64, 51, 32, 27, 69, 73, 35, 65, 73, 34, 
43, 56, 30, 98, 51, 53, 41, 55, 41, 48, 57, 33, 40, 50, 77, 70, 70, 144, 44, 64,
43, 85, 36, 48, 36, 46, 32, 41, 37, 66, 44, 93, 31, 65, 58, 30, 34, 71, 73, 38, 
70, 53, 66, 31, 64, 70, 97, 13, 61, 82, 56, 67, 56, 43, 34, 38, 40, 50, 18, 80, 
62, 79, 32, 91, 44, 43, 68, 29, 59, 50, 63, 60, 46, 33, 13, 54, 72, 78, 59, 34, 
73, 84, 47, 54, 61, 36, 70, 85, 73, 63, 46, 58, 72, 60, 76, 54, 49, 27, 49, 65, 
113, 60, 34, 50, 77, 95, 54, 55, 65, 27, 45, 47, 80, 32, 70, 30, 40, 72, 74, 36,
67, 122, 88, 38, 48, 50, 35, 56, 83, 162, 36, 32, 77, 91, 38, 72, 54, 41, 43, 
43, 96, 52, 53, 59, 39, 92, 54, 49, 75, 39, 55, 50, 112, 49, 53, 45, 22, 23, 65,
57, 89, 30, 76, 49, 95, 129, 39, 60, 57, 55, 81, 41, 34, 135, 65, 34, 39, 67, 
92, 47, 70, 50, 37, 50, 49, 37, 43, 31, 27, 51, 46, 110, 40, 61, 24, 36, 59, 25,
32, 40, 48, 33, 73, 52, 58, 18, 61, 54, 59, 66, 57, 75, 64, 55, 55, 52, 78, 66, 
29, 74, 39, 33, 46, 46, 73, 44, 60, 99, 36, 96, 59, 115, 88, 37, 64, 51, 57, 56,
49, 58, 60, 66, 56, 84, 33, 121, 45, 54, 70, 42, 57, 63, 81, 56, 61, 56, 46, 
121, 42, 65, 49, 49, 33, 55, 28, 109, 40, 62, 59, 27, 35, 103, 66, 71, 45, 40, 
78, 90, 68, 52, 53, 92, 30, 82, 42, 51, 55, 34, 111, 61, 63, 57, 41, 48, 96, 78,
45, 37, 99, 63, 66, 68, 25, 81, 40, 44, 40, 37, 84, 51, 85, 77, 83, 36, 77, 40, 
96, 58, 64, 54, 68, 72, 49, 57, 61, 111, 54, 40, 45, 55, 67, 44, 57, 65, 55, 22,
31, 57, 73, 109, 43, 66, 65, 21, 69, 38, 52, 39, 41, 46, 34, 30, 74, 46, 44, 32,
47, 37, 48, 41, 115, 64, 29, 27, 99, 106, 31, 100, 49, 55, 50, 68, 62, 41, 35, 
22, 72, 66, 69, 123, 71, 29, 63, 48, 68, 64, 44, 59, 42, 33, 66, 45, 42, 80, 55,
45, 61, 49, 51, 89, 70, 58, 66, 54, 40, 40, 27, 24, 124, 30, 64, 52, 40, 35 ]


==> statistics/all/stats/stats_10k_3folds_q_8.txt <==
[ 81, 56, 83, 48, 62, 76, 58, 74, 78, 78, 67, 101, 76, 74, 113, 118, 64, 46, 62,
104, 73, 97, 58, 74, 56, 55, 73, 105, 59, 49, 130, 49, 59, 70, 102, 107, 36, 80,
50, 105, 80, 46, 80, 83, 90, 37, 38, 79, 113, 113, 25, 69, 83, 54, 88, 41, 55, 
48, 106, 81, 132, 32, 34, 88, 54, 77, 33, 73, 119, 85, 56, 55, 72, 84, 53, 74, 
59, 40, 88, 60, 70, 69, 39, 62, 104, 114, 61, 96, 37, 45, 59, 97, 133, 60, 100, 
73, 60, 62, 91, 74, 79, 79, 75, 95, 45, 57, 49, 47, 82, 53, 56, 110, 65, 93, 41,
44, 45, 54, 83, 76, 73, 66, 38, 59, 86, 82, 48, 48, 56, 82, 53, 54, 62, 98, 79, 
69, 45, 82, 57, 48, 42, 67, 88, 32, 82, 57, 39, 69, 108, 100, 68, 63, 56, 93, 
91, 50, 78, 92, 67, 82, 119, 89, 54, 80, 34, 73, 90, 50, 110, 65, 59, 49, 57, 
91, 70, 62, 66, 88, 46, 63, 67, 122, 72, 45, 40, 37, 71, 68, 76, 104, 56, 92, 
112, 66, 83, 80, 53, 55, 80, 98, 59, 105, 64, 48, 112, 57, 66, 93, 103, 58, 82, 
95, 42, 54, 58, 84, 82, 43, 91, 53, 152, 76, 111, 38, 34, 51, 58, 35, 106, 96, 
123, 58, 68, 48, 67, 52, 133, 72, 130, 51, 93, 62, 81, 69, 116, 68, 48, 46, 84, 
40, 81, 77, 69, 49, 62, 73, 54, 103, 69, 73, 62, 77, 60, 88, 64, 73, 97, 41, 
108, 56, 74, 33, 56, 72, 50, 55, 81, 50, 60, 71, 131, 48, 61, 35, 67, 87, 95, 
74, 85, 112, 98, 52, 86, 92, 97, 43, 46, 91, 49, 60, 154, 105, 81, 124, 69, 76, 
50, 88, 56, 55, 140, 56, 88, 76, 88, 70, 113, 66, 127, 59, 92, 35, 48, 57, 98, 
47, 80, 87, 94, 82, 76, 58, 120, 61, 46, 87, 42, 97, 78, 53, 47, 91, 74, 64, 50,
113, 76, 64, 56, 156, 82, 78, 89, 66, 97, 45, 72, 84, 79, 63, 111, 69, 41, 38, 
110, 40, 94, 94, 72, 69, 48, 44, 51, 80, 49, 139, 81, 90, 54, 49, 83, 32, 60, 
59, 47, 132, 60, 79, 87, 82, 96, 82, 47, 114, 85, 101, 44, 76, 83, 51, 79, 53, 
50, 69, 67, 119, 69, 51, 75, 54, 79, 68, 56, 93, 54, 95, 61, 103, 54, 39, 81, 
85, 61, 52, 60, 166, 114, 78, 67, 62, 83, 108, 94, 47, 53, 97, 37, 61, 61, 61, 
67, 76, 53, 49, 57, 120, 76, 36, 124, 71, 76, 45, 65, 145, 84, 61, 88, 28, 68, 
108, 80, 76, 104, 92, 92, 84, 44, 72, 55, 96, 80, 51, 54, 54, 72, 61, 81, 56, 
89, 146, 126, 73, 120, 42, 56, 84, 98, 75, 101, 58, 70, 71, 50, 62, 139, 85, 80,
63, 58, 44, 68, 84, 62, 41, 70, 58, 38, 96, 56, 45, 57, 48, 29, 68, 47, 85, 65, 
108, 74, 83, 88, 56, 75, 40, 37, 62, 72, 59, 83, 80, 38, 53, 45, 48, 37, 73, 44,
94, 67, 64, 79, 54, 87, 59, 63, 81, 61, 63, 92, 94, 40, 102, 50, 88, 169, 70, 
40, 67, 57, 75, 29, 95, 79, 75, 126, 80, 51, 94, 24, 86, 111, 72, 61, 69, 75, 
92, 82, 52, 47, 89, 65, 42, 52, 113, 67, 93, 90, 104, 83, 52, 52, 59, 66, 120, 
62, 73, 55, 75, 67, 85, 55, 48, 40, 54, 56, 68, 84, 34, 69, 123, 41, 76, 86, 80,
43, 75, 92, 112, 86, 58, 129, 74, 52, 120, 59, 121, 69, 66, 148, 56, 49, 69, 84,
138, 47, 40, 69, 86, 55, 37, 143, 154, 70, 30, 72, 146, 64, 116, 58, 88, 35, 90,
58, 74, 39, 71, 62, 76, 176, 53, 87, 100, 99, 84, 92, 79, 48, 68, 45, 82, 87, 
142, 41, 44, 56, 68, 51, 44, 55, 32, 48, 179, 30, 54, 60, 66, 49, 88, 131, 73, 
35, 52, 110, 46, 48, 41, 52, 62, 57, 86, 48, 77, 44, 56, 92, 89, 73, 187, 81, 
68, 79, 61, 73, 103, 52, 102, 109, 40, 56, 88, 99, 43, 80, 89, 77, 72, 71, 32, 
87, 118, 108, 111, 74, 68, 161, 59, 94, 63, 82, 54, 87, 89, 99, 37, 79, 86, 120,
59, 45, 57, 43, 90, 25, 63, 54, 115, 27, 42, 44, 56, 81, 44, 48, 58, 80, 124, 
85, 147, 66, 55, 64, 147, 50, 77, 63, 54, 63, 57, 30, 101, 165, 82, 86, 89, 73, 
77, 97, 70, 68, 118, 45, 50, 83, 45, 36, 78, 47, 68, 101, 60, 92, 73, 64, 98, 
49, 71, 120, 109, 64, 86, 85, 115, 50, 37, 63, 48, 59, 51, 48, 84, 92, 42, 58, 
61, 84, 89, 95, 60, 79, 60, 123, 95, 80, 51, 34, 40, 64, 116, 61, 46, 188, 93, 
103, 74, 69, 42, 60, 43, 132, 57, 40, 49, 107, 56, 76, 62, 40, 63, 72, 98, 58, 
53, 86, 88, 52, 79, 188, 78, 68, 101, 47, 119, 63, 61, 116, 69, 83, 82, 97, 58, 
52, 43, 78, 97, 68, 85, 40, 52, 98, 70, 142, 54, 87, 58, 54, 42, 78, 50, 72, 75,
69, 107, 55, 89, 84, 120, 95, 158, 36, 72, 55, 66, 54, 70, 100, 98, 116, 143, 
65, 80, 36, 56, 51, 68, 92, 73, 48, 70, 60, 144, 95, 68, 77, 49, 89, 63, 71, 70,
70, 116, 49, 64, 66, 68, 56, 63, 48, 100, 41, 93, 110, 68, 121, 83, 55, 113, 55,
54, 88, 66, 74, 116, 38, 55, 59, 112, 83, 32, 34, 78, 91, 146, 115, 48, 83, 78, 
77, 74, 60, 74, 107, 49, 72, 54, 50, 65, 74, 38, 78, 46, 142, 56, 55, 70, 99, 
56, 56, 60, 45, 89, 29, 60, 84, 55, 90, 146, 99, 81, 56, 49, 85, 109, 55, 96, 
71, 61, 59, 125, 67, 55, 75, 101, 45, 101, 47, 47, 83, 61, 74, 82, 44, 43, 92, 
77, 61, 126, 36, 59, 74, 78, 68, 82, 98, 84, 98, 101, 90, 105, 77, 75, 114, 36, 
102, 46, 83, 82, 78, 46, 50, 48, 112, 56, 66, 124, 68, 109, 81, 72, 56, 57, 102,
43, 65, 74, 79, 87, 53, 82, 91, 63, 52, 57, 67, 120, 70, 101, 43, 44, 57, 64, 
81, 61, 65, 90, 38, 79, 95, 51, 96, 63, 88, 50, 97, 79, 94, 52, 160, 74, 43, 42,
112, 116, 99, 94, 38, 34, 145, 91, 60, 59, 99, 61, 48, 45, 58, 57, 61, 70, 60, 
164, 85, 75, 74, 80, 58, 56, 66, 82, 85, 50, 58, 172, 117, 49, 105, 101, 86, 88,
106, 54, 81, 119, 69, 47, 112, 99, 86, 43, 94, 42, 122, 64, 70, 54, 48, 73, 128,
24, 128, 38, 54, 82, 86, 49, 49, 32, 94, 47, 63, 99, 41, 91, 79, 98, 52, 97, 37,
48, 90, 124, 71, 75, 83, 64, 164, 59, 150, 71, 78, 87, 79, 46, 69, 73, 63, 115, 
99, 83, 114, 130, 104, 55, 122, 77, 67, 43, 100, 89, 44, 65, 66, 72, 88, 39, 90,
68, 65, 80, 56, 81, 124, 61, 84, 53, 86, 50, 44, 70, 96, 72, 65, 60, 50, 49, 37,
119, 41, 107, 106, 84, 18, 62, 136, 70, 52, 52, 112, 62, 62, 76, 76, 54, 30, 40,
73, 102, 67, 50, 39, 74, 98, 95, 44, 78, 116, 116, 88, 126, 82, 94, 87, 63, 43, 
170, 55, 111, 84, 76, 60, 66, 50, 56, 51, 82, 66, 52, 74, 66, 71, 137, 37, 87, 
67, 68, 52, 80, 59, 62, 59, 84, 54, 79, 53, 57, 46, 61, 96, 87, 97, 60, 129, 98,
84, 60, 90, 102, 53, 59, 83, 65, 90, 101, 65, 67, 60, 61, 55, 57, 104, 90, 36, 
60, 87, 88, 42, 69, 81, 122, 130, 58, 44, 75, 56, 114, 79, 49, 74, 64, 48, 44, 
78, 84, 83, 39, 106, 69, 41, 88, 97, 67, 66, 31, 88, 60, 36, 78, 59, 74, 37, 86,
146, 39, 38, 46, 88, 57, 113, 48, 77, 59, 44, 58, 103, 64, 67, 43, 73, 69, 55, 
73, 28, 89, 103, 74, 47, 63, 55, 150, 94, 89, 60, 44, 60, 52, 56, 89, 80, 122, 
51, 59, 42, 94, 73, 82, 92, 78, 76, 104, 76, 52, 103, 54, 55, 128, 72, 89, 38, 
105, 90, 40, 109, 60, 72, 63, 68, 47, 79, 27, 82, 86, 52, 73, 48, 41, 89, 97, 
92, 53, 103, 62, 59, 62, 48, 84, 43, 77, 57, 106, 97, 99, 66, 60, 43, 88, 82, 
40, 69, 108, 71, 86, 99, 93, 73, 69, 56, 90, 92, 113, 83, 45, 60, 84, 51, 91, 
63, 106, 30, 95, 143, 72, 53, 74, 36, 77, 76, 73, 72, 86, 92, 76, 150, 95, 79, 
73, 29, 100, 85, 92, 42, 53, 73, 70, 47, 86, 126, 92, 46, 67, 43, 54, 71, 71, 
86, 28, 49, 61, 86, 87, 67, 152, 138, 62, 80, 124, 82, 60, 79, 58, 122, 102, 
111, 61, 142, 118, 53, 65, 65, 55, 79, 57, 77, 82, 39, 89, 62, 51, 89, 43, 117, 
56, 139, 56, 79, 81, 39, 73, 59, 74, 103, 86, 90, 89, 50, 38, 46, 87, 89, 59, 
33, 69, 82, 109, 92, 86, 136, 66, 85, 55, 65, 54, 34, 59, 65, 60, 76, 31, 68, 
80, 80, 70, 76, 62, 66, 50, 65, 57, 70, 48, 63, 64, 48, 64, 93, 112, 90, 83, 89,
71, 99, 91, 80, 79, 61, 82, 81, 96, 105, 191, 41, 76, 71, 117, 102, 79, 72, 142,
132, 78, 76, 80, 79, 86, 72, 58, 55, 34, 49, 66, 51, 82, 61, 132, 73, 100, 83, 
37, 112, 85, 108, 55, 58, 69, 68, 74, 84, 51, 65, 66, 82, 63, 61, 45, 52, 129, 
74, 102, 102, 58, 88, 130, 94, 43, 60, 58, 87, 101, 123, 86, 77, 64, 42, 123, 
49, 56, 75, 56, 72, 108, 89, 84, 100, 89, 75, 67, 43, 59, 66, 55, 69, 59, 46, 
69, 101, 106, 71, 100, 75, 79, 45, 67, 95, 81, 69, 48, 101, 98, 100, 56, 87, 61,
85, 131, 53, 60, 83, 64, 69, 76, 70, 50, 51, 77, 45, 69, 98, 40, 46, 89, 42, 98,
97, 104, 87, 88, 84, 114, 71, 60, 48, 87, 84, 89, 68, 61, 83, 129, 52, 51, 25, 
102, 63, 64, 78, 50, 106, 70, 79, 82, 64, 77, 153, 108, 54, 41, 176, 131, 53, 
111, 59, 82, 62, 67, 54, 33, 88, 71, 100, 16, 65, 69, 86, 42, 72, 108, 58, 63, 
95, 57, 69, 82, 91, 47, 43, 47, 85, 105, 56, 92, 55, 82, 114, 81, 52, 62, 74, 
60, 53, 71, 59, 70, 95, 100, 93, 76, 64, 120, 87, 89, 94, 48, 57, 68, 77, 31, 
75, 86, 132, 101, 70, 126, 68, 77, 47, 110, 64, 91, 65, 68, 52, 87, 72, 52, 43, 
66, 65, 111, 115, 126, 105, 93, 74, 37, 101, 59, 87, 52, 54, 90, 68, 54, 74, 50,
80, 74, 65, 86, 67, 135, 93, 87, 57, 56, 41, 100, 82, 64, 95, 93, 84, 152, 94, 
50, 59, 116, 95, 86, 108, 100, 101, 74, 67, 74, 47, 48, 126, 38, 46, 60, 130, 
89, 99, 93, 102, 82, 79, 57, 104, 39, 127, 49, 98, 106, 69, 52, 55, 76, 69, 78, 
73, 60, 73, 58, 57, 76, 58, 66, 78, 43, 47, 77, 69, 96, 54, 61, 81, 66, 78, 68, 
88, 38, 92, 55, 86, 48, 51, 50, 53, 43, 112, 100, 110, 136, 110, 103, 81, 40, 
57, 38, 62, 70, 79, 82, 61, 70, 95, 50, 36, 76, 53, 92, 88, 76, 133, 48, 46, 67,
81, 91, 40, 71, 44, 60, 70, 94, 75, 48, 100, 50, 53, 99, 42, 69, 107, 84, 41, 
119, 75, 77, 99, 91, 59, 65, 123, 61, 72, 66, 77, 82, 64, 52, 84, 99, 81, 71, 
68, 47, 54, 75, 61, 34, 84, 67, 121, 66, 77, 49, 46, 80, 101, 87, 49, 40, 127, 
82, 87, 75, 146, 38, 84, 76, 60, 128, 86, 75, 62, 114, 36, 78, 66, 113, 52, 49, 
82, 71, 50, 58, 54, 65, 132, 109, 68, 179, 69, 34, 66, 70, 38, 62, 67, 72, 57, 
74, 46, 78, 80, 134, 66, 110, 66, 33, 73, 66, 56, 66, 97, 42, 132, 55, 52, 52, 
43, 43, 96, 90, 89, 76, 90, 68, 66, 123, 54, 99, 49, 79, 80, 42, 39, 75, 66, 48,
91, 93, 97, 55, 98, 72, 121, 96, 90, 98, 41, 42, 55, 70, 59, 70, 74, 36, 52, 59,
72, 105, 53, 119, 68, 76, 39, 96, 75, 90, 78, 145, 64, 28, 74, 75, 32, 88, 145, 
92, 66, 102, 54, 46, 109, 44, 34, 28, 50, 37, 35, 66, 98, 80, 72, 45, 88, 62, 
59, 74, 55, 120, 127, 54, 75, 71, 130, 88, 87, 60, 97, 67, 80, 42, 49, 153, 63, 
47, 68, 35, 52, 50, 48, 91, 72, 109, 86, 82, 70, 44, 68, 87, 100, 54, 73, 50, 
37, 52, 86, 83, 80, 87, 65, 66, 62, 52, 93, 28, 77, 59, 45, 116, 62, 77, 65, 85,
68, 86, 84, 58, 114, 66, 100, 94, 92, 79, 83, 71, 52, 64, 93, 117, 99, 46, 136, 
45, 77, 55, 54, 108, 26, 112, 39, 38, 74, 96, 65, 84, 41, 61, 49, 82, 73, 117, 
54, 61, 214, 39, 51, 52, 106, 70, 54, 98, 47, 75, 98, 88, 70, 93, 72, 48, 88, 
49, 48, 82, 39, 49, 48, 102, 100, 55, 57, 48, 62, 73, 65, 108, 55, 45, 80, 55, 
97, 45, 78, 105, 73, 81, 49, 64, 72, 52, 54, 96, 46, 88, 92, 47, 84, 60, 42, 55,
107, 79, 42, 83, 54, 70, 110, 34, 57, 19, 146, 66, 64, 150, 149, 48, 70, 72, 67,
63, 95, 77, 92, 77, 65, 48, 74, 60, 34, 106, 84, 108, 59, 86, 50, 79, 79, 67, 
40, 105, 66, 44, 118, 70, 93, 74, 43, 86, 54, 104, 87, 61, 48, 101, 102, 66, 88,
48, 72, 56, 62, 45, 40, 102, 50, 49, 60, 98, 70, 111, 63, 60, 104, 50, 104, 75, 
44, 87, 61, 112, 101, 71, 83, 48, 41, 117, 53, 70, 93, 56, 70, 63, 66, 34, 109, 
69, 157, 62, 97, 94, 38, 61, 66, 57, 75, 54, 77, 45, 98, 90, 92, 52, 61, 90, 76,
34, 68, 100, 73, 83, 106, 125, 52, 65, 52, 69, 113, 68, 80, 99, 117, 42, 52, 45,
62, 114, 102, 99, 106, 58, 101, 60, 59, 32, 35, 69, 62, 46, 83, 53, 50, 111, 80,
72, 102, 24, 61, 54, 39, 92, 47, 86, 90, 58, 58, 72, 105, 43, 85, 54, 75, 71, 
45, 47, 44, 59, 87, 63, 53, 112, 77, 69, 90, 37, 49, 48, 62, 22, 59, 48, 64, 57,
55, 64, 56, 57, 62, 42, 45, 71, 63, 96, 77, 55, 72, 67, 120, 85, 56, 50, 62, 50,
62, 114, 50, 53, 69, 62, 46, 42, 74, 165, 194, 83, 73, 68, 64, 113, 48, 46, 91, 
134, 55, 67, 44, 72, 87, 63, 41, 81, 65, 69, 62, 49, 57, 38, 53, 54, 37, 79, 99,
102, 57, 76, 52, 96, 48, 102, 63, 60, 55, 89, 56, 40, 75, 54, 106, 70, 78, 74, 
74, 105, 60, 94, 46, 46, 86, 58, 56, 64, 51, 64, 59, 89, 72, 48, 47, 93, 83, 65,
61, 108, 74, 55, 72, 141, 80, 102, 50, 61, 76, 95, 51, 41, 43, 100, 62, 24, 72, 
73, 77, 136, 124, 68, 68, 104, 85, 76, 71, 49, 117, 62, 50, 77, 30, 68, 55, 89, 
79, 107, 57, 60, 91, 76, 58, 29, 46, 75, 157, 128, 82, 42, 57, 84, 48, 56, 68, 
63, 29, 76, 28, 82, 47, 77, 56, 24, 56, 84, 77, 108, 82, 79, 73, 104, 89, 96, 
52, 82, 61, 31, 100, 35, 124, 43, 81, 65, 64, 97, 124, 70, 98, 84, 71, 119, 41, 
103, 76, 55, 110, 98, 82, 85, 47, 72, 52, 110, 74, 49, 43, 92, 95, 60, 38, 62, 
50, 76, 66, 114, 79, 70, 48, 50, 82, 52, 107, 57, 46, 54, 78, 64, 58, 66, 46, 
112, 47, 74, 39, 43, 51, 58, 98, 97, 78, 86, 83, 91, 50, 83, 56, 57, 74, 101, 
65, 66, 78, 82, 66, 70, 45, 31, 104, 58, 52, 126, 64, 104, 47, 144, 79, 51, 57, 
84, 57, 116, 76, 55, 63, 96, 79, 28, 46, 51, 54, 58, 46, 51, 72, 74, 64, 79, 48,
28, 74, 77, 61, 43, 136, 51, 104, 59, 34, 64, 100, 102, 134, 96, 81, 52, 105, 
121, 34, 51, 58, 53, 68, 106, 104, 91, 159, 90, 119, 160, 82, 126, 71, 38, 85, 
42, 83, 164, 88, 64, 46, 54, 76, 45, 43, 76, 105, 111, 50, 122, 48, 78, 97, 87, 
28, 148, 62, 66, 51, 66, 48, 38, 112, 40, 55, 94, 41, 75, 90, 76, 61, 88, 75, 
105, 28, 100, 63, 103, 57, 127, 76, 68, 74, 47, 91, 114, 114, 58, 101, 66, 123, 
80, 54, 110, 74, 59, 76, 49, 63, 56, 51, 39, 77, 51, 48, 41, 129, 78, 95, 65, 
54, 94, 66, 80, 73, 90, 71, 66, 78, 77, 64, 50, 35, 53, 92, 71, 83, 55, 46, 63, 
89, 63, 58, 92, 88, 88, 73, 95, 53, 81, 82, 53, 73, 74, 82, 42, 53, 102, 74, 75,
78, 64, 69, 101, 96, 47, 51, 65, 129, 78, 66, 83, 88, 65, 70, 41, 66, 106, 92, 
83, 73, 71, 55, 125, 63, 102, 57, 46, 43, 70, 41, 71, 53, 72, 75, 55, 106, 67, 
90, 146, 119, 85, 43, 121, 57, 77, 45, 32, 88, 67, 66, 142, 44, 65, 117, 58, 53,
87, 44, 87, 76, 87, 44, 76, 49, 70, 59, 42, 51, 89, 90, 59, 110, 94, 82, 74, 58,
44, 65, 81, 65, 80, 51, 86, 60, 83, 118, 117, 70, 65, 94, 60, 71, 79, 48, 39, 
43, 151, 59, 94, 117, 64, 64, 132, 103, 109, 67, 89, 60, 62, 37, 76, 35, 82, 86,
50, 110, 67, 58, 77, 96, 80, 70, 97, 97, 59, 87, 48, 67, 140, 64, 54, 64, 75, 
76, 82, 97, 111, 62, 78, 95, 60, 84, 84, 78, 76, 94, 131, 68, 44, 107, 77, 52, 
74, 68, 69, 70, 42, 52, 34, 131, 96, 60, 60, 78, 44, 49, 53, 82, 192, 55, 46, 
48, 82, 108, 82, 76, 62, 86, 78, 63, 48, 138, 64, 87, 52, 96, 64, 81, 95, 60, 
61, 153, 55, 131, 54, 53, 78, 72, 55, 109, 56, 38, 62, 58, 55, 48, 45, 66, 65, 
84, 76, 97, 51, 90, 73, 68, 105, 75, 46, 118, 55, 91, 108, 65, 68, 46, 115, 112,
108, 83, 69, 99, 44, 83, 80, 92, 90, 80, 77, 49, 126, 86, 90, 42, 94, 90, 82, 
94, 60, 48, 75, 66, 40, 122, 116, 46, 123, 52, 158, 74, 33, 120, 123, 74, 105, 
76, 80, 54, 126, 76, 56, 95, 80, 36, 39, 113, 53, 114, 39, 92, 48, 55, 67, 85, 
60, 83, 132, 44, 62, 41, 115, 89, 82, 82, 104, 78, 58, 55, 71, 32, 54, 92, 97, 
65, 77, 95, 26, 85, 130, 57, 84, 109, 59, 41, 51, 65, 84, 61, 87, 113, 47, 63, 
66, 78, 81, 72, 78, 80, 36, 36, 78, 103, 50, 81, 29, 132, 88, 63, 55, 66, 75, 
74, 96, 35, 57, 102, 86, 55, 104, 92, 81, 74, 51, 60, 56, 92, 79, 37, 87, 97, 
52, 92, 129, 67, 39, 93, 123, 42, 130, 35, 132, 32, 95, 67, 69, 64, 55, 79, 37, 
73, 82, 137, 87, 36, 94, 38, 68, 34, 99, 46, 32, 106, 81, 37, 60, 101, 33, 59, 
86, 94, 58, 141, 24, 63, 63, 50, 50, 49, 69, 84, 68, 56, 114, 61, 39, 56, 43, 
39, 37, 65, 55, 92, 128, 60, 83, 103, 52, 62, 73, 75, 36, 80, 137, 80, 104, 72, 
69, 67, 77, 49, 37, 56, 66, 108, 134, 54, 63, 53, 75, 42, 74, 61, 78, 58, 88, 
122, 94, 65, 97, 102, 144, 51, 135, 73, 98, 87, 76, 119, 84, 107, 81, 55, 66, 
119, 61, 59, 62, 97, 92, 68, 52, 69, 86, 128, 73, 134, 144, 50, 99, 30, 100, 
115, 110, 68, 102, 61, 111, 84, 102, 72, 53, 64, 65, 65, 76, 52, 70, 47, 30, 63,
68, 43, 94, 75, 72, 35, 70, 87, 61, 66, 77, 46, 77, 100, 50, 60, 93, 71, 45, 82,
97, 40, 60, 59, 57, 69, 62, 57, 53, 66, 69, 74, 87, 56, 160, 51, 82, 65, 54, 54,
122, 49, 65, 76, 66, 78, 142, 74, 64, 45, 56, 95, 117, 76, 42, 143, 69, 41, 43, 
101, 75, 60, 112, 67, 38, 78, 72, 53, 88, 51, 89, 37, 41, 74, 101, 86, 58, 48, 
70, 114, 70, 57, 148, 43, 69, 68, 59, 84, 51, 82, 54, 87, 120, 112, 69, 68, 89, 
58, 82, 40, 62, 62, 61, 100, 98, 60, 88, 75, 62, 90, 106, 58, 66, 91, 80, 133, 
76, 42, 103, 68, 69, 48, 80, 108, 83, 114, 90, 57, 97, 57, 53, 59, 88, 92, 80, 
95, 31, 99, 79, 70, 39, 59, 74, 94, 83, 70, 108, 56, 76, 53, 60, 103, 132, 116, 
152, 46, 115, 108, 91, 64, 57, 157, 88, 56, 83, 60, 69, 95, 46, 77, 44, 90, 62, 
42, 38, 41, 66, 132, 82, 56, 69, 163, 138, 152, 96, 77, 85, 87, 90, 70, 40, 48, 
59, 97, 97, 55, 110, 30, 97, 77, 81, 91, 54, 34, 49, 89, 73, 36, 25, 66, 91, 45,
116, 64, 109, 97, 91, 97, 76, 108, 123, 66, 89, 92, 51, 59, 123, 77, 52, 96, 80,
87, 57, 54, 73, 79, 57, 55, 78, 95, 79, 95, 77, 74, 83, 123, 74, 106, 78, 54, 
83, 49, 94, 49, 60, 50, 90, 95, 75, 74, 85, 83, 113, 134, 72, 48, 82, 71, 49, 
61, 108, 95, 64, 60, 84, 69, 36, 78, 90, 59, 32, 36, 89, 76, 70, 38, 86, 95, 58,
119, 61, 42, 116, 143, 86, 55, 79, 59, 38, 130, 46, 118, 88, 81, 60, 105, 70, 
59, 64, 88, 88, 71, 107, 72, 50, 83, 68, 84, 141, 83, 79, 71, 64, 57, 34, 132, 
67, 48, 95, 46, 111, 58, 80, 163, 70, 69, 70, 123, 116, 81, 60, 104, 86, 45, 64,
56, 52, 115, 89, 52, 70, 44, 43, 32, 53, 72, 85, 74, 118, 112, 108, 56, 51, 38, 
71, 61, 75, 80, 34, 59, 119, 84, 91, 95, 58, 38, 141, 53, 84, 98, 80, 118, 38, 
40, 65, 61, 104, 109, 58, 42, 49, 73, 65, 63, 48, 64, 91, 114, 97, 97, 153, 62, 
101, 117, 78, 53, 77, 78, 59, 105, 80, 47, 54, 92, 113, 93, 65, 62, 92, 51, 70, 
138, 101, 90, 88, 92, 58, 93, 99, 97, 77, 79, 44, 78, 62, 123, 61, 56, 62, 75, 
49, 59, 62, 33, 32, 79, 48, 87, 68, 54, 87, 38, 49, 72, 46, 68, 45, 58, 71, 61, 
138, 71, 51, 82, 108, 47, 40, 80, 44, 68, 100, 96, 62, 82, 68, 45, 77, 65, 42, 
95, 47, 87, 66, 50, 71, 67, 101, 35, 81, 94, 122, 33, 43, 82, 45, 98, 76, 80, 
55, 62, 91, 44, 81, 61, 104, 95, 86, 78, 35, 80, 55, 70, 115, 55, 80, 81, 100, 
44, 55, 40, 122, 83, 45, 39, 99, 78, 68, 97, 81, 35, 111, 123, 32, 40, 71, 56, 
75, 75, 60, 57, 74, 94, 84, 155, 109, 52, 44, 57, 111, 49, 73, 45, 109, 63, 55, 
60, 56, 59, 85, 110, 59, 118, 46, 83, 76, 54, 52, 22, 70, 87, 46, 68, 69, 120, 
43, 118, 60, 39, 77, 77, 108, 48, 70, 55, 44, 55, 65, 96, 48, 67, 114, 80, 193, 
72, 49, 61, 48, 25, 88, 67, 81, 52, 46, 48, 59, 93, 116, 132, 73, 64, 76, 38, 
99, 91, 164, 93, 63, 91, 67, 78, 52, 71, 77, 73, 58, 81, 49, 116, 150, 76, 54, 
80, 53, 65, 60, 142, 60, 64, 84, 38, 61, 41, 50, 164, 40, 58, 80, 88, 62, 135, 
60, 78, 41, 61, 151, 60, 71, 55, 84, 65, 42, 103, 32, 30, 49, 68, 72, 74, 115, 
85, 140, 79, 52, 65, 90, 69, 60, 63, 68, 40, 64, 101, 58, 137, 148, 42, 93, 116,
46, 44, 34, 76, 92, 68, 63, 48, 77, 53, 89, 54, 46, 46, 91, 84, 77, 153, 107, 
63, 47, 104, 45, 93, 86, 100, 117, 40, 74, 51, 124, 95, 94, 54, 42, 97, 69, 57, 
99, 73, 96, 97, 49, 57, 58, 67, 51, 58, 72, 67, 108, 55, 101, 74, 99, 119, 71, 
90, 38, 32, 95, 75, 57, 74, 93, 53, 54, 63, 115, 59, 55, 53, 62, 70, 56, 51, 57,
80, 80, 66, 73, 39, 94, 87, 86, 88, 69, 41, 119, 69, 59, 115, 57, 89, 51, 129, 
39, 107, 100, 109, 69, 76, 77, 50, 121, 74, 49, 55, 98, 41, 107, 92, 101, 68, 
76, 58, 48, 46, 52, 78, 45, 98, 56, 78, 75, 43, 50, 60, 38, 36, 72, 105, 56, 65,
55, 70, 104, 113, 89, 127, 90, 94, 141, 133, 109, 45, 66, 84, 74, 64, 70, 73, 
44, 130, 107, 60, 45, 93, 54, 93, 96, 74, 67, 56, 114, 55, 65, 75, 51, 114, 61, 
125, 52, 154, 53, 91, 68, 71, 48, 84, 72, 86, 52, 39, 76, 46, 47, 80, 67, 78, 
43, 155, 100, 38, 87, 90, 55, 28, 49, 71, 51, 92, 48, 60, 52, 65, 65, 26, 42, 
146, 97, 93, 34, 65, 48, 63, 47, 63, 59, 42, 61, 71, 72, 104, 48, 31, 82, 63, 
80, 92, 43, 121, 96, 86, 53, 38, 58, 88, 83, 48, 61, 49, 51, 88, 78, 91, 74, 72,
48, 79, 116, 68, 42, 46, 77, 98, 63, 72, 80, 69, 82, 100, 64, 60, 94, 42, 68, 
88, 104, 132, 66, 113, 61, 97, 72, 94, 28, 73, 75, 53, 48, 54, 79, 58, 88, 74, 
94, 62, 95, 82, 110, 91, 62, 104, 111, 26, 117, 72, 108, 104, 50, 58, 147, 62, 
52, 86, 53, 110, 65, 87, 54, 27, 70, 54, 70, 51, 70, 64, 50, 59, 68, 54, 49, 45,
42, 78, 68, 83, 74, 158, 50, 99, 36, 41, 96, 41, 134, 91, 51, 77, 104, 63, 131, 
69, 100, 78, 145, 50, 81, 78, 145, 46, 55, 46, 56, 111, 60, 61, 65, 55, 126, 49,
77, 39, 50, 95, 68, 56, 126, 63, 77, 58, 120, 95, 28, 105, 84, 99, 116, 89, 61, 
91, 102, 154, 82, 67, 110, 50, 88, 58, 69, 48, 88, 34, 37, 29, 95, 50, 60, 107, 
69, 47, 62, 90, 68, 50, 111, 110, 71, 85, 42, 121, 79, 62, 74, 88, 89, 53, 50, 
88, 104, 146, 99, 62, 65, 53, 52, 80, 38, 64, 55, 55, 88, 66, 23, 48, 90, 122, 
46, 90, 52, 57, 68, 43, 94, 72, 60, 96, 74, 110, 73, 137, 73, 83, 48, 73, 76, 
87, 65, 42, 57, 108, 55, 51, 112, 57, 62, 104, 71, 74, 67, 151, 71, 69, 55, 57, 
105, 95, 76, 115, 68, 105, 49, 92, 52, 62, 68, 164, 114, 42, 71, 46, 80, 102, 
120, 29, 37, 51, 110, 60, 92, 90, 94, 102, 66, 118, 87, 42, 36, 30, 48, 73, 137,
134, 37, 100, 70, 66, 125, 108, 80, 109, 93, 86, 86, 62, 59, 46, 31, 60, 31, 47,
93, 40, 89, 43, 41, 64, 44, 66, 53, 72, 118, 68, 48, 50, 74, 90, 60, 53, 39, 70,
101, 138, 66, 102, 76, 81, 51, 92, 55, 47, 69, 143, 41, 137, 81, 96, 97, 65, 51,
157, 56, 101, 73, 65, 61, 76, 72, 120, 64, 48, 57, 160, 108, 24, 41, 31, 62, 67,
66, 66, 67, 59, 52, 59, 128, 91, 92, 76, 58, 125, 76, 83, 74, 116, 57, 49, 45, 
92, 73, 73, 49, 48, 99, 43, 53, 75, 96, 46, 58, 46, 43, 116, 61, 57, 60, 139, 
79, 92, 75, 117, 68, 82, 100, 53, 69, 59, 80, 45, 22, 82, 89, 74, 79, 80, 77, 
69, 67, 76, 101, 162, 46, 70, 86, 161, 87, 137, 114, 123, 79, 76, 70, 55, 48, 
58, 128, 56, 109, 83, 93, 72, 67, 64, 54, 56, 100, 49, 34, 119, 40, 101, 148, 
67, 77, 98, 56, 86, 159, 63, 124, 85, 69, 58, 54, 63, 30, 33, 95, 79, 75, 91, 
67, 51, 98, 68, 128, 58, 116, 81, 77, 65, 101, 96, 66, 94, 75, 142, 74, 104, 53,
130, 115, 116, 63, 47, 47, 39, 83, 63, 40, 51, 92, 61, 48, 80, 74, 75, 73, 54, 
56, 74, 62, 80, 40, 74, 74, 87, 83, 54, 75, 100, 105, 84, 147, 32, 53, 39, 58, 
71, 45, 90, 96, 25, 63, 63, 126, 59, 46, 47, 77, 96, 97, 63, 45, 52, 59, 112, 
58, 49, 44, 107, 62, 64, 60, 67, 78, 70, 64, 88, 56, 75, 73, 58, 54, 98, 86, 66,
48, 120, 52, 113, 64, 108, 37, 86, 64, 115, 80, 64, 63, 105, 86, 65, 44, 37, 76,
81, 45, 66, 77, 74, 123, 62, 42, 92, 99, 127, 123, 51, 52, 114, 48, 69, 40, 79, 
89, 116, 28, 69, 51, 48, 76, 78, 65, 58, 44, 48, 48, 78, 64, 55, 73, 78, 51, 48,
43, 74, 54, 60, 46, 60, 53, 41, 45, 87, 74, 51, 92, 94, 143, 76, 69, 96, 104, 
129, 46, 53, 53, 107, 68, 33, 72, 54, 58, 92, 196, 50, 43, 55, 52, 41, 40, 132, 
39, 71, 64, 60, 47, 50, 69, 61, 99, 66, 71, 28, 78, 55, 75, 75, 52, 67, 65, 217,
66, 113, 77, 65, 107, 80, 68, 98, 53, 112, 53, 54, 58, 108, 61, 146, 82, 60, 67,
58, 94, 94, 79, 63, 102, 107, 60, 46, 79, 88, 55, 84, 61, 93, 134, 54, 122, 104,
74, 128, 47, 94, 81, 40, 76, 34, 86, 93, 50, 58, 82, 191, 58, 85, 46, 116, 63, 
83, 70, 58, 94, 48, 151, 59, 61, 74, 47, 80, 72, 74, 29, 102, 57, 106, 70, 80, 
105, 30, 82, 70, 128, 47, 78, 83, 64, 78, 40, 171, 46, 68, 82, 52, 124, 52, 103,
92, 73, 78, 42, 127, 74, 50, 67, 43, 63, 76, 78, 45, 72, 80, 51, 54, 76, 60, 66,
32, 60, 70, 60, 85, 44, 73, 76, 72, 68, 82, 88, 63, 110, 79, 60, 71, 54, 63, 42,
43, 49, 57, 69, 50, 57, 71, 89, 42, 61, 88, 68, 76, 70, 35, 112, 36, 56, 125, 
122, 36, 48, 120, 76, 42, 51, 44, 108, 80, 73, 56, 55, 86, 67, 136, 70, 88, 91, 
77, 21, 90, 58, 120, 62, 62, 56, 65, 28, 87, 144, 104, 38, 63, 78, 83, 90, 43, 
36, 66, 39, 65, 59, 36, 68, 52, 84, 36, 90, 94, 33, 96, 98, 77, 24, 85, 66, 57, 
57, 93, 81, 53, 56, 63, 62, 78, 77, 33, 151, 36, 55, 59, 104, 55, 77, 86, 34, 
113, 93, 69, 88, 38, 112, 64, 62, 92, 83, 75, 52, 60, 65, 69, 42, 64, 73, 59, 
32, 95, 56, 49, 69, 122, 70, 100, 105, 57, 80, 71, 68, 201, 70, 91, 55, 58, 84, 
82, 68, 72, 81, 62, 32, 110, 81, 107, 58, 92, 39, 45, 74, 78, 57, 72, 59, 88, 
147, 42, 119, 82, 108, 51, 103, 85, 63, 38, 118, 89, 55, 76, 63, 57, 48, 59, 92,
93, 30, 73, 38, 78, 158, 107, 76, 90, 37, 69, 35, 46, 63, 128, 56, 105, 82, 53, 
67, 143, 74, 140, 84, 65, 89, 59, 70, 94, 72, 54, 85, 100, 71, 70, 57, 71, 47, 
77, 130, 63, 83, 88, 58, 70, 110, 80, 90, 86, 119, 58, 106, 86, 127, 128, 132, 
82, 54, 157, 64, 28, 69, 70, 57, 81, 93, 56, 90, 28, 108, 67, 68, 71, 46, 68, 
69, 76, 59, 93, 108, 102, 97, 68, 123, 29, 61, 56, 84, 59, 47, 75, 88, 98, 54, 
44, 49, 113, 77, 74, 72, 58, 54, 86, 77, 143, 72, 79, 129, 107, 45, 81, 69, 30, 
72, 55, 73, 53, 118, 73, 70, 38, 122, 39, 100, 71, 147, 43, 90, 66, 92, 58, 103,
54, 89, 52, 146, 50, 130, 92, 111, 42, 89, 39, 48, 86, 119, 70, 90, 94, 92, 71, 
98, 127, 111, 72, 54, 35, 74, 79, 86, 76, 91, 110, 59, 65, 135, 71, 94, 61, 38, 
80, 61, 90, 77, 40, 113, 55, 31, 50, 74, 69, 70, 98, 101, 44, 129, 26, 75, 143, 
98, 57, 52, 88, 86, 70, 35, 67, 76, 45, 77, 98, 84, 58, 45, 71, 96, 153, 69, 43,
63, 114, 108, 118, 112, 77, 46, 112, 41, 62, 83, 76, 100, 49, 60, 79, 93, 132, 
107, 129, 61, 42, 59, 51, 102, 89, 50, 57, 40, 91, 77, 95, 25, 86, 43, 103, 48, 
120, 115, 123, 29, 73, 87, 37, 54, 148, 88, 80, 51, 76, 96, 104, 58, 85, 161, 
49, 99, 141, 78, 115, 105, 49, 57, 113, 63, 78, 67, 43, 46, 59, 46, 54, 51, 62, 
75, 102, 88, 55, 91, 90, 52, 70, 49, 100, 75, 119, 70, 45, 107, 85, 47, 86, 43, 
87, 85, 72, 135, 61, 71, 93, 69, 51, 66, 66, 54, 49, 130, 46, 35, 71, 73, 116, 
36, 34, 49, 90, 66, 109, 57, 61, 43, 103, 57, 121, 57, 50, 124, 49, 90, 52, 46, 
80, 79, 82, 75, 75, 89, 45, 61, 106, 124, 95, 68, 65, 94, 48, 78, 75, 40, 102, 
43, 34, 59, 63, 55, 121, 46, 104, 39, 95, 114, 93, 50, 73, 78, 58, 38, 81, 97, 
53, 66, 84, 82, 68, 60, 80, 89, 95, 62, 52, 50, 56, 38, 46, 52, 94, 55, 64, 123,
104, 54, 71, 74, 66, 64, 122, 79, 69, 96, 70, 93, 148, 57, 70, 56, 76, 86, 75, 
85, 53, 95, 34, 57, 75, 78, 79, 37, 69, 113, 73, 64, 47, 58, 169, 73, 45, 101, 
118, 48, 124, 66, 71, 72, 58, 86, 88, 80, 38, 53, 70, 160, 70, 108, 52, 76, 73, 
80, 112, 56, 42, 140, 93, 110, 82, 67, 62, 118, 115, 59, 88, 64, 90, 62, 94, 
144, 52, 70, 68, 46, 64, 68, 48, 110, 57, 66, 97, 84, 57, 84, 68, 110, 79, 52, 
42, 112, 66, 51, 95, 49, 77, 78, 77, 77, 67, 46, 93, 56, 98, 62, 72, 45, 79, 45,
61, 68, 62, 86, 115, 109, 57, 93, 84, 158, 103, 82, 69, 56, 112, 47, 78, 65, 56,
87, 137, 35, 29, 82, 153, 116, 102, 66, 109, 76, 42, 69, 65, 98, 87, 51, 59, 96,
92, 29, 50, 123, 52, 103, 41, 78, 48, 114, 180, 56, 91, 60, 32, 55, 54, 80, 72, 
106, 59, 57, 51, 99, 74, 92, 60, 63, 76, 44, 116, 52, 49, 78, 57, 46, 66, 61, 
96, 127, 79, 61, 44, 77, 92, 62, 52, 69, 82, 60, 73, 87, 95, 112, 50, 72, 78, 
67, 69, 37, 37, 51, 41, 53, 120, 64, 61, 117, 72, 69, 62, 54, 75, 60, 44, 122, 
94, 74, 58, 57, 80, 123, 102, 121, 38, 84, 89, 66, 91, 63, 55, 52, 55, 89, 56, 
76, 110, 69, 51, 49, 73, 79, 68, 59, 53, 57, 70, 73, 46, 80, 78, 44, 58, 32, 95,
151, 123, 104, 66, 119, 49, 50, 75, 63, 85, 168, 109, 148, 155, 68, 54, 73, 75, 
76, 81, 66, 110, 120, 53, 108, 42, 47, 96, 54, 74, 52, 50, 29, 60, 78, 97, 90, 
52, 80, 83, 41, 115, 124, 44, 61, 52, 63, 92, 77, 96, 99, 48, 61, 59, 57, 91, 
70, 81, 83, 82, 72, 82, 74, 73, 64, 165, 74, 60, 48, 43, 70, 88, 77, 115, 117, 
44, 117, 46, 111, 115, 54, 120, 48, 48, 36, 78, 61, 72, 31, 66, 76, 29, 32, 43, 
69, 134, 96, 35, 68, 117, 66, 75, 89, 70, 102, 95, 82, 150, 92, 84, 63, 108, 93,
43, 68, 47, 127, 109, 76, 129, 73, 78, 45, 41, 54, 57, 90, 95, 57, 127, 85, 110,
74, 41, 42, 66, 53, 76, 86, 114, 74, 44, 89, 82, 79, 132, 54, 44, 30, 72, 91, 
57, 169, 114, 48, 118, 37, 71, 76, 88, 71, 78, 141, 41, 61, 68, 40, 66, 112, 72,
105, 128, 49, 64, 102, 50, 90, 47, 40, 71, 100, 64, 76, 53, 80, 76, 54, 70, 126,
74, 121, 53, 42, 66, 52, 79, 97, 84, 39, 50, 89, 94, 99, 53, 105, 44, 65, 132, 
89, 79, 102, 45, 57, 87, 120, 117, 64, 158, 102, 52, 84, 116, 133, 54, 37, 64, 
50, 86, 56, 53, 79, 40, 67, 109, 85, 81, 93, 57, 82, 55, 71, 69, 90, 45, 88, 66,
78, 29, 140, 182, 55, 58, 63, 58, 88, 41, 77, 119, 49, 78, 63, 65, 50, 73, 64, 
70, 68, 28, 95, 48, 117, 69, 66, 56, 87, 47, 40, 64, 82, 111, 59, 72, 72, 72, 
63, 48, 76, 71, 65, 64, 60, 77, 77, 66, 75, 40, 58, 72, 102, 55, 42, 39, 85, 56,
85, 67, 61, 63, 65, 41, 88, 63, 55, 77, 77, 60, 49, 65, 78, 46, 72, 72, 100, 53,
96, 96, 47, 57, 55, 146, 51, 82, 96, 107, 54, 62, 77, 89, 58, 70, 111, 65, 78, 
42, 53, 82, 98, 69, 89, 102, 212, 75, 77, 33, 66, 81, 37, 41, 75, 83, 50, 83, 
48, 47, 75, 85, 65, 76, 118, 76, 82, 65, 49, 65, 124, 115, 50, 55, 56, 74, 107, 
59, 152, 105, 35, 61, 39, 51, 35, 126, 91, 102, 62, 129, 120, 113, 77, 129, 86, 
97, 74, 108, 69, 79, 66, 96, 83, 102, 54, 84, 42, 51, 48, 44, 66, 53, 94, 85, 
88, 49, 44, 75, 46, 52, 61, 66, 82, 53, 49, 84, 78, 47, 75, 107, 101, 31, 176, 
104, 74, 32, 81, 42, 154, 41, 54, 83, 74, 71, 89, 55, 70, 99, 76, 69, 93, 33, 
91, 78, 77, 81, 40, 91, 79, 84, 78, 96, 74, 120, 57, 51, 75, 40, 57, 72, 92, 66,
37, 46, 155, 78, 64, 65, 58, 74, 81, 76, 27, 87, 39, 54, 83, 94, 85, 45, 78, 50,
37, 98, 42, 89, 66, 50, 81, 88, 48, 35, 56, 66, 81, 103, 37, 99, 70, 63, 30, 
160, 47, 36, 56, 94, 84, 95, 62, 73, 51, 73, 115, 75, 77, 73, 80, 132, 102, 62, 
102, 124, 55, 43, 78, 38, 129, 98, 69, 70, 40, 55, 70, 49, 80, 136, 35, 61, 97, 
64, 52, 36, 198, 58, 106, 82, 74, 84, 60, 69, 34, 74, 34, 64, 149, 77, 51, 65, 
53, 36, 28, 72, 55, 119, 68, 75, 81, 129, 117, 124, 109, 66, 72, 46, 62, 51, 54,
91, 84, 59, 90, 58, 84, 33, 76, 66, 63, 74, 79, 35, 51, 33, 77, 33, 52, 45, 100,
82, 80, 57, 77, 77, 112, 93, 84, 28, 79, 54, 60, 119, 88, 94, 72, 33, 81, 38, 
50, 72, 92, 52, 124, 49, 68, 105, 118, 85, 76, 98, 95, 68, 54, 55, 84, 58, 96, 
35, 52, 110, 83, 85, 58, 66, 141, 58, 59, 68, 135, 76, 82, 83, 61, 49, 44, 91, 
64, 135, 62, 89, 51, 62, 134, 60, 58, 90, 96, 122, 97, 115, 54, 101, 94, 79, 41,
100, 54, 51, 84, 55, 64, 69, 105, 155, 64, 46, 63, 62, 34, 92, 94, 95, 60, 38, 
30, 111, 53, 66, 76, 50, 109, 48, 93, 65, 44, 154, 84, 96, 100, 86, 82, 81, 98, 
81, 58, 42, 97, 51, 93, 69, 76, 100, 104, 52, 81, 43, 59, 47, 131, 70, 87, 119, 
70, 43, 102, 74, 40, 67, 110, 72, 56, 43, 117, 81, 76, 58, 135, 76, 59, 39, 58, 
96, 50, 52, 108, 52, 105, 48, 93, 53, 73, 76, 60, 111, 72, 75, 55, 74, 94, 79, 
46, 65, 71, 38, 89, 96, 58, 101, 101, 49, 61, 49, 73, 88, 30, 46, 104, 48, 63, 
154, 56, 75, 59, 77, 58, 138, 47, 50, 92, 48, 68, 72, 119, 39, 41, 65, 77, 104, 
63, 59, 64, 86, 41, 42, 87, 44, 61, 66, 50, 36, 118, 78, 53, 114, 67, 52, 102, 
48, 90, 71, 87, 114, 124, 54, 56, 72, 58, 80, 50, 110, 150, 47, 37, 39, 38, 92, 
78, 128, 66, 75, 38, 68, 80, 97, 65, 43, 90, 52, 71, 86, 69, 58, 32, 65, 37, 87,
78, 49, 55, 76, 45, 114, 71, 69, 82, 33, 70, 77, 60, 66, 78, 108, 71, 98, 54, 
87, 64, 100, 59, 70, 72, 58, 159, 76, 79, 67, 85, 72, 62, 60, 37, 64, 60, 63, 
62, 76, 52, 52, 45, 103, 43, 100, 73, 65, 62, 124, 75, 110, 131, 74, 70, 72, 57,
107, 54, 72, 82, 50, 142, 77, 86, 90, 85, 51, 68, 52, 48, 63, 87, 66, 62, 64, 
134, 41, 44, 84, 28, 103, 66, 116, 62, 58, 58, 88, 63, 112, 103, 74, 97, 73, 36,
58, 76, 109, 63, 59, 71, 39, 54, 31, 61, 66, 106, 125, 38, 56, 84, 137, 101, 
131, 86, 114, 66, 71, 75, 62, 85, 72, 50, 53, 100, 44, 72, 51, 44, 93, 65, 40, 
78, 86, 50, 79, 68, 55, 98, 53, 65, 48, 60, 80, 55, 76, 128, 81, 42, 62, 124, 
49, 114, 71, 74, 62, 70, 90, 105, 50, 58, 34, 55, 58, 126, 60, 53, 52, 107, 87, 
67, 82, 44, 99, 48, 54, 112, 43, 114, 60, 60, 80, 59, 38, 42, 85, 47, 80, 50, 
66, 45, 76, 132, 140, 33, 95, 108, 45, 29, 74, 87, 85, 36, 68, 40, 100, 71, 32, 
73, 94, 96, 74, 61, 46, 54, 52, 110, 63, 62, 101, 112, 59, 53, 39, 64, 38, 96, 
96, 76, 91, 146, 134, 101, 99, 85, 59, 83, 71, 88, 95, 83, 66, 85, 91, 40, 87, 
72, 104, 114, 41, 124, 75, 90, 109, 57, 103, 49, 65, 68, 121, 74, 93, 71, 91, 
58, 52, 56, 86, 68, 42, 96, 47, 70, 65, 95, 28, 72, 56, 63, 83, 108, 148, 76, 
60, 49, 113, 87, 51, 43, 110, 58, 76, 73, 115, 80, 60, 112, 43, 73, 94, 99, 81, 
55, 59, 54, 90, 53, 82, 88, 110, 118, 34, 70, 110, 45, 104, 93, 82, 73, 62, 55, 
113, 74, 96, 56, 51, 43, 49, 34, 88, 79, 80, 46, 32, 81, 86, 65, 52, 128, 109, 
62, 101, 89, 59, 110, 52, 55, 96, 70, 46, 52, 76, 76, 63, 96, 79, 55, 54, 84, 
57, 58, 56, 67, 93, 32, 38, 64, 51, 64, 40, 95, 86, 62, 66, 114, 97, 98, 147, 
74, 74, 68, 63, 72, 84, 111, 46, 112, 90, 66, 64, 68, 95, 70, 48, 45, 80, 60, 
82, 47, 110, 83, 66, 81, 63, 81, 68, 136, 78, 34, 85, 110, 34, 82, 95, 81, 39, 
95, 31, 38, 64, 80, 110, 61, 104, 48, 61, 78, 40, 78, 130, 88, 77, 135, 53, 230,
51, 51, 67, 62, 62, 72, 47, 59, 60, 89, 33, 95, 108, 60, 53, 32, 84, 57, 63, 
103, 58, 55, 37, 55, 59, 85, 49, 46, 64, 72, 41, 64, 91, 101, 75, 62, 82, 94, 
38, 85, 62, 58, 110, 50, 33, 56, 103, 95, 85, 104, 60, 62, 92, 66, 78, 85, 93, 
56, 63, 137, 94, 88, 70, 98, 145, 96, 68, 50, 85, 52, 115, 57, 125, 26, 107, 76,
30, 89, 62, 135, 60, 79, 43, 156, 87, 36, 62, 100, 85, 98, 86, 58, 81, 108, 69, 
130, 42, 83, 49, 111, 100, 40, 50, 79, 73, 65, 26, 58, 78, 127, 51, 54, 62, 60, 
54, 52, 49, 68, 45, 107, 107, 166, 43, 43, 108, 53, 51, 95, 40, 71, 72, 42, 76, 
56, 47, 65, 88, 40, 83, 37, 71, 72, 53, 154, 98, 107, 75, 71, 84, 34, 72, 120, 
60, 62, 53, 28, 71, 136, 72, 62, 77, 96, 59, 56, 84, 81, 132, 45, 51, 100, 81, 
66, 173, 46, 90, 102, 97, 42, 62, 86, 82, 76, 104, 55, 114, 62, 81, 46, 69, 142,
67, 82, 41, 67, 52, 99, 96, 82, 98, 60, 135, 67, 64, 49, 54, 62, 68, 77, 55, 
105, 44, 86, 91, 99, 49, 55, 70, 68, 58, 25, 86, 85, 130, 80, 61, 80, 28, 85, 
84, 52, 104, 58, 84, 85, 54, 47, 40, 64, 85, 75, 95, 91, 85, 84, 58, 51, 42, 63,
97, 56, 58, 64, 87, 42, 97, 59, 69, 73, 67, 99, 87, 63, 113, 127, 57, 92, 105, 
36, 69, 106, 68, 37, 82, 66, 96, 48, 89, 48, 97, 87, 146, 70, 80, 50, 121, 63, 
30, 103, 88, 51, 98, 41, 90, 32, 65, 44, 93, 87, 60, 88, 52, 70, 89, 92, 45, 76,
39, 95, 67, 85, 53, 72, 53, 61, 85, 57, 86, 59, 98, 60, 34, 110, 94, 71, 54, 54,
117, 58, 69, 100, 161, 58, 70, 44, 42, 126, 122, 47, 201, 47, 141, 77, 124, 67, 
86, 77, 78, 107, 43, 51, 79, 37, 39, 110, 82, 68, 81, 50, 61, 82, 92, 100, 56, 
86, 116, 73, 103, 117, 42, 76, 248, 124, 36, 88, 100, 132, 44, 50, 62, 76, 27, 
79, 66, 78, 46, 72, 68, 86, 75, 38, 40, 63, 68, 58, 43, 61, 26, 62, 62, 63, 108,
54, 66, 99, 35, 90, 49, 40, 63, 78, 56, 84, 143, 77, 75, 92, 88, 81, 127, 59, 
90, 55, 28, 91, 98, 89, 82, 64, 119, 60, 67, 59, 59, 83, 56, 94, 82, 34, 60, 
101, 77, 89, 66, 46, 76, 75, 52, 28, 35, 96, 72, 58, 79, 72, 28, 57, 75, 58, 54,
47, 48, 50, 75, 58, 124, 43, 81, 88, 59, 97, 114, 35, 93, 68, 88, 45, 72, 58, 
64, 91, 58, 82, 37, 47, 46, 64, 63, 50, 76, 143, 75, 74, 75, 129, 87, 97, 54, 
94, 123, 84, 33, 66, 69, 74, 59, 61, 43, 48, 68, 62, 73, 62, 65, 86, 110, 78, 
76, 36, 88, 94, 104, 101, 55, 24, 192, 78, 44, 104, 106, 119, 65, 94, 86, 62, 
58, 63, 81, 92, 129, 70, 116, 97, 66, 86, 51, 58, 70, 36, 82, 78, 39, 123, 85, 
147, 95, 72, 68, 45, 101, 65, 93, 37, 55, 38, 82, 50, 118, 70, 113, 53, 54, 59, 
104, 116, 58, 82, 110, 101, 74, 150, 104, 55, 60, 109, 119, 38, 109, 112, 91, 
49, 98, 63, 70, 59, 58, 111, 43, 80, 56, 50, 74, 93, 56, 100, 107, 80, 74, 55, 
63, 41, 70, 155, 140, 38, 77, 60, 71, 30, 60, 69, 42, 48, 46, 56, 60, 72, 68, 
82, 47, 60, 105, 44, 73, 75, 50, 92, 96, 68, 44, 39, 53, 52, 78, 49, 57, 60, 84,
75, 84, 77, 113, 65, 26, 60, 115, 49, 49, 98, 67, 62, 33, 110, 61, 46, 71, 46, 
92, 84, 47, 81, 62, 94, 118, 57, 56, 68, 70, 106, 107, 91, 108, 97, 130, 79, 48,
101, 35, 75, 84, 55, 71, 76, 71, 26, 33, 66, 135, 117, 74, 79, 48, 49, 117, 57, 
63, 130, 83, 58, 176, 79, 45, 48, 82, 88, 96, 60, 55, 57, 51, 98, 68, 62, 102, 
71, 68, 92, 62, 102, 72, 62, 95, 131, 63, 43, 54, 74, 88, 101, 46, 68, 52, 50, 
58, 51, 115, 99, 56, 68, 45, 120, 57, 68, 150, 54, 94, 64, 47, 63, 150, 126, 61,
136, 138, 69, 61, 67, 80, 107, 130, 34, 77, 75, 48, 48, 42, 106, 126, 130, 74, 
55, 129, 88, 73, 103, 59, 62, 92, 88, 60, 52, 38, 106, 90, 150, 85, 53, 63, 100,
46, 112, 76, 53, 68, 83, 98, 56, 82, 91, 195, 50, 78, 42, 42, 57, 83, 97, 99, 
111, 74, 65, 57, 94, 82, 120, 104, 58, 43, 92, 59, 46, 101, 66, 81, 29, 59, 48, 
64, 43, 70, 90, 73, 36, 25, 92, 68, 104, 142, 45, 102, 66, 68, 64, 106, 97, 64, 
47, 67, 70, 102, 57, 107, 71, 34, 88, 50, 55, 80, 86, 68, 73, 42, 55, 67, 67, 
47, 83, 30, 67, 39, 75, 79, 110, 76, 102, 95, 115, 65, 61, 65, 84, 51, 126, 75, 
56, 65, 66, 82, 80, 94, 119, 64, 97, 106, 106, 56, 86, 52, 88, 55, 121, 91, 78, 
99, 72, 102, 102, 93, 62, 78, 27, 52, 37, 86, 112, 92, 122, 116, 90, 149, 63, 
130, 100, 74, 91, 95, 81, 43, 72, 50, 69, 67, 88, 69, 78, 65, 44, 21, 82, 48, 
38, 78, 80, 94, 102, 48, 111, 66, 53, 52, 60, 49, 112, 119, 86, 86, 60, 83, 50, 
57, 91, 50, 37, 101, 56, 60, 47, 65, 71, 52, 100, 64, 97, 84, 88, 59, 80, 70, 
71, 62, 81, 108, 78, 71, 54, 83, 45, 29, 88, 76, 72, 160, 100, 105, 23, 105, 74,
60, 57, 37, 82, 48, 125, 33, 76, 81, 30, 120, 56, 91, 51, 66, 49, 124, 61, 71, 
131, 63, 77, 44, 46, 70, 37, 48, 82, 38, 117, 89, 96, 41, 28, 55, 64, 53, 125, 
33, 42, 144, 38, 50, 62, 45, 71, 44, 81, 116, 80, 82, 34, 107, 48, 63, 48, 73, 
37, 73, 152, 35, 64, 63, 127, 106, 122, 75, 76, 44, 58, 98, 143, 135, 59, 76, 
88, 87, 84, 40, 36, 71, 59, 62, 87, 59, 65, 49, 119, 72, 41, 108, 64, 133, 53, 
75, 83, 74, 79, 34, 36, 66, 81, 48, 54, 54, 89, 76, 52, 129, 65, 67, 97, 69, 67,
80, 88, 50, 50, 112, 86, 42, 104, 57, 68, 35, 46, 64, 58, 152, 74, 51, 76, 49, 
121, 56, 38, 69, 98, 53, 77, 37, 44, 47, 78, 54, 46, 86, 87, 98, 31, 95, 89, 76,
123, 50, 125, 42, 121, 104, 171, 48, 77, 104, 54, 79, 88, 66, 78, 60, 55, 117, 
108, 63, 57, 50, 98, 20, 91, 65, 92, 75, 68, 153, 104, 80, 31, 70, 62, 88, 80, 
148, 83, 96, 49, 72, 115, 53, 58, 56, 54, 58, 56, 35, 78, 73, 62, 49, 42, 75, 
56, 62, 52, 67, 58, 86, 58, 70, 118, 73, 45, 52, 113, 74, 135, 121, 102, 50, 
123, 51, 52, 132, 62, 65, 63, 40, 97, 57, 34, 83, 64, 59, 84, 85, 39, 82, 50, 
100, 100, 75, 85, 73, 102, 69, 76, 33, 38, 47, 113, 65, 52, 88, 82, 52, 33, 48, 
68, 57, 66, 73, 73, 65, 63, 38, 86, 67, 43, 81, 115, 38, 71, 70, 60, 30, 155, 
98, 173, 85, 71, 83, 129, 90, 94, 92, 66, 73, 58, 109, 87, 106, 141, 66, 91, 64,
64, 108, 79, 92, 67, 77, 40, 42, 52, 59, 86, 126, 80, 67, 133, 24, 86, 87, 85, 
60, 91, 62, 47, 60, 99, 107, 79, 67, 65, 66, 52, 97, 55, 79, 113, 84, 42, 42, 
146, 82, 66, 84, 39, 74, 91, 63, 46, 113, 70, 58, 89, 85, 81, 20, 105, 48, 74, 
123, 89, 62, 46, 128, 90, 80, 82, 107, 72, 53, 82, 33, 98, 48, 135, 66, 95, 61, 
61, 98, 141, 116, 102, 51, 105, 86, 69, 55, 65, 92, 76, 51, 87, 96, 78, 64, 25, 
103, 70, 75, 86, 43, 143, 98, 92, 126, 77, 72, 81, 27, 78, 48, 51, 75, 59, 45, 
91, 69, 38, 75, 127, 59, 58, 61, 90, 91, 79, 50, 80, 51, 122, 59, 81, 78, 50, 
175, 75, 60, 112, 142, 35, 60, 125, 50, 59, 60, 86, 41, 100, 43, 48, 48, 114, 
72, 102, 60, 45, 66, 64, 87, 78, 128, 102, 73, 74, 83, 74, 65, 89, 59, 95, 29, 
72, 106, 77, 67, 68, 99, 63, 45, 43, 75, 91, 74, 114, 55, 109, 35, 66, 57, 49, 
77, 53, 77, 104, 107, 50, 45, 80, 86, 61, 120, 115, 72, 91, 138, 69, 40, 55, 58,
66, 60, 63, 71, 47, 62, 52, 56, 45, 66, 79, 44, 97, 86, 44, 78, 133, 138, 90, 
134, 77, 136, 153, 96, 86, 60, 103, 85, 38, 57, 158, 111, 31, 49, 69, 59, 73, 
100, 63, 44, 83, 52, 75, 95, 51, 45, 90, 68, 78, 128, 65, 153, 57, 82, 68, 114, 
103, 84, 46, 129, 49, 43, 63, 91, 166, 50, 62, 125, 38, 78, 67, 80, 55, 73, 81, 
83, 97, 84, 49, 101, 98, 64, 78, 60, 82, 93, 57, 46, 70, 116, 76, 88, 102, 100, 
55, 53, 45, 80, 43, 101, 101, 82, 61, 51, 76, 54, 49, 81, 77, 37, 84, 79, 33, 
83, 160, 128, 131, 71, 79, 40, 78, 51, 57, 69, 107, 50, 58, 121, 47, 92, 91, 36,
103, 98, 56, 41, 50, 78, 69, 58, 56, 154, 77, 142, 114, 67, 79, 136, 59, 65, 
110, 86, 56, 82, 86, 60, 61, 108, 100, 56, 61, 53, 43, 77, 64, 42, 53, 48, 62, 
165, 69, 77, 40, 36, 42, 51, 94, 118, 40, 85, 85, 104, 183, 117, 77, 49, 69, 59,
74, 122, 68, 78, 96, 119, 107, 75, 80, 104, 50, 56, 48, 82, 50, 113, 102, 66, 
98, 36, 83, 76, 28, 62, 105, 88, 52, 79, 69, 50, 55, 92, 47, 108, 196, 135, 53, 
40, 45, 62, 93, 57, 63, 101, 86, 92, 38, 67, 71, 60, 91, 62, 52, 53, 70, 96, 97,
36, 58, 51, 58, 73, 94, 78, 80, 74, 84, 92, 88, 57, 50, 139, 35, 61, 72, 100, 
92, 91, 45, 50, 127, 98, 70, 51, 87, 31, 47, 88, 108, 66, 108, 91, 77, 67, 63, 
75, 48, 67, 90, 116, 62, 111, 49, 99, 41, 121, 126, 75, 98, 92, 95, 115, 63, 88,
56, 26, 43, 93, 70, 120, 83, 80, 79, 139, 51, 80, 90, 73, 55, 63, 108, 48, 78, 
78, 119, 72, 104, 76, 79, 51, 56, 136, 100, 66, 55, 111, 72, 62, 63, 58, 40, 
127, 55, 125, 48, 76, 110, 53, 80, 83, 63, 85, 120, 166, 62, 92, 60, 138, 101, 
79, 52, 46, 57, 85, 48, 71, 40, 71, 51, 90, 53, 105, 62, 54, 68, 99, 53, 114, 
64, 76, 163, 88, 63, 55, 62, 89, 130, 68, 46, 61, 72, 39, 63, 94, 50, 98, 110, 
89, 78, 74, 63, 71, 94, 67, 52, 80, 85, 44, 89, 88, 37, 48, 54, 50, 63, 106, 44,
83, 30, 56, 50, 83, 57, 79, 100, 39, 45, 80, 52, 38, 104, 82, 48, 60, 70, 56, 
59, 71, 49, 49, 58, 108, 91, 69, 44, 56, 25, 67, 93, 81, 74, 56, 53, 114, 94, 
78, 58, 69, 57, 37, 81, 36, 38, 57, 70, 99, 112, 58, 45, 36, 69, 72, 75, 74, 76,
135, 66, 96, 47, 77, 67, 107, 112, 61, 68, 127, 104, 60, 86, 45, 52, 59, 61, 63,
70, 55, 100, 55, 50, 139, 77, 89, 54, 87, 75, 114, 49, 158, 53, 98, 55, 96, 72, 
86, 76, 36, 96, 44, 65, 79, 126, 86, 72, 90, 82, 77, 72, 47, 24, 73, 112, 56, 
78, 65, 48, 96, 82, 46, 105, 59, 104, 34, 58, 59, 46, 50, 67, 72, 129, 77, 89, 
46, 54, 78, 51, 64, 39, 38, 48, 43, 70, 89, 99, 35, 149, 49, 92, 100, 115, 114, 
113, 82, 67, 130, 92, 83, 31, 118, 54, 37, 86, 88, 29, 71, 61, 68, 94, 68, 84, 
62, 76, 73, 87, 108, 82, 130, 71, 93, 87, 84, 65, 59, 58, 64, 51, 54, 79, 46, 
57, 61, 97, 88, 70, 50, 77, 73, 61, 37, 53, 48, 116, 63, 55, 57, 88, 81, 124, 
67, 71, 85, 57, 102, 64, 122, 128, 30, 70, 59, 79, 71, 68, 44, 52, 40, 70, 53, 
60, 115, 44, 26, 131, 62, 45, 50, 120, 64, 90, 70, 100, 82, 51, 62, 89, 48, 78, 
65, 85, 84, 81, 45, 68, 75, 56, 70, 88, 95, 84, 76, 42, 68, 117, 82, 31, 57, 60,
107, 44, 73, 78, 110, 34, 53, 90, 68, 76, 100, 65, 93, 72, 42, 45, 79, 33, 96, 
57, 115, 76, 99, 62, 68, 69, 93, 48, 99, 88, 81, 81, 49, 83, 72, 50, 54, 66, 51,
61, 53, 75, 46, 79, 73, 87, 99, 76, 62, 88, 73, 75, 56, 53, 67, 69, 43, 122, 91,
63, 67, 78, 53, 83, 92, 72, 39, 69, 92, 74, 69, 41, 77, 38, 77, 60, 69, 134, 72,
75, 129, 53, 56, 70, 57, 75, 52, 84, 62, 23, 55, 78, 108, 101, 73, 122, 71, 99, 
64, 46, 41, 114, 57, 101, 125, 121, 99, 50, 57, 80, 68, 55, 97, 43, 82, 62, 55, 
103, 49, 84, 66, 129, 157, 45, 77, 60, 82, 79, 126, 100, 94, 128, 41, 96, 46, 
58, 67, 46, 58, 32, 78, 73, 136, 68, 78, 80, 56, 59, 92, 56, 57, 154, 84, 69, 
62, 80, 93, 50, 46, 85, 69, 36, 43, 58, 104, 75, 64, 21, 58, 65, 67, 50, 93, 42,
38, 118, 55, 91, 74, 67, 67, 77, 53, 40, 53, 77, 95, 67, 44, 127, 69, 47, 92, 
96, 114, 87, 142, 68, 48, 76, 92, 62, 82, 96, 101, 71, 145, 88, 69, 53, 52, 70, 
52, 115, 149, 73, 46, 100, 69, 108, 41, 82, 38, 63, 86, 116, 62, 72, 54, 112, 
70, 64, 49, 81, 93, 88, 55, 54, 71, 63, 70, 100, 157, 87, 56, 80, 33, 54, 45, 
80, 78, 89, 33, 50, 64, 95, 66, 99, 120, 54, 53, 40, 53, 66, 47, 53, 84, 49, 76,
103, 90, 102, 82, 90, 65, 33, 55, 97, 101, 111, 57, 77, 103, 68, 96, 66, 60, 50,
118, 77, 78, 56, 92, 90, 39, 61, 83, 69, 75, 100, 62, 40, 74, 48, 83, 124, 117, 
89, 52, 53, 129, 46, 78, 149, 39, 39, 51, 41, 49, 32, 68, 62, 74, 65, 58, 96, 
80, 50, 117, 52, 62, 47, 95, 96, 27, 52, 99, 80, 30, 62, 68, 97, 80, 94, 56, 57,
74, 85, 58, 100, 68, 23, 66, 35, 51, 86, 94, 47, 58, 58, 94, 59, 71, 67, 33, 80,
106, 58, 108, 40, 92, 44, 58, 56, 71, 56, 123, 47, 82, 50, 68, 29, 51, 80, 94, 
88, 76, 53, 98, 81, 64, 46, 44, 40, 73, 99, 83, 78, 55, 53, 40, 101, 77, 49, 39,
38, 69, 70, 73, 66, 57, 75, 74, 93, 95, 44, 79, 168 ]


==> statistics/all/stats/stats_10k_3folds_q_9.txt <==
[ 87, 116, 40, 124, 57, 58, 125, 124, 100, 77, 140, 77, 107, 75, 100, 75, 116, 
122, 127, 120, 74, 46, 28, 85, 109, 64, 71, 87, 72, 48, 64, 60, 86, 97, 109, 74,
87, 126, 74, 76, 65, 89, 95, 94, 63, 134, 46, 70, 107, 134, 72, 60, 145, 115, 
45, 93, 53, 99, 37, 122, 64, 59, 52, 114, 75, 152, 73, 96, 83, 85, 84, 92, 113, 
93, 227, 57, 75, 51, 125, 95, 81, 84, 103, 46, 105, 134, 132, 91, 112, 85, 96, 
91, 98, 108, 114, 132, 88, 83, 100, 110, 48, 145, 87, 109, 119, 89, 68, 83, 81, 
77, 89, 89, 138, 116, 54, 73, 105, 166, 40, 62, 77, 114, 88, 77, 54, 80, 79, 80,
56, 52, 93, 158, 84, 72, 97, 75, 53, 93, 86, 149, 49, 93, 135, 86, 151, 73, 35, 
78, 54, 104, 89, 81, 91, 108, 94, 89, 111, 115, 127, 85, 146, 81, 94, 85, 101, 
94, 104, 89, 65, 72, 87, 73, 157, 74, 104, 104, 126, 65, 34, 95, 127, 100, 98, 
103, 105, 75, 136, 57, 161, 98, 90, 127, 121, 140, 144, 53, 116, 103, 207, 103, 
76, 117, 51, 71, 78, 168, 92, 113, 147, 81, 84, 102, 52, 85, 74, 113, 108, 80, 
71, 136, 127, 64, 79, 78, 70, 124, 70, 73, 58, 57, 62, 70, 197, 105, 217, 115, 
134, 65, 132, 76, 97, 103, 136, 124, 108, 70, 58, 67, 112, 68, 146, 114, 186, 
51, 91, 52, 136, 93, 110, 112, 140, 102, 106, 91, 87, 128, 63, 70, 115, 63, 73, 
123, 99, 91, 93, 103, 73, 139, 83, 83, 77, 85, 83, 113, 81, 90, 87, 156, 75, 55,
86, 60, 43, 102, 92, 71, 75, 125, 107, 73, 146, 47, 117, 63, 64, 153, 79, 122, 
110, 64, 135, 73, 57, 227, 68, 75, 63, 153, 154, 75, 92, 56, 90, 63, 94, 82, 55,
60, 56, 119, 92, 48, 108, 92, 92, 126, 89, 96, 136, 174, 149, 70, 142, 91, 78, 
54, 51, 48, 106, 98, 102, 84, 177, 128, 90, 104, 129, 45, 60, 90, 141, 98, 74, 
122, 78, 109, 67, 69, 127, 84, 71, 82, 134, 70, 77, 147, 84, 88, 82, 66, 72, 
120, 106, 64, 80, 65, 82, 69, 92, 91, 62, 74, 91, 102, 111, 110, 84, 77, 104, 
95, 55, 82, 65, 47, 52, 89, 68, 62, 95, 119, 136, 99, 81, 64, 91, 78, 57, 67, 
79, 60, 87, 82, 74, 114, 67, 136, 44, 113, 55, 90, 72, 154, 159, 47, 50, 131, 
53, 123, 74, 87, 96, 84, 131, 63, 92, 83, 133, 162, 36, 64, 130, 107, 104, 53, 
96, 104, 73, 52, 99, 96, 87, 60, 127, 90, 69, 34, 75, 69, 49, 74, 46, 113, 44, 
118, 102, 85, 71, 70, 89, 137, 102, 116, 83, 64, 57, 122, 85, 110, 64, 57, 88, 
71, 65, 74, 100, 86, 62, 116, 76, 105, 104, 116, 185, 93, 54, 76, 64, 114, 68, 
78, 60, 151, 64, 169, 60, 104, 69, 92, 84, 98, 75, 98, 103, 67, 66, 109, 172, 
92, 57, 67, 168, 82, 74, 75, 87, 87, 100, 53, 33, 70, 77, 60, 91, 54, 80, 71, 
70, 62, 94, 69, 92, 128, 61, 38, 82, 72, 94, 68, 69, 65, 59, 130, 67, 56, 150, 
96, 107, 58, 66, 51, 53, 149, 103, 123, 110, 60, 58, 129, 94, 116, 137, 54, 63, 
87, 56, 111, 139, 106, 158, 105, 72, 116, 54, 63, 137, 78, 102, 92, 85, 124, 67,
105, 138, 168, 97, 125, 195, 57, 137, 143, 61, 75, 104, 76, 45, 139, 74, 103, 
96, 70, 64, 188, 68, 79, 139, 99, 66, 112, 119, 137, 161, 83, 87, 124, 139, 112,
70, 61, 108, 110, 112, 80, 59, 98, 61, 104, 149, 121, 96, 71, 128, 159, 103, 96,
73, 123, 62, 91, 80, 87, 54, 107, 55, 160, 83, 84, 44, 163, 88, 85, 105, 55, 96,
92, 69, 55, 43, 102, 97, 66, 75, 103, 146, 169, 82, 73, 106, 60, 75, 95, 87, 
186, 65, 104, 56, 62, 110, 57, 188, 63, 140, 93, 153, 131, 144, 85, 47, 78, 97, 
126, 46, 62, 47, 55, 71, 47, 157, 69, 70, 74, 91, 78, 80, 74, 131, 103, 47, 71, 
99, 159, 77, 121, 126, 68, 90, 91, 48, 68, 89, 122, 63, 71, 61, 79, 60, 78, 111,
123, 145, 42, 66, 105, 107, 68, 96, 82, 72, 51, 55, 112, 76, 47, 56, 93, 99, 
162, 66, 124, 97, 68, 86, 93, 73, 58, 125, 55, 95, 105, 62, 110, 39, 78, 134, 
126, 101, 148, 141, 63, 96, 93, 140, 105, 50, 167, 79, 120, 138, 115, 52, 94, 
122, 48, 82, 45, 64, 78, 87, 96, 56, 75, 99, 92, 80, 69, 157, 101, 48, 107, 36, 
109, 102, 92, 129, 91, 90, 47, 92, 112, 127, 135, 90, 91, 86, 146, 142, 119, 
100, 92, 71, 71, 91, 93, 131, 107, 135, 90, 65, 80, 106, 101, 57, 79, 53, 44, 
121, 110, 120, 46, 126, 126, 151, 147, 63, 66, 64, 39, 122, 68, 138, 104, 50, 
93, 62, 59, 99, 86, 81, 73, 57, 54, 120, 66, 93, 91, 116, 106, 55, 59, 122, 36, 
149, 46, 88, 38, 59, 90, 95, 48, 79, 109, 99, 92, 167, 106, 82, 97, 80, 42, 128,
96, 124, 133, 56, 98, 55, 103, 65, 47, 72, 51, 102, 76, 70, 105, 61, 70, 99, 63,
114, 117, 98, 84, 69, 54, 124, 99, 67, 52, 60, 58, 57, 88, 66, 66, 100, 66, 85, 
72, 81, 87, 69, 67, 52, 85, 113, 114, 78, 59, 112, 78, 118, 106, 150, 142, 114, 
77, 181, 48, 70, 93, 115, 104, 91, 67, 114, 99, 51, 59, 44, 112, 93, 56, 139, 
72, 82, 100, 118, 77, 117, 94, 57, 70, 148, 60, 118, 49, 110, 185, 116, 90, 144,
71, 249, 134, 93, 70, 105, 77, 92, 95, 92, 82, 72, 97, 59, 69, 72, 83, 79, 185, 
151, 127, 88, 98, 73, 75, 73, 64, 106, 58, 227, 127, 70, 105, 123, 81, 50, 68, 
66, 101, 112, 102, 69, 89, 43, 64, 118, 95, 69, 77, 93, 94, 123, 86, 183, 93, 
138, 106, 97, 40, 66, 62, 79, 57, 130, 60, 52, 152, 111, 57, 131, 90, 100, 111, 
72, 69, 67, 51, 157, 73, 129, 93, 78, 139, 132, 122, 66, 88, 154, 133, 100, 83, 
115, 108, 94, 55, 141, 130, 54, 131, 86, 82, 87, 84, 149, 117, 128, 67, 68, 76, 
126, 107, 73, 77, 98, 87, 129, 81, 47, 72, 40, 37, 70, 100, 85, 87, 92, 98, 55, 
105, 113, 82, 53, 35, 107, 57, 120, 54, 72, 108, 70, 124, 58, 76, 74, 77, 282, 
73, 91, 63, 158, 126, 82, 85, 61, 67, 72, 76, 76, 53, 77, 63, 59, 126, 101, 90, 
42, 72, 166, 100, 126, 82, 153, 88, 89, 87, 48, 99, 95, 104, 71, 60, 107, 152, 
151, 85, 50, 134, 119, 74, 102, 73, 138, 95, 77, 59, 111, 79, 50, 71, 74, 85, 
169, 41, 86, 54, 63, 80, 79, 105, 110, 87, 79, 82, 116, 125, 72, 67, 66, 84, 
108, 82, 66, 133, 112, 137, 138, 56, 123, 70, 108, 72, 80, 113, 100, 74, 72, 53,
76, 44, 53, 47, 73, 71, 96, 64, 71, 56, 118, 146, 73, 68, 106, 91, 94, 108, 97, 
56, 116, 89, 131, 99, 159, 85, 84, 153, 76, 47, 169, 150, 81, 103, 59, 150, 83, 
117, 66, 120, 62, 131, 101, 92, 65, 78, 63, 191, 71, 132, 81, 88, 80, 79, 103, 
142, 38, 117, 91, 142, 71, 69, 62, 73, 104, 113, 101, 66, 94, 149, 126, 87, 75, 
98, 85, 91, 52, 113, 80, 156, 101, 88, 34, 96, 98, 100, 112, 102, 101, 153, 105,
60, 106, 56, 38, 99, 96, 106, 84, 101, 97, 83, 58, 132, 85, 151, 160, 101, 67, 
105, 70, 98, 93, 124, 48, 82, 122, 120, 82, 66, 81, 62, 81, 95, 73, 79, 130, 87,
79, 67, 93, 97, 83, 66, 38, 84, 70, 103, 109, 120, 82, 199, 84, 114, 78, 53, 74,
83, 64, 60, 142, 93, 93, 81, 90, 44, 42, 65, 63, 105, 69, 61, 64, 78, 80, 103, 
102, 48, 41, 91, 80, 74, 93, 120, 112, 200, 74, 133, 35, 87, 114, 98, 104, 40, 
86, 145, 91, 105, 158, 80, 97, 68, 89, 51, 114, 44, 84, 92, 65, 73, 121, 116, 
71, 73, 69, 63, 117, 113, 142, 110, 176, 138, 55, 62, 61, 84, 69, 156, 130, 158,
61, 42, 121, 169, 81, 120, 127, 82, 53, 42, 111, 97, 78, 60, 102, 110, 70, 67, 
54, 89, 157, 54, 72, 89, 79, 110, 108, 115, 87, 42, 128, 93, 106, 74, 122, 40, 
145, 53, 86, 83, 103, 120, 56, 74, 115, 113, 110, 47, 114, 85, 108, 77, 143, 69,
126, 81, 56, 190, 93, 117, 88, 181, 87, 74, 78, 36, 84, 73, 116, 66, 95, 83, 
109, 161, 71, 77, 89, 57, 102, 99, 96, 73, 68, 134, 187, 67, 74, 82, 67, 78, 90,
87, 99, 43, 109, 82, 95, 41, 115, 60, 58, 74, 103, 90, 67, 99, 106, 85, 135, 67,
68, 69, 66, 64, 152, 59, 59, 92, 93, 150, 56, 87, 116, 41, 74, 197, 115, 96, 47,
123, 79, 56, 99, 109, 79, 128, 144, 45, 118, 63, 65, 95, 186, 111, 94, 122, 104,
111, 125, 132, 45, 81, 112, 50, 59, 85, 148, 143, 119, 105, 64, 57, 143, 151, 
70, 66, 112, 98, 86, 97, 133, 77, 53, 92, 126, 105, 96, 79, 83, 58, 105, 80, 80,
67, 106, 178, 74, 67, 81, 55, 117, 111, 98, 78, 71, 114, 65, 110, 100, 111, 74, 
116, 178, 113, 72, 63, 81, 54, 72, 44, 88, 149, 67, 113, 73, 164, 101, 82, 62, 
71, 49, 80, 95, 154, 119, 59, 75, 119, 112, 158, 128, 120, 76, 63, 62, 163, 102,
80, 104, 67, 130, 109, 98, 35, 103, 74, 107, 69, 80, 47, 115, 71, 120, 58, 59, 
52, 64, 54, 81, 50, 69, 120, 99, 119, 85, 88, 72, 76, 110, 131, 86, 89, 119, 
178, 110, 77, 76, 42, 128, 60, 63, 77, 79, 126, 45, 130, 69, 92, 76, 39, 66, 77,
177, 59, 68, 132, 178, 133, 102, 57, 36, 108, 79, 93, 95, 97, 89, 56, 69, 102, 
100, 50, 108, 120, 62, 122, 60, 71, 138, 118, 96, 78, 56, 122, 115, 97, 80, 101,
97, 124, 58, 51, 50, 102, 134, 75, 61, 76, 111, 31, 89, 125, 91, 78, 134, 108, 
98, 89, 68, 82, 126, 110, 86, 93, 75, 109, 77, 136, 57, 87, 71, 102, 163, 179, 
141, 102, 176, 107, 96, 116, 158, 81, 126, 82, 77, 93, 88, 70, 70, 58, 54, 83, 
92, 64, 126, 91, 100, 81, 108, 97, 72, 72, 122, 83, 86, 59, 121, 157, 75, 153, 
175, 112, 75, 146, 76, 36, 66, 57, 57, 57, 68, 159, 50, 50, 95, 59, 112, 48, 53,
80, 109, 46, 76, 69, 62, 104, 44, 91, 66, 66, 70, 133, 62, 78, 69, 171, 179, 85,
129, 87, 72, 58, 72, 117, 83, 80, 61, 69, 132, 135, 51, 71, 86, 74, 52, 200, 45,
158, 66, 91, 80, 53, 86, 76, 76, 101, 88, 65, 82, 134, 151, 84, 139, 104, 42, 
57, 75, 88, 68, 141, 88, 81, 132, 136, 105, 47, 69, 115, 57, 86, 95, 96, 43, 
106, 108, 48, 149, 85, 92, 80, 74, 122, 62, 120, 107, 98, 89, 76, 106, 140, 120,
135, 80, 99, 104, 97, 153, 130, 119, 203, 94, 118, 93, 113, 91, 80, 142, 115, 
85, 80, 135, 102, 47, 87, 107, 126, 90, 74, 80, 80, 108, 203, 112, 180, 38, 89, 
77, 74, 124, 66, 106, 99, 93, 98, 76, 106, 117, 106, 79, 127, 56, 43, 61, 82, 
55, 103, 74, 60, 123, 59, 125, 111, 62, 121, 92, 73, 69, 55, 143, 69, 99, 83, 
98, 91, 81, 71, 121, 137, 66, 87, 124, 86, 77, 68, 87, 133, 67, 96, 65, 81, 78, 
76, 99, 161, 44, 84, 68, 65, 127, 72, 116, 137, 47, 75, 116, 149, 66, 106, 112, 
61, 94, 82, 141, 129, 121, 62, 56, 47, 74, 75, 78, 56, 115, 81, 81, 86, 100, 
152, 64, 157, 83, 113, 183, 160, 93, 52, 49, 63, 104, 79, 90, 76, 52, 130, 108, 
48, 43, 57, 97, 58, 57, 87, 60, 98, 76, 54, 123, 109, 49, 115, 52, 79, 84, 50, 
59, 48, 127, 87, 51, 126, 88, 72, 114, 69, 100, 80, 91, 140, 72, 157, 100, 127, 
70, 103, 64, 134, 63, 131, 97, 75, 69, 89, 100, 71, 104, 84, 82, 82, 65, 90, 99,
198, 76, 111, 53, 106, 66, 78, 58, 93, 102, 91, 61, 94, 91, 71, 140, 182, 130, 
92, 81, 126, 111, 72, 74, 93, 81, 161, 161, 69, 73, 83, 135, 42, 114, 76, 146, 
165, 77, 121, 96, 91, 131, 95, 90, 81, 62, 78, 149, 77, 59, 100, 53, 72, 92, 66,
86, 109, 92, 163, 114, 68, 88, 115, 56, 52, 115, 74, 136, 70, 58, 35, 48, 95, 
105, 142, 83, 80, 67, 120, 55, 166, 123, 167, 63, 93, 59, 156, 42, 72, 81, 79, 
133, 72, 36, 51, 97, 89, 96, 63, 65, 59, 99, 48, 48, 50, 60, 127, 115, 48, 144, 
112, 76, 51, 56, 126, 85, 84, 89, 45, 166, 93, 85, 43, 114, 120, 80, 69, 162, 
157, 52, 63, 63, 41, 195, 97, 55, 120, 84, 70, 110, 96, 59, 94, 70, 139, 70, 54,
192, 65, 97, 117, 58, 93, 56, 81, 144, 50, 53, 120, 72, 157, 83, 144, 82, 85, 
99, 133, 72, 33, 49, 103, 86, 85, 64, 118, 94, 94, 115, 88, 71, 64, 96, 54, 117,
89, 62, 126, 47, 66, 134, 163, 110, 71, 75, 110, 69, 64, 89, 165, 127, 91, 99, 
149, 85, 53, 104, 101, 43, 88, 61, 61, 74, 93, 100, 86, 90, 81, 84, 132, 71, 83,
133, 99, 80, 47, 76, 45, 64, 95, 108, 93, 86, 123, 75, 91, 31, 116, 97, 117, 96,
151, 77, 65, 71, 129, 150, 39, 73, 70, 87, 67, 120, 108, 83, 144, 126, 80, 102, 
155, 215, 54, 83, 106, 74, 96, 69, 149, 115, 115, 60, 93, 106, 114, 70, 91, 59, 
64, 80, 107, 117, 97, 66, 69, 58, 104, 120, 89, 40, 112, 91, 122, 112, 192, 61, 
59, 59, 75, 83, 82, 117, 86, 101, 79, 78, 78, 48, 72, 101, 94, 37, 91, 105, 104,
111, 76, 50, 122, 105, 95, 66, 78, 132, 80, 74, 107, 80, 56, 44, 104, 49, 90, 
64, 141, 161, 80, 103, 99, 55, 116, 103, 108, 100, 87, 79, 67, 104, 130, 107, 
80, 118, 104, 197, 108, 38, 89, 151, 238, 147, 60, 73, 73, 46, 56, 93, 79, 74, 
113, 70, 108, 100, 51, 94, 95, 106, 53, 31, 109, 52, 94, 78, 132, 69, 26, 90, 
97, 125, 86, 62, 115, 38, 28, 82, 126, 74, 103, 84, 91, 58, 114, 43, 54, 124, 
61, 66, 83, 88, 60, 98, 48, 133, 87, 64, 48, 153, 103, 101, 88, 112, 73, 104, 
71, 56, 150, 74, 134, 119, 119, 48, 76, 64, 109, 99, 76, 90, 55, 60, 98, 121, 
121, 98, 98, 82, 87, 68, 95, 53, 108, 139, 57, 146, 84, 60, 76, 68, 53, 72, 94, 
80, 71, 73, 141, 84, 113, 63, 72, 93, 109, 129, 89, 76, 100, 85, 112, 116, 80, 
123, 77, 97, 91, 80, 133, 56, 76, 97, 62, 62, 98, 132, 56, 140, 168, 100, 91, 
56, 88, 75, 111, 110, 76, 188, 104, 109, 55, 35, 127, 89, 172, 100, 67, 96, 90, 
100, 137, 120, 88, 93, 106, 90, 133, 114, 45, 177, 108, 62, 180, 110, 114, 86, 
46, 89, 54, 82, 132, 87, 134, 103, 68, 92, 123, 162, 81, 78, 95, 46, 100, 67, 
49, 111, 85, 83, 106, 48, 63, 125, 90, 101, 44, 75, 114, 46, 94, 137, 59, 89, 
69, 75, 87, 119, 77, 97, 63, 52, 81, 150, 55, 106, 75, 65, 69, 103, 88, 86, 109,
68, 70, 58, 73, 92, 65, 130, 77, 54, 60, 108, 56, 121, 130, 68, 73, 112, 89, 73,
79, 63, 72, 166, 125, 147, 93, 60, 111, 48, 49, 64, 67, 75, 43, 50, 86, 74, 72, 
76, 107, 168, 63, 76, 144, 71, 59, 148, 141, 39, 99, 119, 78, 85, 114, 76, 59, 
77, 84, 85, 73, 63, 160, 100, 71, 119, 79, 45, 58, 76, 95, 83, 69, 64, 43, 97, 
72, 65, 76, 97, 75, 75, 117, 131, 111, 41, 69, 104, 91, 107, 84, 82, 87, 86, 97,
173, 87, 119, 112, 120, 77, 121, 120, 91, 73, 126, 106, 51, 89, 80, 191, 100, 
57, 110, 66, 134, 64, 41, 81, 81, 67, 95, 62, 65, 87, 107, 67, 108, 152, 131, 
43, 101, 148, 156, 156, 99, 113, 58, 119, 120, 89, 96, 60, 83, 73, 45, 117, 88, 
142, 80, 65, 52, 111, 139, 199, 62, 88, 97, 60, 182, 114, 54, 76, 92, 49, 101, 
57, 97, 153, 153, 141, 58, 80, 49, 106, 103, 45, 103, 100, 102, 123, 85, 72, 96,
107, 85, 119, 54, 84, 70, 146, 88, 97, 99, 92, 83, 93, 108, 132, 157, 28, 79, 
60, 48, 69, 66, 125, 70, 96, 151, 86, 106, 67, 61, 106, 93, 82, 85, 82, 120, 77,
52, 61, 127, 155, 65, 69, 98, 125, 97, 88, 52, 73, 78, 139, 135, 69, 118, 75, 
91, 66, 72, 75, 99, 41, 68, 96, 107, 80, 143, 86, 75, 133, 110, 49, 115, 86, 53,
92, 91, 110, 97, 48, 40, 83, 87, 97, 54, 180, 99, 88, 77, 96, 146, 109, 102, 83,
61, 48, 87, 51, 67, 105, 86, 72, 105, 90, 81, 68, 59, 76, 92, 76, 88, 118, 77, 
67, 61, 66, 51, 67, 90, 76, 129, 105, 53, 86, 75, 70, 71, 80, 82, 68, 87, 128, 
71, 150, 74, 107, 82, 88, 84, 131, 88, 77, 72, 88, 65, 77, 75, 63, 65, 144, 111,
105, 53, 67, 72, 91, 112, 42, 79, 91, 66, 87, 96, 79, 53, 99, 131, 53, 83, 79, 
75, 133, 78, 95, 51, 55, 124, 59, 149, 98, 182, 84, 100, 88, 97, 52, 65, 113, 
182, 107, 108, 136, 55, 49, 113, 68, 58, 63, 135, 63, 57, 114, 156, 82, 65, 67, 
140, 118, 107, 71, 108, 52, 102, 168, 104, 58, 78, 59, 132, 110, 100, 51, 77, 
70, 96, 59, 143, 161, 168, 57, 70, 130, 100, 107, 110, 107, 57, 107, 119, 74, 
85, 96, 131, 144, 149, 48, 92, 158, 44, 60, 79, 77, 85, 122, 171, 96, 45, 109, 
55, 48, 149, 92, 73, 120, 63, 74, 111, 70, 79, 188, 65, 117, 85, 73, 138, 128, 
127, 97, 119, 97, 121, 89, 61, 108, 105, 79, 91, 72, 103, 60, 118, 114, 83, 81, 
99, 230, 59, 100, 156, 128, 129, 70, 203, 36, 63, 58, 62, 170, 91, 59, 72, 93, 
90, 86, 97, 83, 73, 112, 84, 78, 89, 147, 183, 43, 65, 98, 70, 102, 91, 90, 121,
112, 82, 94, 94, 94, 90, 103, 97, 53, 132, 49, 145, 147, 234, 41, 59, 73, 92, 
48, 103, 51, 111, 90, 87, 86, 75, 85, 50, 82, 86, 76, 45, 128, 83, 34, 55, 72, 
66, 57, 61, 136, 80, 125, 79, 109, 62, 68, 59, 71, 34, 115, 88, 125, 147, 54, 
133, 62, 78, 46, 85, 137, 66, 77, 112, 75, 108, 108, 114, 120, 72, 86, 38, 98, 
83, 75, 80, 114, 82, 79, 79, 82, 57, 81, 68, 71, 85, 133, 168, 125, 266, 61, 
135, 86, 68, 73, 76, 224, 72, 110, 99, 109, 171, 78, 93, 73, 69, 116, 66, 136, 
60, 84, 123, 53, 61, 101, 97, 121, 105, 87, 84, 82, 129, 62, 82, 63, 140, 100, 
63, 86, 121, 108, 53, 83, 52, 63, 111, 56, 71, 100, 59, 84, 76, 71, 46, 69, 118,
142, 137, 136, 85, 129, 123, 93, 171, 124, 81, 53, 60, 105, 107, 98, 104, 102, 
96, 113, 84, 145, 135, 71, 107, 80, 69, 46, 76, 73, 85, 127, 63, 85, 88, 75, 69,
97, 174, 51, 68, 115, 102, 195, 117, 97, 148, 130, 66, 71, 63, 62, 86, 69, 104, 
110, 58, 95, 49, 89, 46, 112, 116, 74, 111, 89, 89, 147, 65, 78, 82, 118, 72, 
66, 115, 96, 70, 76, 125, 188, 93, 69, 119, 145, 127, 103, 56, 80, 46, 107, 105,
127, 67, 105, 84, 93, 75, 68, 104, 85, 109, 117, 123, 109, 71, 81, 119, 48, 50, 
75, 205, 122, 97, 51, 94, 52, 97, 101, 100, 73, 103, 105, 76, 106, 101, 94, 114,
83, 64, 84, 77, 27, 94, 91, 58, 87, 51, 76, 71, 102, 63, 139, 117, 146, 62, 57, 
91, 62, 126, 38, 79, 161, 87, 64, 40, 102, 78, 97, 108, 62, 125, 68, 98, 62, 88,
108, 70, 109, 139, 57, 114, 94, 29, 91, 100, 93, 102, 122, 63, 87, 108, 86, 118,
82, 113, 70, 148, 99, 69, 84, 162, 116, 63, 55, 60, 96, 67, 58, 102, 117, 137, 
71, 86, 104, 111, 103, 111, 84, 106, 82, 99, 75, 90, 65, 66, 57, 57, 113, 101, 
78, 87, 112, 125, 51, 115, 110, 72, 56, 99, 134, 98, 86, 72, 59, 90, 59, 67, 53,
34, 81, 72, 79, 143, 120, 87, 68, 102, 182, 152, 70, 127, 82, 108, 134, 100, 54,
115, 136, 85, 126, 107, 82, 81, 163, 84, 82, 98, 96, 95, 77, 68, 124, 88, 182, 
92, 72, 46, 103, 58, 62, 56, 98, 67, 107, 119, 111, 66, 64, 79, 91, 112, 75, 99,
79, 80, 89, 147, 108, 96, 90, 168, 80, 95, 52, 67, 42, 72, 98, 55, 76, 88, 103, 
88, 134, 120, 116, 74, 96, 135, 77, 44, 53, 48, 48, 137, 110, 108, 99, 105, 77, 
98, 73, 93, 35, 60, 113, 86, 87, 133, 108, 40, 87, 42, 106, 91, 151, 142, 85, 
64, 85, 77, 97, 82, 106, 65, 72, 74, 69, 187, 90, 43, 134, 92, 109, 88, 74, 83, 
149, 49, 80, 119, 59, 85, 162, 85, 76, 72, 77, 93, 78, 87, 122, 72, 129, 86, 81,
72, 82, 107, 71, 57, 79, 51, 100, 87, 84, 114, 93, 74, 148, 93, 108, 80, 102, 
125, 107, 203, 98, 151, 124, 58, 75, 46, 94, 81, 89, 121, 119, 86, 134, 67, 102,
73, 95, 58, 74, 65, 63, 133, 94, 112, 90, 110, 83, 111, 96, 141, 159, 122, 95, 
68, 63, 82, 169, 54, 58, 105, 196, 116, 75, 90, 127, 149, 56, 73, 51, 61, 119, 
81, 205, 90, 91, 126, 55, 136, 94, 102, 142, 90, 97, 148, 176, 105, 60, 82, 116,
181, 144, 62, 123, 78, 104, 49, 59, 88, 88, 120, 40, 75, 88, 85, 109, 120, 66, 
80, 115, 37, 71, 89, 89, 53, 55, 76, 100, 49, 55, 73, 115, 133, 65, 70, 125, 87,
74, 75, 143, 127, 85, 79, 39, 114, 137, 139, 52, 69, 40, 166, 56, 112, 69, 158, 
58, 50, 80, 105, 95, 81, 58, 118, 72, 133, 48, 78, 122, 91, 53, 118, 71, 83, 
115, 86, 102, 62, 71, 73, 101, 83, 104, 72, 99, 139, 114, 92, 119, 69, 90, 102, 
72, 55, 176, 126, 103, 135, 119, 53, 76, 48, 126, 83, 74, 82, 88, 100, 78, 79, 
62, 57, 125, 100, 36, 98, 95, 68, 68, 89, 106, 78, 117, 95, 112, 84, 121, 134, 
140, 56, 85, 89, 105, 129, 71, 120, 105, 107, 116, 75, 109, 56, 62, 137, 120, 
58, 90, 76, 63, 62, 64, 50, 83, 118, 138, 76, 125, 96, 98, 127, 61, 63, 71, 127,
57, 103, 99, 103, 105, 65, 96, 148, 93, 81, 63, 74, 94, 160, 137, 107, 88, 79, 
87, 64, 45, 82, 66, 150, 53, 139, 89, 76, 74, 69, 135, 104, 82, 59, 95, 107, 92,
63, 105, 100, 43, 95, 51, 83, 98, 66, 65, 73, 95, 68, 50, 111, 110, 45, 129, 
159, 82, 78, 116, 117, 87, 99, 107, 128, 104, 60, 40, 147, 98, 119, 121, 70, 
118, 88, 72, 78, 35, 82, 79, 52, 109, 75, 99, 73, 88, 88, 62, 60, 100, 76, 86, 
138, 91, 92, 92, 91, 43, 48, 91, 65, 58, 88, 77, 74, 71, 87, 82, 102, 163, 87, 
95, 58, 50, 75, 108, 104, 100, 129, 92, 67, 90, 144, 94, 76, 39, 90, 101, 52, 
66, 85, 127, 71, 84, 153, 113, 88, 120, 37, 87, 83, 116, 99, 94, 75, 91, 63, 92,
104, 117, 201, 131, 179, 51, 77, 72, 89, 47, 59, 117, 59, 107, 66, 92, 82, 93, 
71, 69, 51, 123, 56, 49, 100, 47, 143, 51, 65, 76, 93, 78, 123, 69, 117, 87, 81,
47, 94, 158, 123, 72, 50, 138, 77, 40, 51, 111, 63, 99, 118, 96, 38, 106, 93, 
91, 78, 191, 69, 106, 74, 94, 168, 103, 89, 115, 61, 106, 31, 49, 176, 63, 121, 
88, 56, 59, 77, 107, 104, 114, 89, 121, 100, 128, 113, 61, 120, 71, 140, 112, 
143, 120, 145, 99, 53, 84, 106, 64, 104, 74, 109, 76, 67, 62, 64, 68, 66, 107, 
66, 114, 93, 154, 142, 98, 141, 90, 88, 110, 144, 78, 48, 68, 109, 94, 97, 106, 
107, 105, 79, 79, 73, 58, 118, 130, 97, 125, 64, 146, 157, 153, 86, 102, 165, 
95, 118, 115, 137, 66, 112, 102, 51, 70, 51, 47, 87, 62, 107, 93, 104, 142, 105,
54, 100, 187, 54, 204, 101, 97, 39, 103, 87, 60, 91, 84, 137, 53, 106, 115, 67, 
69, 121, 63, 90, 78, 118, 51, 107, 110, 115, 77, 137, 115, 72, 73, 66, 80, 110, 
108, 98, 82, 140, 86, 103, 83, 94, 57, 81, 94, 53, 95, 85, 70, 135, 105, 70, 49,
103, 141, 117, 80, 89, 61, 88, 111, 117, 95, 189, 81, 109, 96, 93, 95, 70, 113, 
98, 99, 60, 88, 42, 80, 87, 77, 69, 42, 77, 57, 86, 53, 69, 83, 90, 168, 52, 55,
69, 98, 120, 40, 154, 159, 54, 97, 96, 115, 69, 81, 56, 109, 77, 77, 81, 106, 
126, 69, 70, 64, 68, 96, 140, 75, 55, 56, 97, 138, 85, 103, 82, 149, 103, 96, 
43, 172, 53, 79, 44, 61, 65, 81, 107, 103, 80, 106, 120, 83, 139, 88, 47, 73, 
104, 96, 62, 50, 102, 63, 124, 160, 66, 122, 65, 66, 119, 109, 154, 224, 214, 
86, 131, 43, 198, 71, 106, 63, 78, 71, 84, 155, 87, 77, 82, 87, 90, 113, 107, 
88, 51, 84, 134, 81, 108, 81, 59, 119, 133, 86, 86, 95, 59, 151, 78, 55, 114, 
143, 43, 93, 120, 105, 83, 84, 48, 68, 88, 48, 170, 76, 116, 83, 129, 103, 134, 
90, 71, 117, 111, 76, 63, 68, 56, 41, 93, 148, 75, 81, 109, 43, 128, 62, 92, 94,
129, 61, 77, 70, 79, 92, 108, 87, 49, 96, 118, 50, 121, 142, 119, 61, 100, 46, 
80, 103, 71, 132, 103, 86, 91, 68, 100, 154, 96, 73, 116, 55, 53, 81, 89, 116, 
76, 63, 61, 53, 63, 114, 78, 146, 101, 139, 85, 116, 126, 51, 80, 96, 99, 95, 
49, 109, 84, 102, 56, 68, 121, 156, 123, 52, 110, 60, 72, 50, 53, 83, 82, 79, 
61, 48, 130, 82, 146, 81, 62, 59, 59, 126, 76, 84, 106, 76, 42, 109, 86, 157, 
105, 82, 104, 203, 121, 136, 104, 57, 53, 57, 73, 108, 93, 105, 80, 108, 71, 56,
84, 69, 108, 143, 117, 132, 69, 53, 89, 146, 81, 78, 65, 195, 106, 85, 57, 84, 
60, 126, 76, 102, 119, 116, 84, 131, 87, 88, 87, 29, 89, 85, 171, 71, 96, 132, 
131, 97, 71, 56, 186, 94, 84, 61, 97, 113, 105, 64, 62, 72, 146, 105, 71, 62, 
87, 38, 133, 99, 91, 62, 46, 98, 108, 71, 97, 62, 47, 137, 128, 70, 61, 102, 48,
68, 115, 66, 187, 141, 86, 127, 88, 91, 93, 82, 102, 116, 54, 34, 150, 46, 120, 
81, 79, 64, 114, 65, 97, 156, 86, 80, 98, 125, 96, 66, 83, 96, 68, 101, 114, 
139, 137, 96, 77, 192, 89, 115, 79, 125, 68, 105, 82, 100, 85, 83, 69, 148, 110,
52, 67, 82, 83, 112, 133, 74, 88, 109, 124, 99, 97, 119, 76, 58, 125, 128, 73, 
94, 64, 77, 119, 113, 83, 120, 53, 116, 88, 55, 54, 84, 63, 114, 85, 87, 133, 
81, 99, 63, 95, 100, 90, 74, 92, 76, 117, 66, 62, 48, 92, 63, 112, 107, 99, 101,
143, 70, 92, 85, 93, 168, 70, 72, 107, 136, 61, 90, 164, 119, 151, 75, 107, 102,
94, 153, 79, 44, 70, 97, 82, 74, 157, 57, 83, 60, 52, 165, 66, 75, 58, 61, 148, 
60, 84, 95, 99, 95, 134, 98, 46, 73, 58, 81, 67, 66, 79, 65, 159, 72, 59, 74, 
65, 91, 65, 73, 104, 81, 71, 88, 36, 116, 54, 114, 101, 102, 95, 194, 247, 87, 
113, 96, 50, 72, 71, 41, 95, 85, 139, 70, 89, 101, 45, 52, 118, 82, 57, 148, 49,
64, 85, 127, 113, 71, 60, 31, 51, 41, 63, 131, 130, 89, 84, 127, 98, 86, 67, 69,
96, 89, 97, 72, 75, 100, 79, 70, 85, 67, 92, 34, 92, 78, 165, 95, 92, 42, 105, 
115, 141, 71, 37, 101, 99, 77, 134, 159, 86, 103, 127, 62, 84, 110, 65, 64, 123,
68, 96, 178, 165, 127, 129, 45, 58, 98, 53, 134, 142, 106, 78, 42, 61, 73, 66, 
55, 94, 53, 40, 86, 100, 56, 99, 50, 121, 95, 110, 41, 144, 125, 102, 94, 132, 
79, 92, 86, 75, 78, 78, 132, 81, 43, 133, 130, 54, 60, 89, 78, 50, 96, 124, 82, 
37, 116, 85, 120, 148, 93, 77, 58, 63, 125, 137, 90, 150, 111, 100, 100, 111, 
99, 120, 97, 109, 104, 157, 87, 75, 118, 77, 91, 93, 82, 88, 96, 133, 100, 89, 
125, 86, 135, 83, 86, 116, 72, 52, 63, 100, 78, 80, 109, 63, 99, 68, 111, 68, 
95, 103, 105, 85, 70, 118, 74, 64, 115, 99, 118, 70, 44, 103, 59, 99, 69, 59, 
94, 100, 110, 50, 138, 205, 79, 83, 79, 56, 62, 97, 120, 43, 59, 117, 71, 81, 
210, 102, 97, 132, 103, 92, 104, 91, 36, 87, 81, 59, 85, 57, 64, 111, 42, 110, 
92, 62, 98, 49, 64, 86, 56, 114, 70, 67, 107, 63, 60, 71, 87, 40, 34, 63, 78, 
87, 46, 111, 129, 137, 61, 40, 124, 238, 37, 116, 119, 119, 181, 128, 105, 64, 
89, 143, 59, 92, 53, 84, 93, 82, 95, 49, 79, 46, 53, 72, 49, 58, 89, 89, 80, 80,
180, 97, 91, 96, 140, 123, 148, 135, 65, 90, 123, 66, 160, 105, 130, 89, 49, 87,
86, 51, 92, 126, 123, 101, 91, 127, 80, 139, 126, 64, 135, 122, 134, 58, 87, 80,
58, 91, 111, 86, 114, 107, 62, 126, 48, 127, 149, 124, 141, 101, 77, 67, 54, 99,
123, 98, 133, 58, 78, 44, 68, 83, 58, 66, 108, 81, 49, 108, 102, 85, 131, 136, 
82, 178, 82, 114, 83, 101, 68, 83, 94, 85, 44, 90, 50, 91, 60, 64, 53, 102, 64, 
62, 103, 78, 46, 58, 98, 98, 105, 99, 84, 136, 112, 79, 83, 79, 35, 60, 95, 103,
92, 103, 69, 60, 83, 107, 158, 69, 58, 98, 81, 95, 74, 148, 70, 63, 70, 68, 87, 
71, 120, 31, 154, 52, 73, 129, 94, 60, 61, 84, 57, 60, 55, 109, 111, 52, 83, 
132, 80, 73, 134, 57, 73, 174, 96, 88, 94, 92, 87, 119, 142, 43, 95, 76, 82, 
108, 61, 119, 184, 99, 95, 97, 107, 76, 78, 60, 69, 107, 62, 67, 81, 104, 82, 
96, 85, 124, 97, 103, 60, 102, 126, 157, 82, 119, 89, 70, 148, 79, 58, 101, 72, 
90, 112, 99, 114, 134, 116, 72, 44, 105, 124, 114, 106, 121, 113, 76, 113, 101, 
82, 96, 28, 63, 97, 88, 75, 76, 119, 234, 119, 76, 40, 80, 93, 135, 45, 73, 69, 
54, 116, 111, 77, 59, 213, 77, 88, 42, 93, 108, 25, 157, 42, 128, 67, 61, 104, 
95, 184, 166, 99, 63, 89, 102, 37, 168, 99, 95, 80, 168, 114, 144, 48, 65, 115, 
93, 76, 51, 67, 68, 76, 121, 78, 87, 61, 47, 76, 87, 79, 92, 56, 108, 111, 74, 
152, 185, 50, 131, 91, 111, 166, 74, 42, 56, 136, 51, 75, 140, 74, 83, 87, 136, 
68, 134, 113, 84, 62, 65, 76, 52, 80, 87, 47, 123, 121, 104, 119, 182, 125, 105,
60, 62, 113, 86, 113, 82, 115, 76, 57, 218, 143, 54, 50, 80, 71, 140, 119, 81, 
49, 76, 53, 77, 68, 68, 50, 100, 76, 90, 98, 103, 124, 115, 100, 55, 121, 76, 
53, 82, 94, 131, 70, 55, 113, 97, 123, 129, 66, 91, 108, 72, 91, 87, 73, 129, 
51, 114, 65, 104, 149, 109, 88, 74, 69, 146, 80, 75, 72, 70, 44, 82, 129, 70, 
59, 80, 180, 77, 44, 111, 64, 32, 85, 52, 139, 138, 126, 94, 103, 129, 72, 35, 
166, 50, 98, 76, 58, 70, 112, 40, 87, 79, 86, 86, 75, 112, 92, 68, 90, 90, 130, 
79, 67, 61, 127, 77, 84, 80, 78, 97, 105, 121, 111, 181, 108, 99, 157, 87, 77, 
104, 104, 113, 132, 69, 70, 112, 125, 188, 47, 96, 164, 86, 60, 120, 53, 61, 79,
82, 115, 103, 148, 84, 63, 92, 71, 63, 43, 137, 63, 83, 94, 135, 97, 95, 73, 
104, 84, 57, 60, 76, 134, 56, 110, 70, 60, 80, 66, 83, 106, 118, 63, 65, 73, 95,
96, 55, 106, 103, 47, 82, 37, 101, 100, 104, 122, 177, 58, 95, 140, 34, 80, 58, 
98, 112, 85, 116, 83, 60, 82, 87, 168, 75, 107, 73, 73, 72, 100, 115, 88, 121, 
70, 85, 112, 96, 131, 56, 97, 132, 77, 86, 76, 130, 134, 94, 94, 61, 54, 92, 55,
51, 74, 88, 51, 122, 93, 108, 86, 58, 101, 139, 61, 129, 90, 78, 57, 72, 149, 
85, 138, 88, 161, 66, 89, 81, 153, 314, 96, 70, 91, 121, 122, 99, 137, 107, 90, 
56, 134, 63, 98, 96, 69, 106, 108, 139, 135, 87, 66, 107, 138, 80, 60, 87, 138, 
178, 111, 194, 96, 108, 86, 92, 101, 64, 164, 84, 85, 52, 91, 77, 79, 48, 54, 
79, 70, 76, 62, 103, 84, 97, 111, 86, 63, 93, 149, 200, 87, 85, 128, 87, 76, 70,
116, 107, 100, 84, 80, 66, 60, 101, 127, 73, 95, 137, 108, 103, 93, 81, 143, 
125, 186, 68, 113, 89, 111, 110, 136, 101, 128, 68, 94, 133, 59, 64, 97, 56, 60,
55, 62, 110, 100, 53, 98, 94, 94, 84, 106, 97, 151, 82, 61, 71, 122, 110, 55, 
54, 52, 112, 92, 57, 43, 106, 72, 67, 55, 74, 79, 96, 72, 96, 97, 155, 98, 98, 
122, 95, 126, 79, 126, 86, 72, 113, 165, 98, 88, 91, 120, 81, 97, 63, 169, 85, 
105, 149, 67, 109, 93, 82, 66, 118, 77, 109, 79, 54, 100, 43, 43, 118, 75, 98, 
67, 57, 79, 73, 29, 150, 120, 152, 53, 110, 105, 83, 80, 110, 87, 94, 114, 83, 
120, 84, 91, 111, 43, 139, 98, 104, 82, 77, 93, 71, 45, 124, 84, 66, 131, 139, 
109, 84, 129, 76, 152, 72, 54, 134, 95, 120, 53, 88, 74, 146, 138, 72, 49, 101, 
90, 66, 74, 146, 99, 103, 109, 98, 117, 101, 81, 66, 73, 100, 124, 65, 84, 102, 
70, 96, 66, 57, 126, 91, 89, 120, 89, 131, 140, 91, 65, 49, 105, 87, 129, 142, 
50, 110, 52, 66, 51, 53, 109, 41, 164, 145, 107, 72, 87, 83, 82, 98, 151, 92, 
41, 139, 134, 112, 150, 170, 216, 77, 111, 140, 124, 46, 70, 95, 93, 94, 62, 45,
46, 86, 46, 53, 71, 72, 162, 44, 78, 104, 58, 107, 81, 80, 219, 60, 62, 67, 72, 
162, 63, 80, 92, 65, 122, 58, 65, 71, 95, 128, 154, 77, 118, 78, 79, 76, 144, 
120, 86, 86, 176, 64, 116, 105, 70, 82, 62, 75, 83, 85, 61, 70, 104, 91, 72, 82,
46, 62, 104, 80, 120, 66, 48, 99, 107, 126, 71, 57, 66, 112, 65, 58, 114, 132, 
129, 73, 212, 117, 84, 80, 75, 82, 79, 66, 49, 76, 86, 66, 62, 74, 83, 114, 40, 
86, 101, 70, 99, 159, 62, 85, 112, 134, 110, 100, 124, 49, 63, 87, 69, 84, 69, 
115, 82, 107, 70, 104, 93, 127, 87, 132, 119, 67, 53, 220, 153, 38, 94, 121, 
112, 46, 72, 52, 188, 111, 87, 97, 94, 109, 91, 62, 147, 68, 166, 80, 82, 108, 
115, 66, 57, 193, 64, 188, 165, 132, 66, 136, 54, 103, 143, 75, 52, 50, 130, 69,
56, 79, 102, 108, 150, 50, 87, 100, 89, 84, 78, 118, 131, 84, 64, 92, 74, 97, 
109, 64, 65, 85, 62, 51, 71, 123, 87, 57, 78, 103, 85, 57, 83, 50, 51, 77, 119, 
30, 59, 69, 82, 66, 60, 119, 36, 84, 146, 45, 125, 38, 81, 75, 82, 66, 58, 55, 
106, 92, 118, 148, 57, 117, 37, 74, 89, 115, 99, 51, 81, 101, 82, 88, 206, 80, 
74, 131, 58, 68, 105, 100, 84, 66, 84, 76, 74, 58, 99, 88, 98, 110, 58, 63, 117,
80, 66, 186, 77, 147, 82, 132, 119, 55, 126, 60, 66, 118, 49, 99, 57, 59, 46, 
125, 92, 83, 78, 115, 53, 80, 84, 75, 94, 153, 95, 72, 76, 120, 57, 91, 88, 63, 
111, 137, 62, 84, 88, 81, 152, 74, 84, 63, 75, 178, 96, 140, 77, 56, 76, 72, 63,
78, 105, 95, 72, 60, 83, 54, 126, 116, 60, 100, 61, 37, 170, 64, 76, 173, 89, 
83, 169, 41, 126, 65, 133, 90, 85, 58, 180, 60, 128, 137, 122, 100, 148, 55, 94,
87, 82, 134, 54, 83, 80, 74, 78, 76, 144, 79, 75, 136, 86, 43, 67, 114, 84, 114,
59, 160, 121, 113, 40, 79, 49, 72, 51, 84, 137, 68, 104, 82, 79, 103, 89, 102, 
130, 90, 141, 118, 58, 72, 86, 121, 44, 75, 103, 114, 188, 143, 71, 57, 71, 66, 
121, 87, 120, 62, 58, 94, 62, 67, 63, 85, 78, 57, 119, 95, 99, 58, 123, 70, 60, 
58, 50, 50, 99, 93, 70, 110, 108, 71, 113, 72, 131, 85, 78, 110, 105, 128, 69, 
76, 117, 77, 65, 64, 58, 86, 101, 59, 112, 71, 57, 116, 104, 59, 72, 160, 119, 
89, 89, 77, 56, 80, 142, 131, 87, 116, 91, 66, 151, 117, 103, 131, 115, 75, 107,
99, 126, 66, 107, 79, 75, 129, 101, 99, 81, 81, 60, 146, 75, 74, 54, 91, 115, 
67, 50, 97, 84, 116, 79, 107, 91, 82, 112, 117, 99, 70, 110, 91, 106, 103, 61, 
55, 47, 105, 82, 61, 102, 93, 96, 138, 88, 110, 67, 81, 58, 141, 131, 85, 93, 
109, 132, 58, 80, 135, 68, 74, 101, 53, 53, 60, 86, 104, 60, 89, 146, 105, 110, 
63, 57, 63, 89, 93, 89, 62, 72, 88, 127, 90, 103, 65, 87, 129, 114, 79, 112, 84,
94, 257, 81, 63, 117, 77, 114, 204, 68, 41, 143, 186, 66, 65, 57, 155, 100, 85, 
99, 186, 79, 54, 126, 174, 130, 82, 96, 118, 78, 32, 69, 101, 83, 93, 50, 77, 
104, 125, 67, 202, 158, 92, 66, 93, 60, 72, 60, 97, 121, 42, 105, 133, 146, 156,
145, 37, 80, 79, 146, 132, 77, 52, 50, 61, 53, 68, 65, 119, 97, 102, 48, 74, 92,
81, 123, 102, 76, 80, 106, 90, 81, 100, 67, 100, 94, 63, 100, 103, 70, 43, 127, 
110, 96, 80, 73, 69, 53, 99, 71, 44, 122, 91, 42, 129, 82, 113, 88, 109, 91, 
101, 125, 50, 100, 65, 91, 69, 118, 147, 184, 78, 121, 104, 86, 67, 122, 112, 
107, 99, 156, 103, 82, 128, 140, 87, 146, 104, 115, 141, 38, 66, 109, 57, 148, 
106, 137, 54, 122, 63, 80, 89, 51, 117, 88, 69, 85, 77, 94, 50, 88, 97, 128, 
113, 55, 61, 161, 54, 124, 61, 48, 105, 72, 68, 113, 146, 73, 90, 83, 113, 77, 
110, 62, 38, 79, 83, 91, 89, 97, 94, 89, 49, 116, 91, 107, 109, 93, 113, 112, 
93, 55, 105, 62, 48, 86, 47, 60, 122, 123, 61, 70, 63, 73, 66, 75, 58, 65, 67, 
67, 110, 120, 129, 49, 150, 82, 58, 92, 230, 94, 67, 179, 64, 119, 101, 108, 
111, 126, 104, 99, 99, 114, 104, 75, 64, 67, 66, 117, 69, 82, 63, 102, 151, 146,
75, 115, 131, 116, 73, 136, 104, 81, 105, 90, 96, 84, 60, 69, 35, 138, 100, 70, 
134, 107, 149, 67, 80, 61, 94, 57, 66, 94, 54, 121, 63, 82, 72, 96, 132, 86, 
114, 91, 89, 80, 92, 68, 85, 107, 70, 127, 45, 133, 47, 116, 86, 124, 116, 97, 
49, 92, 94, 82, 95, 122, 133, 114, 96, 85, 81, 91, 49, 56, 77, 133, 119, 106, 
56, 114, 72, 99, 105, 77, 69, 55, 85, 57, 76, 130, 121, 76, 105, 94, 89, 76, 86,
81, 48, 79, 99, 51, 126, 90, 72, 155, 157, 73, 57, 97, 63, 75, 90, 117, 80, 52, 
45, 88, 62, 74, 115, 116, 80, 64, 61, 118, 96, 103, 120, 72, 86, 126, 41, 72, 
98, 53, 66, 67, 134, 86, 91, 92, 112, 101, 143, 69, 71, 44, 78, 94, 77, 85, 131,
137, 60, 110, 48, 123, 74, 146, 101, 83, 60, 138, 54, 105, 67, 114, 125, 68, 86,
33, 90, 82, 100, 121, 74, 60, 54, 129, 117, 154, 90, 139, 132, 143, 111, 62, 57,
122, 144, 85, 78, 85, 170, 92, 85, 65, 57, 50, 113, 66, 94, 56, 137, 76, 63, 
104, 111, 86, 147, 123, 85, 119, 69, 77, 85, 88, 80, 105, 153, 133, 96, 118, 
127, 153, 108, 137, 66, 114, 61, 85, 53, 98, 84, 56, 122, 55, 59, 97, 88, 107, 
79, 84, 66, 168, 57, 116, 107, 102, 92, 57, 77, 103, 126, 116, 122, 147, 128, 
71, 95, 94, 55, 37, 156, 88, 68, 93, 77, 86, 102, 93, 77, 79, 94, 87, 85, 48, 
103, 104, 84, 120, 86, 91, 119, 120, 103, 70, 54, 169, 90, 181, 164, 81, 82, 57,
56, 85, 83, 89, 114, 77, 57, 96, 99, 98, 110, 44, 98, 89, 124, 93, 86, 71, 109, 
93, 102, 90, 109, 70, 66, 146, 184, 99, 95, 92, 84, 153, 67, 116, 91, 109, 70, 
92, 59, 77, 97, 55, 84, 99, 71, 75, 53, 67, 218, 68, 111, 91, 80, 88, 97, 75, 
114, 68, 105, 84, 83, 68, 189, 67, 85, 92, 59, 50, 32, 92, 35, 84, 45, 67, 133, 
59, 99, 78, 45, 133, 87, 60, 56, 85, 83, 67, 90, 78, 148, 117, 57, 124, 108, 50,
57, 114, 69, 132, 185, 59, 101, 47, 78, 96, 71, 71, 113, 59, 96, 127, 43, 96, 
67, 65, 53, 66, 88, 61, 63, 125, 60, 90, 111, 63, 101, 129, 96, 63, 91, 122, 83,
88, 87, 81, 52, 94, 76, 167, 40, 100, 136, 61, 100, 40, 107, 88, 104, 112, 91, 
62, 62, 80, 132, 100, 202, 70, 132, 88, 85, 59, 69, 76, 110, 101, 65, 132, 89, 
87, 107, 69, 96, 100, 139, 151, 144, 133, 123, 55, 81, 62, 56, 100, 100, 60, 81,
101, 53, 111, 115, 123, 75, 104, 85, 120, 105, 69, 48, 107, 79, 58, 67, 66, 195,
122, 76, 174, 112, 61, 72, 88, 95, 73, 97, 111, 80, 155, 67, 103, 100, 59, 56, 
149, 48, 76, 57, 50, 88, 102, 74, 118, 159, 139, 101, 47, 101, 77, 84, 125, 117,
146, 96, 67, 104, 105, 88, 108, 167, 67, 74, 91, 80, 64, 90, 117, 73, 115, 48, 
82, 70, 86, 66, 74, 75, 110, 70, 81, 174, 84, 89, 88, 141, 103, 72, 63, 136, 98,
77, 59, 109, 77, 50, 126, 65, 107, 64, 63, 91, 97, 108, 107, 75, 63, 57, 131, 
80, 105, 103, 52, 86, 87, 97, 84, 85, 125, 137, 74, 119, 187, 85, 64, 73, 123, 
49, 75, 53, 63, 72, 53, 64, 83, 107, 83, 118, 86, 144, 102, 147, 58, 61, 131, 
85, 51, 112, 150, 97, 90, 71, 71, 69, 128, 91, 206, 148, 116, 81, 57, 73, 85, 
121, 40, 36, 84, 52, 110, 151, 85, 189, 106, 79, 72, 96, 99, 139, 98, 140, 109, 
103, 93, 69, 106, 127, 189, 67, 107, 80, 67, 41, 61, 42, 97, 69, 56, 105, 68, 
107, 64, 79, 91, 101, 83, 88, 89, 74, 51, 112, 125, 40, 73, 80, 66, 107, 92, 
102, 112, 102, 154, 133, 60, 72, 81, 90, 73, 60, 50, 97, 43, 73, 67, 131, 91, 
64, 142, 96, 76, 133, 97, 88, 89, 51, 70, 157, 101, 94, 72, 119, 107, 139, 112, 
121, 73, 111, 82, 80, 123, 106, 46, 219, 113, 97, 86, 67, 106, 70, 86, 96, 55, 
122, 101, 90, 102, 84, 154, 168, 69, 70, 97, 66, 130, 60, 99, 135, 160, 90, 74, 
94, 97, 109, 92, 55, 70, 119, 89, 52, 61, 94, 98, 78, 140, 76, 128, 106, 99, 88,
84, 108, 110, 92, 85, 100, 93, 168, 71, 105, 229, 111, 78, 80, 89, 118, 156, 84,
115, 131, 121, 42, 67, 82, 148, 90, 116, 147, 101, 73, 88, 104, 54, 95, 177, 76,
85, 76, 127, 68, 102, 77, 124, 108, 37, 76, 72, 116, 68, 134, 70, 67, 89, 65, 
107, 92, 92, 34, 104, 81, 140, 71, 112, 78, 77, 120, 94, 115, 120, 135, 114, 
122, 105, 119, 37, 73, 135, 66, 74, 64, 92, 77, 103, 81, 101, 101, 101, 66, 132,
86, 53, 102, 95, 53, 101, 123, 110, 120, 116, 99, 160, 37, 145, 78, 72, 88, 93, 
85, 53, 110, 112, 88, 102, 79, 106, 123, 81, 51, 44, 92, 61, 71, 71, 199, 119, 
58, 114, 82, 100, 89, 100, 85, 53, 115, 101, 103, 64, 61, 93, 67, 68, 93, 67, 
60, 55, 45, 51, 66, 89, 78, 93, 56, 105, 106, 180, 87, 83, 68, 86, 98, 82, 150, 
127, 43, 89, 116, 80, 54, 130, 99, 37, 223, 129, 85, 146, 34, 106, 97, 63, 50, 
100, 62, 77, 63, 79, 66, 70, 82, 51, 46, 92, 96, 64, 81, 70, 67, 219, 74, 63, 
111, 35, 78, 86, 61, 87, 99, 97, 169, 100, 62, 75, 72, 79, 118, 87, 83, 67, 82, 
80, 184, 77, 92, 178, 108, 92, 112, 46, 87, 122, 138, 74, 71, 92, 75, 33, 81, 
79, 121, 101, 141, 78, 133, 90, 120, 140, 38, 86, 46, 62, 94, 73, 96, 64, 59, 
62, 119, 55, 111, 65, 126, 147, 55, 87, 46, 53, 151, 62, 101, 59, 67, 89, 75, 
77, 125, 69, 107, 97, 83, 81, 79, 65, 58, 60, 69, 86, 76, 86, 104, 67, 68, 86, 
93, 42, 108, 67, 81, 98, 75, 115, 93, 101, 86, 99, 92, 69, 92, 137, 55, 79, 62, 
111, 62, 70, 79, 109, 231, 118, 42, 79, 66, 116, 75, 74, 101, 97, 102, 82, 79, 
103, 61, 70, 99, 155, 85, 69, 52, 95, 147, 161, 94, 124, 109, 133, 45, 117, 104,
136, 76, 57, 120, 106, 112, 64, 47, 46, 113, 141, 92, 101, 100, 75, 128, 123, 
58, 114, 107, 153, 72, 131, 126, 82, 109, 78, 157, 103, 65, 64, 67, 115, 154, 
108, 72, 75, 58, 82, 223, 82, 138, 86, 87, 79, 84, 59, 103, 83, 117, 49, 80, 54,
101, 58, 110, 149, 72, 97, 64, 78, 93, 84, 103, 50, 78, 73, 118, 58, 131, 75, 
76, 72, 135, 116, 58, 60, 142, 71, 91, 70, 111, 58, 52, 68, 50, 76, 91, 67, 74, 
101, 166, 94, 72, 75, 210, 74, 83, 109, 75, 70, 81, 133, 43, 172, 121, 71, 75, 
55, 86, 106, 90, 58, 100, 90, 70, 68, 95, 57, 104, 76, 48, 63, 64, 118, 83, 57, 
72, 106, 75, 67, 64, 71, 115, 46, 78, 56, 100, 103, 56, 72, 54, 101, 118, 74, 
87, 61, 55, 80, 73, 82, 73, 93, 98, 129, 89, 58, 102, 160, 96, 93, 63, 124, 76, 
95, 74, 104, 79, 75, 148, 77, 63, 94, 68, 114, 163, 95, 62, 145, 62, 133, 81, 
146, 106, 131, 70, 118, 86, 192, 75, 111, 95, 98, 103, 119, 99, 175, 65, 115, 
142, 64, 79, 167, 35, 146, 58, 80, 54, 46, 129, 93, 120, 65, 59, 154, 94, 81, 
306, 84, 84, 133, 111, 75, 73, 118, 66, 93, 70, 80, 55, 96, 61, 144, 76, 85, 85,
83, 102, 58, 56, 169, 93, 123, 76, 39, 112, 181, 137, 121, 114, 53, 100, 91, 56,
90, 108, 98, 76, 53, 124, 94, 136, 113, 96, 70, 87, 58, 82, 47, 88, 143, 88, 
112, 98, 85, 53, 98, 95, 83, 56, 191, 117, 54, 58, 46, 65, 92, 139, 108, 85, 90,
126, 136, 107, 162, 83, 187, 77, 119, 144, 48, 142, 72, 42, 77, 132, 109, 83, 
45, 111, 69, 91, 127, 108, 91, 133, 113, 77, 103, 166, 70, 69, 126, 104, 44, 
179, 79, 50, 60, 84, 61, 88, 79, 77, 70, 128, 58, 90, 94, 42, 59, 113, 94, 71, 
73, 57, 56, 81, 46, 59, 100, 84, 120, 133, 94, 89, 77, 118, 83, 86, 63, 110, 82,
33, 142, 45, 94, 134, 110, 103, 146, 135, 134, 92, 149, 52, 63, 77, 76, 103, 
135, 58, 79, 114, 50, 120, 60, 61, 70, 45, 94, 82, 63, 94, 41, 77, 116, 76, 87, 
64, 81, 121, 78, 54, 73, 135, 90, 73, 104, 94, 73, 69, 83, 148, 148, 107, 78, 
46, 51, 119, 126, 154, 54, 124, 77, 60, 131, 72, 83, 85, 85, 57, 68, 67, 120, 
66, 75, 82, 71, 97, 99, 89, 36, 96, 85, 123, 72, 86, 46, 67, 98, 53, 98, 114, 
60, 70, 100, 81, 74, 53, 85, 82, 67, 79, 91, 72, 80, 207, 81, 107, 98, 135, 67, 
69, 43, 59, 90, 77, 111, 101, 39, 64, 89, 73, 115, 92, 78, 62, 79, 84, 101, 77, 
104, 119, 60, 108, 95, 87, 101, 146, 78, 66, 60, 63, 138, 84, 127, 62, 80, 97, 
40, 46, 124, 138, 85, 124, 87, 60, 118, 87, 42, 125, 82, 59, 92, 74, 116, 67, 
143, 54, 142, 105, 85, 79, 103, 111, 70, 105, 185, 74, 106, 106, 95, 28, 121, 
144, 71, 74, 99, 52, 109, 47, 55, 75, 120, 94, 147, 151, 63, 61, 51, 80, 123, 
120, 50, 102, 137, 62, 102, 113, 79, 100, 74, 91, 124, 115, 94, 64, 77, 101, 60,
119, 127, 87, 58, 78, 55, 66, 57, 120, 97, 166, 108, 70, 80, 102, 77, 39, 117, 
92, 83, 101, 47, 97, 60, 77, 47, 85, 58, 131, 160, 69, 97, 94, 73, 108, 102, 45,
74, 96, 81, 59, 141, 172, 100, 82, 103, 107, 65, 77, 75, 117, 83, 129, 69, 85, 
47, 101, 73, 124, 83, 71, 66, 51, 123, 109, 70, 146, 97, 52, 63, 130, 100, 52, 
84, 69, 117, 94, 60, 57, 58, 155, 45, 91, 77, 130, 78, 92, 116, 90, 48, 153, 78,
92, 84, 74, 95, 104, 135, 106, 106, 144, 36, 61, 59, 65, 78, 71, 185, 79, 68, 
73, 49, 85, 51, 89, 112, 105, 104, 80, 53, 120, 44, 99, 97, 126, 80, 77, 92, 
106, 79, 99, 54, 96, 77, 126, 127, 97, 65, 88, 62, 59, 135, 90, 73, 92, 131, 
135, 64, 181, 56, 95, 143, 58, 173, 134, 209, 100, 68, 66, 69, 56, 119, 82, 95, 
41, 84, 92, 50, 110, 104, 134, 136, 106, 85, 92, 62, 79, 104, 128, 134, 91, 93, 
114, 48, 59, 63, 38, 66, 55, 132, 110, 62, 69, 76, 100, 36, 86, 88, 46, 71, 83, 
96, 96, 48, 121, 95, 67, 63, 113, 59, 95, 75, 70, 105, 72, 91, 67, 83, 43, 60, 
72, 56, 107, 87, 104, 129, 93, 60, 123, 134, 86, 45, 100, 157, 101, 126, 86, 82,
79, 100, 129, 87, 81, 64, 95, 86, 116, 81, 187, 132, 63, 148, 72, 88, 75, 111, 
135, 46, 62, 57, 96, 101, 84, 180, 102, 79, 150, 56, 180, 51, 49, 78, 88, 63, 
96, 124, 75, 80, 68, 74, 63, 75, 92, 43, 84, 117, 58, 40, 74, 63, 34, 57, 53, 
117, 137, 82, 97, 80, 81, 154, 64, 104, 91, 101, 59, 84, 164, 165, 69, 56, 86, 
85, 95, 113, 77, 91, 118, 136, 98, 72, 55, 88, 78, 116, 160, 61, 98, 102, 126, 
50, 85, 64, 113, 57, 143, 53, 79, 107, 111, 82, 39, 140, 109, 66, 76, 86, 90, 
100, 89, 79, 89, 87, 107, 165, 44, 80, 69, 127, 80, 91, 153, 56, 180, 128, 151, 
88, 72, 94, 82, 138, 97, 69, 132, 118, 44, 145, 68, 51, 52, 102, 53, 118, 57, 
104, 68, 83, 44, 94, 89, 66, 118, 103, 83, 149, 174, 74, 89, 45, 66, 95, 45, 70,
43, 95, 75, 86, 65, 110, 65, 54, 102, 55, 78, 57, 138, 76, 116, 68, 57, 49, 64, 
97, 71, 44, 147, 75, 94, 97, 91, 45, 75, 46, 86, 68, 59, 81, 76, 65, 38, 32, 
103, 58, 58, 59, 76, 63, 55, 75, 157, 91, 55, 54, 67, 62, 71, 121, 104, 71, 130,
114, 158, 82, 47, 92, 80, 60, 118, 77, 120, 87, 54, 94, 56, 83, 56, 115, 111, 
59, 70, 127, 53, 90, 115, 109, 105, 56, 94, 88, 104, 98, 87, 65, 96, 113, 78, 
76, 86, 144, 88, 168, 122, 145, 52, 55, 106, 52, 110, 96, 76, 97, 71, 72, 51, 
77, 39, 119, 112, 101, 74, 42, 138, 79, 90, 114, 64, 68, 48, 77, 60, 95, 32, 94,
139, 150, 45, 68, 169, 84, 115, 59, 89, 121, 119, 69, 53, 53, 56, 46, 143, 91, 
92, 120, 79, 74, 54, 72, 153, 87, 123, 124, 141, 100, 133, 88, 48, 77, 96, 63, 
112, 52, 129, 46, 105, 130, 122, 81, 55, 164, 111, 109, 137, 100, 52, 57, 49, 
120, 58, 84, 142, 109, 88, 114, 81, 102, 146, 44, 86, 109, 83, 103, 118, 84, 84,
74, 64, 44, 58, 118, 95, 84, 140, 101, 45, 76, 99, 92, 71, 131, 133, 82, 79, 
105, 97, 75, 106, 101, 84, 68, 71, 146, 172, 74, 184, 57, 125, 67, 111, 65, 63, 
103, 71, 66, 80, 65, 82, 168, 55, 102, 89, 97, 120, 71, 64, 75, 84, 57, 114, 79,
87, 71, 97, 149, 145, 80, 42, 93, 155, 110, 104, 85, 174, 204, 113, 142, 90, 96,
83, 88, 66, 57, 65, 67, 143, 155, 110, 109, 79, 86, 44, 108, 113, 63, 93, 119, 
63, 82, 62, 93, 81, 70, 48, 125, 89, 128, 66, 51, 123, 72, 95, 104, 124, 112, 
116, 88, 55, 44, 80, 98, 176, 90, 84, 108, 122, 124, 36, 80, 75, 99, 114, 108, 
107, 73, 83, 117, 66, 94, 156, 70, 77, 123, 70, 77, 132, 126, 79, 95, 100, 101, 
81, 124, 80, 118, 137, 88, 81, 88, 61, 52, 72, 75, 99, 49, 39, 79, 121, 123, 58,
57, 193, 82, 89, 60, 66, 96, 45, 97, 95, 80, 126, 172, 148, 91, 80, 90, 157, 54,
140, 67, 66, 99, 74, 113, 57, 85, 57, 118, 69, 157, 105, 104, 169, 47, 62, 99, 
60, 62, 189, 75, 103, 77, 187, 98, 69, 56, 98, 123, 95, 139, 59, 57, 80, 38, 80,
70, 126, 50, 80, 107, 70, 51, 136, 93, 79, 87, 100, 74, 66, 110, 118, 89, 58, 
108, 173, 84, 106, 163, 131, 45, 138, 103, 107, 89, 158, 97, 69, 102, 103, 104, 
81, 103, 149, 127, 101, 64, 137, 89, 100, 79, 56, 71, 83, 73, 49, 61, 100, 82, 
75, 57, 93, 104, 55, 79, 93, 103, 154, 112, 139, 72, 72, 109, 71, 119, 92, 154, 
97, 123, 54, 63, 86, 86, 54, 95, 86, 60, 69, 137, 136, 121, 63, 91, 124, 150, 
110, 100, 79, 105, 76, 83, 69, 159, 44, 80, 75, 97, 45, 90, 47, 84, 110, 55, 89,
132, 90, 89, 72, 122, 75, 79, 92, 50, 126, 94, 95, 71, 102, 89, 95, 69, 67, 39, 
111, 106, 88, 50, 129, 47, 50, 113, 67, 95, 92, 104, 53, 91, 90, 101, 201, 95, 
88, 129, 139, 117, 99, 73, 117, 86, 83, 70, 150, 72, 89, 104, 55, 121, 123, 102,
135, 77, 120, 82, 150, 109, 88, 60, 127, 59, 134, 98, 167, 141, 93, 54, 61, 109,
91, 142, 167, 123, 192, 146, 87, 97, 56, 69, 208, 70, 107, 55, 185, 99, 93, 82, 
74, 82, 59, 79, 61, 54, 75, 102, 209, 105, 65, 66, 151, 102, 92, 65, 143, 91, 
91, 105, 57, 67, 77, 120, 50, 132, 77, 63, 151, 62, 67, 54, 125, 68, 114, 159, 
100, 121, 67, 74, 110, 91, 77, 64, 66, 81, 96, 82, 78, 98, 67, 58, 86, 82, 127, 
83, 71, 117, 123, 102, 110, 124, 81, 103, 66, 71, 119, 49, 92, 110, 82, 73, 70, 
76, 76, 101, 49, 90, 125, 71, 85, 49, 96, 92, 88, 97, 62, 68, 93, 83, 98, 127, 
148, 63, 47, 75, 64, 92, 91, 149, 65, 131, 54, 116, 46, 60, 68, 110, 97, 85, 
123, 85, 190, 80, 74, 133, 218, 151, 64, 91, 117, 48, 134, 75, 57, 121, 74, 59, 
122, 124, 81, 113, 118, 54, 80, 62, 121, 129, 141, 92, 87, 107, 123, 41, 65, 59,
98, 100, 66, 139, 39, 81, 73, 67, 138, 93, 48, 105, 145, 60, 82, 67, 54, 93, 88,
104, 100, 70, 57, 58, 110, 66, 79, 83, 49, 72, 140, 95, 72, 108, 89, 108, 49, 
68, 221, 69, 48, 56, 76, 52, 133, 75, 46, 88, 92, 157, 82, 109, 92, 87, 49, 91, 
75, 132, 58, 110, 101, 112, 68, 76, 68, 86, 78, 85, 122, 150, 77, 89, 80, 46, 
65, 53, 45, 109, 114, 59, 83, 98, 99, 142, 101, 107, 76, 60, 60, 96, 124, 108, 
77, 69, 116, 130, 133, 76, 74, 86, 80, 114, 71, 65, 109, 143, 94, 83, 106, 50, 
110, 47, 41, 96, 79, 109, 76, 76, 48, 39, 88, 79, 77, 64, 71, 134, 135, 60, 88, 
57, 75, 68, 76, 69, 108, 90, 72, 120, 101, 127, 108, 75, 84, 135, 70, 82, 80, 
76, 106, 71, 112, 159, 122, 107, 64, 110, 73, 65, 176, 79, 74, 76 ]


==> statistics/all/stats/stats_1k_3folds_q_11.txt <==
[ 137, 193, 163, 175, 110, 119, 111, 153, 59, 193, 135, 90, 118, 216, 144, 123, 
127, 183, 141, 112, 97, 138, 131, 151, 124, 144, 196, 131, 85, 122, 145, 102, 
183, 80, 160, 115, 115, 127, 141, 123, 129, 94, 185, 159, 120, 83, 83, 173, 111,
98, 118, 195, 147, 130, 133, 172, 143, 140, 113, 93, 128, 114, 146, 287, 88, 72,
211, 136, 131, 147, 82, 101, 116, 76, 117, 72, 110, 140, 90, 104, 158, 132, 93, 
151, 147, 159, 103, 82, 107, 105, 79, 99, 93, 118, 119, 151, 115, 130, 133, 119,
81, 193, 109, 166, 114, 119, 77, 120, 139, 142, 90, 158, 159, 172, 127, 95, 107,
132, 197, 149, 86, 144, 171, 138, 113, 159, 131, 119, 148, 114, 127, 135, 81, 
127, 111, 112, 132, 96, 93, 143, 179, 152, 86, 95, 174, 136, 99, 224, 134, 99, 
101, 129, 112, 129, 185, 184, 86, 190, 93, 153, 101, 88, 150, 91, 107, 91, 136, 
78, 146, 104, 163, 105, 187, 119, 66, 125, 138, 125, 124, 139, 82, 68, 162, 81, 
146, 112, 150, 83, 266, 126, 151, 161, 122, 131, 126, 144, 239, 102, 124, 107, 
88, 86, 84, 147, 167, 221, 131, 111, 136, 253, 107, 166, 139, 152, 91, 136, 112,
145, 258, 118, 198, 140, 151, 108, 133, 197, 86, 179, 122, 89, 99, 107, 237, 91,
129, 134, 190, 140, 94, 231, 123, 169, 133, 235, 130, 130, 150, 177, 86, 177, 
152, 138, 131, 114, 264, 160, 125, 203, 147, 59, 88, 119, 158, 127, 162, 153, 
77, 141, 126, 89, 122, 112, 111, 192, 122, 174, 77, 151, 219, 69, 120, 136, 92, 
121, 79, 149, 244, 147, 167, 114, 194, 118, 129, 90, 105, 153, 81, 176, 190, 
105, 158, 144, 148, 118, 190, 97, 199, 242, 165, 134, 160, 105, 147, 145, 256, 
124, 191, 109, 114, 113, 88, 115, 102, 98, 126, 122, 239, 78, 114, 133, 134, 
132, 104, 200, 180, 209, 103, 153, 93, 167, 74, 135, 144, 126, 88, 129, 170, 90,
84, 168, 154, 109, 126, 140, 173, 113, 107, 239, 205, 124, 145, 148, 119, 124, 
159, 90, 118, 88, 170, 96, 134, 153, 90, 95, 148, 199, 100, 108, 124, 170, 126, 
111, 131, 144, 200, 208, 177, 141, 103, 225, 133, 223, 146, 167, 105, 103, 103, 
137, 131, 85, 183, 119, 126, 164, 129, 109, 73, 127, 91, 175, 152, 115, 129, 64,
186, 80, 157, 117, 123, 127, 149, 176, 177, 180, 79, 135, 155, 122, 182, 135, 
65, 118, 79, 166, 145, 79, 103, 147, 101, 140, 142, 179, 136, 91, 130, 118, 170,
124, 114, 94, 108, 99, 148, 147, 124, 105, 83, 189, 215, 124, 214, 248, 111, 86,
120, 148, 96, 164, 76, 190, 103, 109, 106, 108, 179, 117, 150, 82, 170, 98, 146,
126, 178, 101, 107, 143, 80, 150, 119, 110, 100, 147, 135, 125, 90, 128, 67, 
163, 146, 98, 101, 293, 68, 196, 96, 109, 158, 132, 234, 89, 124, 122, 117, 128,
147, 158, 188, 142, 165, 139, 84, 121, 137, 195, 182, 142, 110, 171, 177, 77, 
118, 125, 73, 225, 258, 71, 110, 117, 140, 93, 51, 124, 140, 121, 206, 198, 90, 
149, 144, 148, 66, 89, 146, 80, 133, 152, 110, 137, 182, 115, 162, 225, 127, 
107, 86, 152, 152, 132, 102, 93, 163, 81, 83, 201, 63, 195, 118, 113, 131, 158, 
185, 97, 123, 78, 178, 127, 128, 210, 128, 120, 135, 79, 127, 126, 107, 140, 
158, 95, 143, 189, 163, 128, 125, 101, 126, 187, 115, 168, 225, 172, 131, 74, 
188, 64, 171, 174, 147, 103, 134, 159, 115, 201, 233, 207, 61, 162, 89, 83, 119,
79, 100, 114, 119, 171, 115, 164, 196, 159, 109, 94, 100, 123, 126, 153, 144, 
84, 73, 132, 134, 115, 108, 143, 95, 130, 147, 178, 149, 164, 127, 109, 118, 
100, 92, 182, 71, 109, 112, 76, 185, 96, 170, 112, 175, 106, 146, 53, 109, 192, 
69, 168, 139, 185, 70, 243, 84, 62, 153, 109, 90, 137, 194, 93, 115, 101, 137, 
207, 185, 101, 205, 180, 88, 225, 107, 89, 211, 134, 107, 137, 96, 110, 181, 88,
145, 94, 77, 154, 142, 159, 151, 123, 124, 160, 108, 204, 79, 132, 160, 169, 
146, 99, 111, 161, 143, 157, 127, 122, 114, 134, 122, 95, 114, 85, 106, 140, 
128, 224, 211, 128, 256, 150, 83, 191, 122, 133, 114, 99, 90, 196, 141, 128, 85,
181, 172, 138, 179, 83, 101, 126, 105, 126, 139, 96, 94, 126, 120, 159, 113, 
216, 107, 158, 113, 117, 228, 127, 145, 91, 136, 150, 172, 193, 95, 248, 94, 
100, 127, 117, 100, 116, 158, 174, 178, 147, 146, 61, 106, 136, 96, 63, 113, 
157, 123, 231, 131, 242, 140, 104, 126, 123, 89, 135, 94, 108, 170, 138, 103, 
142, 62, 91, 173, 135, 139, 216, 113, 159, 121, 72, 86, 86, 117, 130, 100, 171, 
114, 100, 159, 114, 149, 110, 183, 106, 169, 279, 105, 143, 101, 113, 167, 166, 
221, 135, 142, 116, 93, 117, 126, 164, 157, 91, 96, 178, 91, 190, 124, 160, 176,
73, 139, 144, 116, 172, 111, 165, 130, 136, 119, 103, 114, 158, 117, 129, 103, 
132, 143, 86, 69, 135, 121, 149, 120, 115, 73, 144, 158, 162, 133, 146, 79, 118,
157, 119, 108, 106, 123, 207, 72, 87, 159, 153, 221, 139, 145, 95, 100, 118, 
154, 167, 137, 138, 86, 97, 171, 72, 116, 257, 131, 114, 213, 131, 152, 80, 151,
66, 158, 131, 119, 169, 151, 155, 163, 96, 93, 163, 145, 125, 88, 185, 90, 192, 
138, 126, 197, 119, 100, 96, 174, 75, 97, 179, 142, 169, 99, 196, 69, 183, 140, 
111, 131, 146, 76, 181, 191, 103, 101, 247, 99, 82, 140, 140, 78, 181, 180, 176,
147, 102, 181, 147, 58, 208, 82, 138 ]


==> statistics/all/stats/stats_4k_3folds_q_11.txt <==
[ 121, 125, 115, 180, 102, 124, 114, 197, 129, 202, 107, 137, 153, 104, 146, 
107, 84, 65, 110, 134, 118, 152, 129, 121, 162, 178, 78, 138, 160, 123, 101, 
135, 180, 110, 98, 140, 245, 164, 73, 78, 98, 196, 81, 102, 159, 98, 124, 99, 
144, 132, 87, 164, 181, 155, 124, 190, 181, 144, 122, 139, 108, 112, 188, 148, 
153, 80, 65, 106, 155, 131, 108, 159, 138, 166, 114, 83, 140, 83, 189, 147, 89, 
127, 115, 186, 152, 137, 128, 78, 106, 118, 165, 205, 112, 132, 115, 119, 134, 
81, 106, 129, 107, 129, 185, 170, 215, 163, 109, 152, 98, 137, 112, 187, 165, 
157, 121, 126, 137, 116, 137, 100, 81, 112, 95, 165, 110, 144, 162, 150, 97, 
119, 66, 134, 135, 121, 139, 118, 153, 95, 122, 100, 94, 114, 145, 113, 131, 
117, 147, 195, 135, 179, 77, 64, 78, 158, 131, 124, 173, 150, 89, 123, 141, 155,
95, 117, 119, 98, 131, 84, 101, 110, 58, 179, 115, 148, 101, 113, 106, 131, 101,
147, 111, 94, 226, 289, 147, 73, 207, 232, 129, 86, 104, 149, 204, 239, 214, 
176, 114, 96, 131, 64, 130, 117, 97, 103, 141, 185, 211, 90, 185, 162, 159, 178,
88, 131, 130, 126, 63, 107, 122, 107, 113, 102, 130, 116, 91, 226, 128, 165, 
123, 111, 95, 72, 56, 148, 221, 113, 78, 116, 116, 102, 105, 139, 106, 100, 128,
143, 111, 115, 187, 122, 140, 171, 94, 142, 164, 127, 149, 171, 141, 125, 146, 
137, 91, 102, 182, 146, 125, 115, 154, 78, 144, 161, 46, 144, 111, 122, 103, 
151, 134, 167, 89, 78, 153, 201, 208, 115, 191, 106, 152, 145, 79, 187, 107, 
108, 125, 179, 126, 146, 189, 110, 230, 99, 163, 125, 108, 121, 187, 165, 137, 
103, 210, 135, 147, 99, 126, 98, 182, 93, 92, 143, 160, 161, 123, 82, 200, 117, 
85, 144, 265, 94, 126, 139, 142, 114, 265, 112, 143, 156, 152, 99, 132, 276, 
164, 132, 102, 122, 65, 157, 120, 165, 96, 117, 90, 134, 125, 188, 172, 105, 86,
163, 134, 107, 80, 121, 145, 75, 123, 162, 159, 79, 124, 151, 245, 156, 198, 95,
125, 109, 180, 179, 113, 148, 66, 163, 111, 116, 76, 146, 76, 240, 113, 156, 
105, 128, 121, 248, 116, 96, 84, 124, 131, 94, 169, 196, 231, 67, 126, 126, 93, 
222, 194, 91, 138, 145, 171, 163, 203, 155, 147, 88, 97, 186, 185, 118, 127, 
184, 113, 148, 152, 81, 244, 168, 159, 163, 124, 156, 116, 230, 203, 106, 142, 
145, 126, 176, 175, 138, 202, 92, 131, 174, 136, 133, 72, 121, 140, 167, 105, 
106, 95, 150, 145, 232, 114, 98, 216, 112, 199, 63, 132, 156, 97, 133, 209, 94, 
88, 82, 117, 196, 109, 221, 147, 138, 111, 152, 87, 214, 111, 148, 157, 117, 
117, 144, 186, 146, 226, 80, 102, 138, 96, 159, 107, 86, 135, 101, 140, 121, 
114, 136, 203, 87, 99, 121, 93, 94, 129, 142, 183, 123, 132, 134, 125, 86, 131, 
89, 112, 86, 110, 92, 98, 118, 149, 103, 82, 139, 153, 71, 102, 123, 115, 196, 
91, 183, 145, 113, 71, 140, 66, 167, 112, 189, 145, 128, 131, 187, 117, 129, 
185, 221, 129, 212, 126, 161, 107, 64, 93, 107, 110, 94, 182, 90, 103, 107, 122,
147, 158, 120, 151, 151, 81, 231, 154, 84, 146, 185, 93, 134, 173, 127, 80, 213,
117, 178, 137, 123, 85, 137, 139, 129, 142, 197, 143, 193, 88, 134, 132, 227, 
108, 135, 86, 261, 104, 107, 111, 197, 150, 113, 158, 80, 127, 118, 153, 89, 
125, 150, 137, 162, 147, 147, 82, 83, 159, 136, 117, 75, 105, 215, 122, 155, 
124, 119, 210, 122, 159, 170, 156, 138, 131, 207, 107, 122, 199, 264, 89, 113, 
115, 159, 144, 106, 122, 162, 108, 121, 152, 55, 145, 84, 171, 97, 186, 142, 
132, 138, 95, 106, 138, 199, 58, 303, 138, 211, 177, 87, 87, 97, 238, 118, 145, 
83, 168, 152, 137, 136, 196, 197, 136, 123, 141, 167, 141, 83, 121, 98, 155, 
142, 123, 184, 209, 91, 158, 222, 129, 210, 53, 101, 139, 249, 125, 150, 324, 
154, 90, 214, 133, 81, 136, 125, 106, 136, 135, 150, 152, 123, 146, 128, 134, 
110, 104, 110, 187, 145, 112, 90, 130, 108, 190, 131, 82, 137, 175, 122, 145, 
170, 165, 98, 193, 195, 126, 122, 142, 175, 172, 105, 81, 139, 171, 120, 152, 
120, 101, 104, 138, 107, 69, 130, 69, 213, 110, 89, 87, 112, 135, 97, 277, 176, 
128, 186, 127, 165, 145, 248, 162, 144, 100, 65, 93, 63, 90, 114, 85, 102, 86, 
161, 146, 112, 113, 82, 93, 149, 112, 189, 137, 243, 85, 74, 143, 85, 113, 123, 
158, 104, 75, 197, 113, 283, 119, 131, 107, 127, 139, 181, 118, 86, 155, 89, 92,
151, 125, 91, 164, 109, 118, 230, 67, 153, 150, 222, 144, 79, 170, 232, 89, 95, 
178, 92, 203, 84, 126, 159, 81, 125, 108, 117, 116, 90, 146, 76, 181, 193, 157, 
87, 239, 155, 187, 171, 214, 100, 126, 148, 156, 158, 109, 180, 125, 248, 75, 
103, 159, 148, 125, 86, 102, 142, 169, 149, 107, 133, 126, 131, 110, 137, 183, 
106, 95, 66, 140, 217, 67, 125, 96, 70, 157, 149, 113, 64, 127, 180, 91, 116, 
175, 110, 81, 127, 89, 194, 88, 129, 84, 104, 173, 67, 183, 109, 178, 89, 248, 
104, 85, 175, 111, 105, 104, 145, 212, 204, 171, 106, 65, 191, 105, 122, 89, 
120, 77, 92, 159, 152, 54, 160, 117, 128, 143, 92, 178, 143, 135, 203, 81, 134, 
158, 70, 127, 108, 203, 105, 226, 135, 111, 88, 230, 100, 182, 246, 97, 163, 98,
156, 147, 124, 229, 148, 104, 158, 116, 98, 116, 69, 115, 181, 98, 164, 137, 
157, 95, 134, 183, 108, 128, 87, 145, 161, 137, 138, 273, 124, 78, 156, 185, 
135, 110, 172, 78, 218, 176, 151, 208, 83, 146, 154, 142, 114, 146, 91, 154, 87,
190, 176, 107, 83, 156, 126, 107, 84, 217, 144, 94, 71, 200, 206, 162, 120, 164,
103, 124, 109, 131, 111, 118, 82, 119, 118, 136, 147, 140, 135, 192, 176, 86, 
135, 192, 173, 268, 83, 249, 121, 194, 230, 127, 83, 153, 90, 90, 172, 171, 120,
182, 116, 186, 85, 77, 128, 98, 161, 134, 182, 93, 83, 116, 106, 136, 162, 138, 
153, 127, 118, 123, 239, 181, 134, 159, 122, 165, 176, 137, 187, 124, 147, 158, 
150, 109, 160, 86, 132, 147, 133, 94, 190, 164, 153, 190, 85, 130, 142, 182, 94,
186, 102, 135, 140, 132, 197, 128, 151, 110, 102, 143, 169, 163, 125, 170, 152, 
89, 130, 179, 112, 261, 193, 121, 235, 91, 126, 165, 131, 162, 120, 132, 89, 
131, 178, 175, 85, 78, 99, 132, 223, 121, 178, 118, 211, 83, 132, 62, 141, 92, 
132, 80, 125, 145, 151, 137, 178, 91, 275, 118, 93, 133, 138, 113, 89, 167, 142,
130, 144, 117, 156, 136, 129, 66, 99, 174, 201, 123, 186, 76, 183, 195, 187, 
130, 84, 137, 146, 188, 170, 96, 97, 128, 125, 98, 146, 101, 140, 132, 117, 174,
143, 122, 174, 133, 151, 95, 130, 138, 124, 127, 86, 180, 138, 140, 157, 75, 
107, 129, 80, 91, 94, 102, 162, 115, 263, 115, 181, 83, 172, 107, 122, 166, 155,
91, 201, 133, 178, 76, 82, 140, 159, 153, 127, 125, 107, 144, 108, 137, 139, 
111, 147, 79, 190, 136, 190, 153, 157, 89, 115, 154, 81, 100, 108, 149, 89, 134,
102, 95, 150, 100, 75, 140, 56, 94, 90, 112, 152, 266, 134, 177, 98, 324, 99, 
106, 155, 187, 181, 160, 93, 143, 89, 159, 109, 118, 104, 139, 142, 126, 162, 
102, 161, 140, 84, 169, 125, 171, 121, 167, 82, 131, 95, 176, 217, 120, 172, 
149, 101, 79, 155, 183, 102, 174, 165, 71, 103, 92, 117, 170, 152, 120, 119, 
185, 167, 74, 68, 109, 185, 115, 120, 147, 119, 117, 94, 178, 218, 99, 122, 48, 
140, 60, 100, 131, 82, 98, 138, 121, 43, 135, 97, 120, 120, 147, 94, 152, 137, 
101, 110, 125, 121, 204, 122, 73, 105, 153, 195, 155, 149, 79, 136, 132, 230, 
87, 194, 108, 185, 118, 114, 64, 108, 91, 62, 137, 111, 142, 135, 251, 142, 126,
111, 113, 93, 117, 122, 124, 95, 103, 145, 197, 119, 134, 64, 148, 117, 95, 130,
95, 207, 94, 66, 217, 113, 155, 102, 126, 126, 173, 200, 127, 130, 189, 85, 178,
88, 99, 142, 148, 182, 57, 102, 210, 192, 116, 165, 122, 156, 130, 199, 183, 
114, 229, 156, 281, 83, 131, 261, 70, 169, 103, 77, 201, 211, 141, 235, 145, 
155, 105, 118, 95, 67, 129, 114, 85, 139, 124, 45, 95, 154, 168, 204, 160, 181, 
124, 203, 151, 169, 108, 183, 102, 71, 137, 136, 141, 211, 129, 146, 132, 220, 
100, 121, 160, 142, 102, 128, 124, 132, 193, 171, 127, 201, 146, 196, 168, 89, 
135, 152, 161, 120, 171, 160, 146, 143, 213, 57, 71, 75, 132, 99, 129, 147, 143,
191, 214, 170, 156, 125, 86, 321, 238, 139, 102, 134, 189, 78, 125, 237, 151, 
111, 144, 71, 199, 134, 118, 196, 195, 143, 80, 103, 179, 287, 66, 212, 165, 
190, 158, 112, 170, 156, 148, 183, 160, 182, 160, 82, 105, 181, 117, 231, 129, 
157, 140, 64, 142, 155, 206, 140, 200, 108, 143, 117, 143, 121, 161, 141, 85, 
92, 126, 166, 164, 126, 126, 137, 96, 67, 161, 75, 121, 60, 136, 162, 177, 112, 
173, 128, 132, 82, 126, 155, 155, 163, 248, 93, 136, 127, 151, 197, 85, 199, 
111, 99, 165, 204, 111, 71, 220, 118, 116, 54, 92, 63, 172, 125, 101, 113, 86, 
138, 139, 108, 157, 109, 100, 116, 200, 119, 165, 203, 91, 82, 216, 160, 203, 
104, 128, 124, 139, 119, 90, 79, 144, 81, 83, 103, 90, 141, 82, 144, 146, 139, 
146, 92, 140, 138, 132, 99, 140, 84, 187, 113, 148, 101, 161, 142, 93, 61, 132, 
204, 88, 102, 101, 93, 81, 127, 74, 132, 157, 110, 112, 60, 108, 84, 127, 101, 
80, 140, 105, 88, 144, 172, 166, 73, 183, 113, 125, 160, 103, 78, 149, 122, 70, 
110, 95, 129, 85, 93, 101, 122, 144, 105, 109, 200, 171, 180, 214, 91, 133, 173,
150, 125, 135, 111, 175, 106, 123, 86, 164, 171, 134, 99, 143, 159, 93, 222, 
192, 118, 133, 144, 195, 101, 264, 90, 54, 132, 115, 229, 115, 196, 105, 127, 
133, 91, 129, 69, 208, 153, 105, 136, 133, 193, 120, 126, 100, 104, 86, 77, 158,
126, 95, 89, 171, 124, 111, 129, 96, 128, 122, 147, 157, 83, 182, 118, 246, 123,
229, 150, 110, 125, 125, 132, 158, 167, 112, 146, 79, 159, 110, 117, 160, 114, 
77, 60, 184, 87, 110, 74, 119, 82, 129, 123, 114, 79, 66, 145, 79, 145, 81, 224,
108, 199, 86, 100, 135, 190, 86, 143, 110, 97, 86, 125, 82, 84, 73, 77, 102, 
137, 174, 124, 114, 183, 119, 106, 213, 146, 109, 160, 131, 130, 115, 253, 181, 
67, 138, 101, 102, 79, 120, 133, 121, 86, 134, 109, 189, 110, 107, 136, 129, 85,
35, 103, 176, 97, 101, 169, 136, 193, 121, 137, 136, 102, 82, 172, 133, 107, 63,
123, 132, 111, 105, 56, 166, 127, 111, 171, 103, 109, 106, 171, 155, 214, 86, 
126, 130, 113, 177, 110, 191, 75, 120, 148, 183, 171, 187, 157, 88, 126, 96, 96,
271, 139, 62, 130, 81, 138, 87, 144, 147, 91, 139, 63, 142, 164, 101, 85, 137, 
93, 86, 165, 206, 151, 115, 85, 132, 151, 126, 182, 127, 216, 83, 171, 187, 131,
126, 113, 214, 63, 211, 94, 69, 115, 260, 81, 145, 119, 187, 155, 149, 113, 92, 
80, 181, 80, 125, 63, 124, 121, 161, 109, 114, 171, 86, 148, 153, 123, 129, 82, 
87, 164, 119, 186, 97, 133, 135, 162, 87, 99, 156, 88, 193, 176, 102, 130, 237, 
163, 100, 124, 145, 84, 106, 283, 136, 74, 62, 138, 145, 65, 120, 101, 150, 103,
104, 79, 111, 145, 115, 211, 128, 71, 197, 62, 167, 202, 154, 87, 187, 54, 122, 
99, 86, 128, 196, 98, 142, 148, 152, 109, 135, 137, 111, 96, 149, 105, 132, 194,
121, 166, 113, 108, 147, 141, 79, 130, 70, 130, 293, 57, 224, 143, 122, 124, 
154, 266, 153, 130, 156, 117, 139, 118, 160, 163, 115, 109, 128, 144, 203, 96, 
188, 108, 142, 140, 216, 131, 190, 178, 130, 139, 147, 121, 140, 129, 90, 167, 
98, 158, 192, 122, 123, 154, 240, 164, 71, 119, 256, 101, 229, 74, 98, 193, 168,
79, 164, 154, 94, 153, 199, 91, 203, 104, 156, 149, 240, 162, 176, 73, 169, 54, 
139, 95, 176, 96, 107, 105, 83, 93, 150, 189, 103, 123, 131, 122, 88, 116, 112, 
127, 101, 140, 180, 107, 221, 110, 182, 208, 158, 114, 123, 202, 127, 149, 133, 
131, 150, 114, 166, 63, 126, 149, 143, 92, 156, 146, 160, 105, 129, 59, 132, 
147, 125, 159, 123, 117, 171, 123, 150, 132, 186, 124, 193, 242, 64, 119, 161, 
180, 132, 131, 171, 130, 71, 129, 91, 72, 85, 172, 106, 115, 214, 164, 118, 251,
125, 143, 140, 167, 129, 95, 147, 150, 244, 156, 186, 166, 247, 171, 261, 102, 
181, 184, 137, 154, 103, 85, 151, 190, 107, 107, 165, 114, 170, 91, 199, 128, 
118, 169, 195, 158, 91, 156, 114, 189, 129, 149, 123, 104, 73, 100, 119, 82, 
109, 98, 112, 93, 135, 138, 102, 106, 85, 127, 143, 130, 141, 154, 146, 103, 
186, 170, 117, 91, 215, 310, 152, 137, 104, 116, 139, 116, 175, 85, 101, 186, 
148, 90, 301, 156, 96, 100, 130, 172, 165, 159, 195, 62, 108, 158, 146, 145, 87,
159, 128, 160, 183, 155, 118, 87, 122, 138, 93, 106, 70, 165, 183, 129, 103, 91,
207, 90, 147, 105, 161, 145, 135, 116, 88, 105, 142, 155, 139, 173, 131, 102, 
105, 106, 136, 113, 138, 81, 168, 179, 182, 87, 145, 183, 170, 116, 138, 121, 
95, 102, 153, 135, 83, 155, 89, 87, 307, 115, 163, 117, 115, 158, 92, 128, 146, 
210, 147, 168, 75, 86, 110, 150, 157, 139, 117, 118, 146, 143, 82, 89, 90, 149, 
94, 268, 142, 83, 183, 157, 173, 92, 133, 263, 132, 159, 100, 66, 91, 143, 123, 
188, 146, 102, 109, 140, 243, 139, 84, 96, 188, 141, 82, 85, 91, 137, 82, 94, 
167, 125, 130, 128, 156, 81, 112, 85, 116, 153, 117, 106, 152, 151, 82, 105, 
178, 152, 146, 109, 108, 131, 167, 99, 153, 118, 186, 134, 87, 106, 102, 105, 
117, 110, 146, 140, 73, 147, 100, 111, 115, 109, 136, 163, 84, 129, 193, 126, 
165, 202, 131, 137, 173, 66, 144, 169, 201, 135, 170, 134, 159, 137, 116, 94, 
66, 123, 86, 178, 97, 110, 192, 152, 117, 130, 144, 146, 170, 99, 156, 88, 141, 
165, 165, 146, 138, 149, 193, 160, 146, 104, 161, 119, 120, 164, 102, 99, 145, 
141, 197, 92, 210, 158, 108, 133, 109, 91, 94, 114, 113, 112, 112, 142, 106, 
186, 103, 149, 143, 282, 81, 95, 103, 195, 164, 131, 122, 135, 100, 181, 153, 
124, 147, 163, 241, 160, 187, 120, 107, 132, 113, 83, 98, 132, 204, 167, 127, 
105, 52, 125, 137, 150, 192, 129, 121, 120, 145, 122, 128, 162, 210, 107, 130, 
146, 111, 191, 77, 116, 170, 86, 139, 137, 127, 99, 161, 120, 138, 90, 147, 191,
161, 104, 88, 110, 156, 142, 140, 113, 219, 95, 99, 93, 157, 65, 184, 137, 160, 
115, 167, 163, 177, 117, 265, 125, 79, 152, 282, 138, 121, 148, 78, 80, 84, 177,
94, 103, 144, 163, 145, 95, 137, 75, 84, 164, 138, 196, 150, 233, 166, 117, 119,
137, 105, 149, 124, 133, 114, 154, 87, 152, 186, 189, 134, 102, 114, 84, 115, 
122, 280, 91, 145, 173, 137, 160, 132, 92, 141, 255, 183, 157, 157, 111, 123, 
147, 107, 146, 85, 93, 196, 96, 176, 86, 136, 95, 127, 61, 141, 115, 227, 124, 
98, 136, 106, 92, 138, 95, 117, 136, 155, 199, 126, 129, 117, 87, 155, 131, 190,
127, 223, 106, 100, 182, 211, 115, 130, 138, 79, 151, 218, 168, 146, 172, 73, 
79, 171, 86, 111, 151, 107, 165, 100, 116, 114, 111, 135, 172, 118, 170, 101, 
171, 96, 92, 70, 80, 111, 157, 114, 117, 112, 149, 211, 193, 62, 126, 125, 166, 
126, 136, 102, 105, 123, 64, 165, 151, 80, 83, 178, 54, 104, 52, 127, 145, 176, 
150, 139, 99, 134, 220, 144, 124, 113, 139, 71, 122, 156, 215, 170, 95, 86, 131,
85, 133, 136, 119, 111, 122, 83, 96, 95, 167, 204, 230, 126, 109, 181, 163, 103,
84, 89, 142, 107, 126, 121, 134, 117, 98, 103, 208, 121, 182, 109, 124, 144, 
119, 225, 76, 97, 64, 196, 72, 121, 103, 89, 180, 69, 92, 221, 173, 173, 107, 
220, 110, 94, 193, 179, 110, 103, 79, 139, 116, 145, 93, 131, 119, 216, 205, 
155, 146, 103, 120, 162, 118, 145, 241, 132, 129, 159, 67, 125, 225, 193, 171, 
147, 128, 117, 160, 194, 92, 89, 128, 180, 151, 61, 164, 150, 106, 98, 84, 92, 
123, 173, 167, 84, 108, 101, 333, 86, 162, 125, 134, 180, 177, 74, 105, 109, 
153, 108, 80, 139, 125, 191, 97, 151, 151, 129, 125, 96, 68, 174, 127, 125, 82, 
135, 209, 206, 104, 141, 173, 179, 197, 183, 115, 94, 112, 268, 157, 182, 98, 
171, 123, 117, 94, 142, 128, 99, 100, 96, 101, 130, 158, 176, 107, 76, 120, 97, 
168, 184, 112, 105, 154, 94, 129, 94, 139, 170, 53, 151, 94, 126, 172, 179, 148,
138, 163, 137, 100, 157, 113, 159, 88, 111, 147, 70, 141, 106, 109, 161, 118, 
113, 134, 85, 104, 114, 115, 94, 142, 120, 125, 186, 62, 124, 101, 143, 98, 118,
128, 195, 80, 123, 116, 187, 61, 181, 151, 87, 81, 70, 158, 131, 92, 218, 220, 
171, 103, 131, 124, 242, 122, 117, 194, 161, 78, 138, 143, 149, 215, 224, 84, 
191, 211, 202, 74, 166, 80, 73, 111, 117, 207, 129, 153, 100, 189, 148, 152, 83,
145, 139, 124, 111, 135, 94, 91, 137, 133, 158, 148, 119, 192, 101, 101, 222, 
234, 148, 137, 148, 123, 111, 123, 236, 151, 177, 77, 126, 112, 97, 149, 147, 
215, 185, 97, 202, 103, 97, 155, 196, 108, 129, 112, 143, 108, 209, 79, 116, 
105, 148, 71, 132, 163, 187, 85, 122, 154, 120, 216, 146, 153, 113, 152, 101, 
152, 104, 92, 129, 113, 233, 294, 155, 157, 119, 94, 105, 141, 104, 83, 166, 
133, 89, 88, 135, 119, 122, 168, 139, 156, 102, 103, 127, 135, 240, 149, 147, 
85, 149, 133, 146, 113, 140, 96, 181, 154, 133, 156, 106, 136, 88, 88, 148, 88, 
102, 86, 110, 127, 262, 143, 200, 141, 91, 269, 107, 127, 128, 93, 78, 91, 160, 
102, 80, 208, 195, 96, 106, 84, 115, 96, 105, 203, 111, 111, 122, 297, 94, 210, 
164, 239, 84, 65, 160, 128, 137, 160, 124, 87, 119, 144, 151, 102, 118, 153, 
157, 122, 100, 134, 163, 148, 145, 94, 128, 141, 157, 150, 138, 109, 117, 146, 
142, 124, 129, 149, 104, 144, 235, 92, 183, 126, 139, 137, 90, 110, 100, 139, 
101, 104, 231, 149, 90, 166, 165, 193, 126, 182, 173, 171, 172, 145, 148, 154, 
124, 161, 159, 71, 149, 134, 147, 179, 142, 154, 132, 148, 136, 192, 197, 121, 
141, 121, 89, 80, 80, 174, 101, 108, 86, 72, 141, 93, 133, 77, 107, 115, 137, 
104, 125, 253, 104, 154, 160, 108, 85, 112, 142, 129, 167, 144, 147, 69, 227, 
86, 82, 135, 114, 78, 80, 134, 93, 143, 96, 96, 96, 94, 210, 168, 85, 85, 101, 
78, 86, 94, 107, 111, 262, 106, 226, 108, 91, 119, 159, 92, 122, 149, 78, 183, 
145, 123, 202, 141, 153, 164, 118, 191, 123, 70, 142, 165, 124, 107, 75, 87, 
162, 116, 155, 113, 101, 116, 109, 111, 87, 158, 192, 137, 106, 94, 87, 170, 
140, 98, 139, 122, 253, 128, 94, 128, 159, 160, 135, 128, 115, 164, 72, 131, 
141, 129, 78, 114, 76, 72, 245, 90, 115, 105, 103, 120, 118, 52, 131, 165, 117, 
322, 133, 83, 213, 92, 153, 158, 115, 112, 105, 71, 149, 94, 161, 121, 162, 116,
161, 103, 110, 122, 70, 133, 149, 117, 144, 137, 114, 84, 195, 110, 133, 73, 
205, 153, 190, 48, 171, 142, 62, 72, 69, 107, 147, 248, 127, 101, 67, 82, 123, 
141, 144, 129, 140, 97, 97, 177, 121, 109, 157, 174, 145, 77, 131, 77, 109, 165,
143, 141, 110, 226, 176, 132, 191, 90, 81, 139, 95, 124, 125, 90, 102, 278, 93, 
128, 117, 174, 99, 91, 77, 144, 90, 84, 123, 61, 80, 153, 110, 95, 203, 64, 120,
161, 93, 130, 113, 100, 154, 45, 146, 178, 103, 110, 135, 106, 84, 117, 193, 
204, 202, 136, 133, 101, 214, 170, 162, 132, 108, 140, 89, 95, 99, 137, 187, 
105, 160, 150, 190, 193, 83, 124, 160, 129, 129, 256, 113, 163, 147, 222, 81, 
106, 110, 69, 98, 193, 126, 145, 98, 146, 132, 196, 166, 130, 140, 104, 155, 
143, 212, 144, 97, 188, 132, 155, 106, 106, 74, 113, 124, 122, 119, 204, 117, 
133, 179, 136, 66, 196, 177, 89, 105, 88, 117, 95, 131, 123, 85, 113, 144, 138, 
67, 97, 202, 105, 196, 166, 118, 162, 149, 153, 93, 181, 136, 153, 145, 110, 
160, 206, 147, 132, 94, 182, 239, 93, 118, 97, 176, 99, 154, 63, 188, 108, 128, 
130, 118, 166, 97, 186, 89, 164, 123, 191, 203, 74, 119, 125, 136, 129, 136, 96,
121, 91, 149, 99, 91, 119, 186, 157, 152, 66, 244, 103, 181, 67, 218, 111, 131, 
153, 111, 199, 86, 143, 193, 109, 221, 202, 166, 165, 123, 96, 154, 194, 104, 
142, 127, 196, 157, 145, 81, 100, 206, 113, 135, 180, 99, 171, 76, 96, 168, 91, 
136, 134, 114, 193, 193, 181, 145, 103, 83, 170, 107, 159, 98, 123, 163, 196, 
125, 165, 138, 144, 125, 165, 238, 86, 104, 151, 100, 156, 165, 98, 203, 101, 
88, 171, 150, 126, 197, 146, 172, 149, 202, 95, 99, 85, 104, 84, 93, 140, 147, 
100, 113, 100, 155, 156, 131, 148, 110, 117, 131, 197, 116, 169, 183, 93, 203, 
78, 106, 137, 134, 181, 143, 196, 150, 97, 119, 101, 168, 83, 157, 194, 125, 
193, 147, 119, 94, 179, 167, 159, 243, 145, 144, 128, 193, 229, 187, 95, 162, 
147, 161, 137, 123, 67, 175, 202, 155, 132, 130, 93, 99, 131, 119, 90, 107, 211,
138, 126, 73, 137, 120, 119, 77, 99, 135, 165, 129, 79, 131, 176, 100, 150, 111,
142, 114, 84, 108, 196, 167, 104, 85, 73, 142, 177, 66, 173, 182, 137, 179, 85, 
174, 81, 243, 128, 134, 232, 182, 224, 147, 155, 193, 156, 134, 107, 96, 71, 57,
127, 128, 190, 151, 108, 146, 219, 98, 170, 131, 154, 150, 112, 161, 132, 92, 
241, 103, 166, 102, 169, 139, 168, 82, 76, 105, 74, 145, 144, 99, 184, 102, 128,
93, 74, 62, 164, 106, 182, 89, 96 ]


==> statistics/all/stats/stats_5k_3folds_q_11.txt <==
[ 182, 134, 197, 191, 178, 249, 124, 138, 136, 165, 146, 64, 134, 90, 190, 120, 
139, 93, 145, 86, 285, 149, 99, 156, 199, 128, 112, 72, 143, 186, 251, 119, 131,
96, 109, 124, 124, 227, 120, 161, 142, 124, 78, 97, 100, 194, 247, 107, 165, 
156, 80, 166, 94, 200, 120, 159, 155, 135, 179, 80, 82, 96, 77, 118, 173, 66, 
139, 122, 118, 179, 79, 82, 210, 130, 101, 128, 140, 169, 165, 87, 170, 140, 70,
112, 203, 61, 152, 156, 98, 163, 147, 207, 96, 100, 128, 69, 191, 129, 89, 139, 
113, 109, 174, 128, 119, 124, 76, 155, 77, 166, 79, 170, 108, 108, 128, 124, 
197, 121, 115, 206, 91, 92, 179, 202, 264, 82, 171, 87, 142, 99, 92, 76, 143, 
146, 126, 147, 157, 132, 107, 178, 82, 120, 108, 178, 80, 272, 99, 161, 225, 
185, 182, 121, 118, 143, 111, 151, 134, 121, 123, 96, 116, 194, 151, 169, 125, 
133, 129, 191, 137, 83, 107, 185, 96, 107, 119, 105, 91, 109, 176, 144, 117, 
177, 111, 74, 165, 137, 141, 167, 172, 116, 122, 123, 146, 94, 135, 192, 138, 
144, 95, 112, 104, 122, 203, 101, 117, 154, 198, 123, 103, 141, 148, 175, 69, 
164, 129, 140, 87, 78, 78, 109, 119, 117, 164, 248, 170, 142, 53, 84, 111, 144, 
121, 128, 58, 108, 121, 74, 136, 147, 203, 105, 82, 123, 153, 142, 106, 258, 
210, 112, 142, 106, 83, 183, 81, 96, 158, 169, 136, 98, 110, 138, 111, 90, 169, 
115, 174, 131, 102, 106, 207, 66, 161, 123, 145, 122, 95, 123, 86, 57, 168, 70, 
110, 85, 221, 152, 143, 122, 75, 112, 178, 142, 94, 148, 107, 125, 141, 139, 76,
136, 65, 66, 86, 132, 85, 54, 104, 154, 111, 149, 152, 112, 137, 99, 102, 198, 
137, 157, 100, 217, 83, 154, 177, 129, 154, 176, 72, 109, 99, 106, 109, 137, 
140, 167, 210, 122, 125, 154, 175, 132, 116, 116, 145, 106, 107, 214, 71, 117, 
152, 90, 165, 154, 52, 136, 149, 111, 194, 150, 50, 158, 136, 107, 120, 107, 90,
168, 173, 99, 147, 83, 152, 95, 92, 130, 116, 229, 119, 97, 87, 214, 111, 123, 
188, 148, 95, 123, 187, 82, 243, 115, 150, 94, 163, 84, 139, 98, 103, 136, 72, 
150, 235, 139, 163, 111, 127, 147, 169, 136, 52, 98, 301, 116, 101, 166, 137, 
183, 152, 80, 162, 135, 140, 139, 90, 104, 122, 106, 140, 67, 112, 56, 91, 120, 
162, 164, 175, 138, 99, 112, 97, 101, 220, 137, 118, 110, 56, 103, 111, 131, 
111, 110, 169, 216, 58, 119, 58, 126, 117, 135, 91, 106, 107, 81, 103, 150, 183,
84, 95, 296, 97, 117, 85, 132, 95, 86, 107, 106, 80, 145, 195, 117, 175, 160, 
207, 137, 183, 163, 102, 120, 110, 94, 195, 175, 138, 285, 136, 109, 79, 109, 
198, 119, 81, 152, 126, 153, 93, 174, 267, 83, 142, 186, 156, 84, 133, 89, 137, 
260, 148, 78, 119, 79, 147, 109, 65, 134, 157, 134, 146, 133, 132, 200, 143, 
191, 171, 110, 150, 88, 113, 251, 135, 160, 136, 180, 117, 131, 125, 217, 109, 
178, 173, 197, 129, 94, 181, 112, 142, 241, 122, 135, 109, 74, 132, 118, 161, 
110, 178, 125, 171, 140, 110, 107, 126, 173, 89, 156, 147, 138, 84, 94, 148, 
180, 80, 152, 88, 80, 172, 96, 74, 235, 97, 57, 134, 90, 162, 177, 140, 72, 129,
138, 179, 72, 151, 117, 132, 109, 223, 98, 104, 161, 130, 116, 155, 102, 137, 
160, 141, 160, 113, 149, 126, 150, 135, 134, 194, 92, 97, 95, 127, 131, 121, 
100, 104, 75, 107, 122, 106, 78, 174, 79, 136, 112, 118, 161, 189, 91, 174, 215,
110, 138, 128, 109, 188, 74, 173, 111, 203, 166, 146, 142, 107, 136, 118, 171, 
190, 131, 79, 133, 63, 302, 120, 110, 134, 149, 206, 182, 202, 149, 120, 199, 
117, 149, 100, 163, 113, 144, 173, 110, 272, 120, 179, 162, 155, 134, 99, 134, 
121, 76, 211, 110, 103, 68, 73, 101, 154, 157, 88, 163, 171, 178, 160, 142, 131,
72, 160, 252, 123, 93, 150, 242, 147, 100, 188, 108, 134, 110, 72, 142, 72, 136,
156, 162, 63, 151, 114, 172, 131, 137, 118, 128, 138, 127, 97, 156, 117, 92, 
198, 204, 152, 173, 195, 173, 89, 118, 226, 116, 153, 114, 120, 92, 113, 147, 
130, 142, 122, 121, 149, 250, 297, 124, 189, 149, 173, 122, 137, 112, 181, 173, 
161, 145, 84, 94, 156, 139, 149, 108, 130, 144, 74, 105, 117, 183, 84, 141, 172,
195, 129, 83, 101, 100, 185, 181, 85, 160, 95, 141, 145, 125, 157, 86, 155, 130,
134, 157, 152, 167, 187, 107, 156, 94, 156, 104, 152, 138, 77, 109, 142, 122, 
194, 199, 150, 153, 100, 78, 120, 122, 222, 144, 102, 92, 99, 180, 97, 113, 191,
193, 102, 120, 181, 100, 127, 170, 117, 190, 82, 116, 128, 143, 145, 209, 88, 
122, 169, 141, 66, 161, 214, 137, 173, 190, 168, 111, 172, 150, 182, 173, 187, 
58, 162, 215, 102, 129, 103, 114, 149, 193, 97, 171, 152, 286, 67, 123, 128, 
197, 187, 157, 173, 115, 156, 117, 160, 128, 124, 136, 111, 212, 124, 143, 105, 
93, 164, 148, 96, 163, 112, 98, 191, 171, 126, 193, 173, 79, 114, 137, 133, 144,
224, 224, 165, 92, 222, 127, 177, 117, 146, 133, 183, 123, 126, 163, 70, 178, 
100, 158, 88, 102, 200, 107, 210, 121, 127, 144, 108, 223, 276, 82, 207, 122, 
122, 104, 78, 125, 80, 133, 75, 253, 124, 151, 188, 124, 89, 161, 75, 92, 61, 
138, 293, 229, 126, 110, 114, 106, 121, 112, 88, 78, 114, 132, 137, 135, 155, 
219, 128, 100, 161, 194, 138, 156, 155, 98, 128, 83, 153, 187, 78, 141, 86, 116,
113, 73, 229, 83, 96, 163, 136, 133, 114, 124, 159, 200, 140, 73, 147, 90, 103, 
147, 136, 119, 63, 217, 93, 88, 104, 73, 76, 127, 76, 100, 71, 108, 150, 135, 
178, 91, 158, 77, 172, 117, 161, 176, 132, 126, 145, 143, 117, 181, 107, 133, 
113, 242, 103, 171, 125, 89, 107, 71, 113, 61, 164, 103, 192, 162, 102, 131, 69,
249, 119, 231, 143, 102, 272, 114, 129, 216, 124, 74, 120, 132, 166, 112, 104, 
135, 93, 124, 130, 111, 167, 173, 174, 168, 214, 197, 71, 180, 154, 73, 132, 
141, 170, 98, 98, 131, 240, 300, 136, 96, 75, 74, 180, 92, 110, 133, 96, 104, 
165, 73, 143, 74, 229, 51, 79, 177, 140, 188, 183, 192, 213, 111, 210, 133, 171,
134, 109, 120, 78, 130, 134, 103, 99, 105, 127, 159, 142, 159, 116, 85, 111, 
168, 108, 76, 73, 149, 195, 129, 148, 202, 122, 117, 160, 139, 170, 184, 105, 
78, 119, 211, 180, 65, 136, 166, 106, 113, 177, 93, 111, 83, 66, 111, 185, 120, 
85, 192, 160, 147, 305, 118, 143, 135, 67, 109, 106, 113, 225, 123, 107, 123, 
88, 61, 168, 115, 115, 123, 110, 172, 81, 119, 219, 213, 135, 102, 75, 113, 117,
173, 191, 77, 107, 158, 141, 140, 168, 133, 118, 127, 136, 163, 257, 135, 115, 
100, 144, 225, 54, 140, 107, 123, 87, 148, 154, 156, 164, 82, 81, 131, 117, 159,
115, 82, 113, 175, 82, 97, 143, 112, 106, 97, 138, 119, 140, 149, 197, 99, 119, 
120, 126, 91, 120, 80, 79, 90, 213, 213, 137, 145, 85, 137, 108, 115, 114, 116, 
139, 132, 152, 126, 159, 160, 115, 96, 218, 90, 206, 101, 93, 133, 113, 201, 
118, 104, 131, 142, 96, 171, 120, 99, 101, 132, 188, 151, 75, 133, 152, 109, 
169, 167, 111, 157, 205, 133, 142, 169, 181, 178, 99, 136, 129, 72, 90, 166, 
199, 211, 99, 100, 127, 117, 152, 176, 85, 151, 103, 111, 137, 177, 121, 159, 
170, 95, 190, 168, 146, 143, 102, 175, 89, 76, 112, 165, 209, 160, 108, 79, 100,
106, 169, 146, 117, 101, 116, 135, 142, 125, 106, 176, 162, 156, 78, 186, 185, 
194, 162, 101, 231, 134, 159, 209, 148, 116, 135, 179, 131, 134, 199, 93, 148, 
99, 100, 196, 90, 77, 147, 93, 186, 149, 266, 162, 102, 135, 146, 159, 90, 124, 
75, 75, 130, 165, 131, 111, 177, 148, 105, 234, 116, 111, 97, 190, 67, 145, 158,
99, 95, 192, 153, 160, 124, 99, 113, 156, 137, 145, 151, 121, 101, 168, 92, 115,
156, 104, 78, 264, 93, 110, 130, 158, 89, 85, 228, 116, 200, 99, 128, 93, 93, 
162, 58, 161, 102, 169, 124, 111, 100, 121, 78, 113, 135, 173, 98, 166, 228, 
155, 157, 109, 78, 127, 127, 106, 96, 211, 167, 114, 188, 181, 111, 108, 153, 
140, 83, 116, 183, 100, 99, 192, 127, 104, 132, 96, 145, 113, 93, 117, 117, 118,
191, 150, 145, 209, 106, 194, 96, 145, 97, 135, 185, 133, 152, 119, 131, 163, 
109, 112, 198, 84, 138, 106, 102, 142, 157, 156, 102, 127, 125, 158, 230, 140, 
129, 102, 135, 111, 251, 66, 206, 116, 122, 125, 86, 96, 106, 146, 141, 177, 
197, 108, 187, 87, 107, 118, 122, 185, 118, 114, 163, 75, 131, 234, 147, 67, 68,
140, 153, 181, 118, 100, 97, 132, 57, 143, 39, 146, 98, 76, 122, 122, 86, 259, 
122, 124, 180, 225, 156, 98, 128, 146, 328, 197, 99, 141, 135, 144, 97, 122, 
209, 102, 136, 132, 238, 86, 154, 139, 172, 143, 106, 120, 64, 139, 90, 268, 97,
142, 146, 163, 80, 93, 101, 149, 119, 137, 154, 122, 136, 170, 167, 177, 93, 
228, 96, 139, 109, 126, 156, 139, 91, 132, 81, 125, 100, 170, 154, 114, 113, 
188, 114, 43, 117, 111, 117, 143, 165, 110, 78, 66, 160, 151, 155, 97, 235, 140,
118, 173, 77, 269, 129, 149, 79, 131, 103, 126, 81, 99, 132, 151, 184, 98, 64, 
167, 137, 148, 175, 79, 112, 125, 174, 94, 162, 171, 228, 116, 107, 159, 122, 
118, 110, 165, 124, 77, 174, 123, 191, 200, 119, 149, 186, 152, 106, 218, 156, 
120, 157, 77, 147, 136, 89, 123, 139, 57, 139, 112, 179, 158, 166, 165, 82, 96, 
73, 287, 115, 109, 175, 144, 143, 193, 208, 87, 282, 76, 69, 132, 127, 118, 125,
220, 170, 128, 107, 95, 105, 112, 136, 161, 125, 97, 93, 150, 64, 106, 106, 139,
142, 104, 113, 202, 96, 164, 125, 166, 106, 121, 144, 183, 107, 172, 120, 177, 
98, 134, 130, 91, 154, 136, 145, 218, 126, 186, 112, 139, 109, 120, 160, 98, 
118, 92, 201, 148, 130, 85, 127, 72, 111, 291, 112, 138, 209, 171, 115, 158, 
169, 199, 91, 160, 99, 119, 176, 118, 77, 155, 147, 193, 130, 169, 136, 141, 
100, 81, 178, 148, 146, 135, 82, 176, 104, 87, 190, 148, 138, 159, 128, 120, 
158, 66, 127, 146, 82, 184, 164, 173, 123, 95, 159, 105, 110, 72, 208, 88, 191, 
94, 102, 120, 179, 170, 133, 122, 76, 53, 300, 164, 154, 205, 159, 98, 77, 119, 
162, 115, 224, 111, 199, 130, 147, 134, 130, 96, 132, 156, 88, 113, 147, 216, 
113, 88, 260, 153, 96, 122, 136, 140, 191, 83, 113, 192, 218, 176, 93, 135, 142,
265, 112, 122, 105, 168, 179, 169, 88, 160, 143, 222, 94, 135, 121, 119, 101, 
206, 94, 166, 139, 146, 131, 115, 141, 92, 168, 160, 175, 121, 166, 114, 139, 
84, 89, 108, 151, 144, 123, 91, 137, 101, 203, 121, 176, 90, 144, 254, 95, 107, 
156, 161, 84, 105, 108, 168, 119, 105, 97, 99, 198, 186, 168, 88, 95, 146, 229, 
76, 129, 130, 92, 161, 125, 138, 78, 129, 123, 170, 167, 106, 142, 141, 71, 155,
189, 107, 144, 128, 156, 100, 124, 102, 128, 139, 194, 135, 81, 64, 83, 195, 
150, 110, 134, 196, 100, 112, 96, 131, 55, 91, 78, 116, 129, 117, 115, 67, 176, 
128, 145, 157, 183, 94, 78, 134, 171, 103, 94, 132, 95, 114, 94, 91, 72, 128, 
114, 96, 139, 109, 254, 78, 184, 193, 190, 119, 145, 103, 78, 139, 131, 174, 98,
144, 130, 115, 143, 220, 147, 125, 158, 95, 123, 91, 76, 134, 104, 146, 137, 
199, 136, 85, 131, 136, 144, 137, 125, 88, 125, 113, 121, 166, 194, 199, 218, 
193, 167, 124, 74, 255, 126, 159, 194, 127, 86, 77, 103, 118, 166, 154, 107, 
196, 122, 127, 164, 158, 69, 89, 150, 112, 73, 105, 88, 117, 139, 53, 121, 149, 
106, 77, 129, 145, 104, 162, 140, 199, 56, 119, 139, 174, 135, 198, 121, 122, 
221, 163, 213, 113, 145, 107, 93, 110, 105, 161, 166, 96, 77, 114, 95, 101, 127,
143, 196, 113, 170, 103, 100, 107, 106, 122, 150, 139, 121, 162, 142, 173, 70, 
104, 169, 129, 111, 81, 108, 97, 141, 95, 87, 112, 118, 171, 184, 161, 116, 162,
117, 95, 165, 152, 86, 159, 105, 90, 108, 143, 111, 135, 168, 83, 90, 94, 66, 
197, 201, 235, 173, 199, 80, 220, 173, 140, 124, 176, 163, 171, 213, 76, 88, 
105, 193, 149, 78, 141, 96, 80, 121, 107, 146, 108, 87, 114, 136, 150, 151, 99, 
52, 178, 206, 160, 101, 120, 136, 151, 83, 169, 196, 129, 84, 129, 122, 126, 
129, 207, 88, 69, 71, 167, 125, 155, 179, 154, 101, 99, 160, 163, 109, 122, 87, 
69, 189, 107, 88, 130, 146, 132, 90, 94, 96, 195, 101, 108, 122, 162, 134, 111, 
113, 95, 83, 100, 115, 120, 99, 89, 125, 52, 43, 188, 131, 139, 116, 132, 109, 
151, 144, 101, 138, 96, 163, 111, 99, 173, 136, 131, 82, 112, 115, 112, 126, 93,
124, 219, 154, 154, 186, 195, 130, 262, 124, 120, 237, 75, 225, 114, 155, 70, 
112, 118, 145, 75, 147, 139, 143, 266, 266, 164, 150, 116, 131, 155, 85, 64, 
101, 150, 168, 97, 83, 91, 93, 103, 108, 191, 179, 111, 95, 149, 242, 104, 144, 
213, 117, 193, 142, 130, 113, 138, 103, 132, 160, 112, 177, 145, 138, 105, 158, 
142, 157, 115, 153, 99, 68, 173, 105, 160, 176, 134, 163, 103, 95, 117, 161, 
133, 94, 271, 132, 128, 191, 104, 148, 177, 163, 149, 114, 100, 135, 208, 77, 
139, 79, 126, 119, 96, 113, 189, 128, 146, 164, 99, 118, 84, 124, 164, 218, 106,
147, 143, 173, 130, 93, 72, 170, 181, 105, 111, 233, 136, 103, 100, 90, 113, 98,
124, 79, 116, 115, 128, 103, 144, 133, 214, 187, 156, 160, 151, 158, 151, 140, 
153, 98, 169, 162, 235, 145, 106, 167, 95, 80, 167, 212, 89, 115, 161, 141, 100,
111, 103, 133, 66, 99, 119, 152, 214, 173, 148, 139, 171, 99, 154, 98, 141, 118,
143, 84, 145, 76, 147, 132, 109, 104, 135, 110, 132, 184, 106, 82, 168, 100, 
135, 144, 260, 110, 98, 113, 162, 85, 106, 122, 108, 137, 147, 228, 153, 134, 
172, 95, 126, 196, 98, 89, 135, 202, 169, 127, 153, 131, 80, 170, 77, 114, 126, 
130, 100, 176, 122, 155, 167, 138, 174, 86, 104, 302, 113, 108, 163, 112, 115, 
94, 156, 220, 92, 166, 122, 133, 137, 174, 139, 265, 212, 104, 108, 71, 125, 
118, 92, 123, 117, 111, 162, 102, 109, 142, 128, 191, 100, 187, 129, 126, 123, 
99, 136, 120, 67, 92, 125, 122, 130, 93, 135, 129, 123, 113, 119, 135, 108, 106,
73, 131, 106, 136, 115, 114, 143, 158, 122, 151, 103, 136, 170, 88, 120, 62, 59,
96, 130, 134, 113, 165, 206, 276, 113, 156, 147, 210, 223, 150, 106, 213, 138, 
200, 164, 85, 136, 193, 179, 215, 106, 132, 230, 91, 121, 54, 124, 161, 162, 89,
109, 172, 120, 119, 106, 103, 115, 178, 116, 129, 116, 104, 220, 145, 156, 172, 
188, 106, 205, 109, 276, 166, 179, 168, 160, 97, 141, 59, 249, 225, 156, 132, 
119, 136, 69, 115, 122, 104, 163, 89, 113, 72, 79, 171, 108, 113, 124, 215, 177,
171, 157, 126, 82, 108, 84, 137, 129, 202, 153, 123, 121, 58, 113, 155, 157, 
106, 121, 121, 118, 139, 154, 196, 96, 145, 206, 122, 147, 108, 169, 108, 279, 
133, 141, 113, 119, 139, 138, 124, 127, 143, 110, 101, 152, 110, 80, 190, 68, 
141, 151, 58, 98, 157, 130, 129, 129, 140, 111, 160, 74, 140, 180, 99, 153, 177,
125, 74, 65, 134, 132, 136, 108, 155, 142, 101, 106, 188, 102, 76, 140, 113, 
128, 142, 76, 154, 125, 100, 153, 127, 72, 158, 145, 162, 119, 160, 87, 109, 
121, 132, 195, 87, 160, 70, 145, 165, 131, 125, 91, 169, 77, 95, 107, 209, 142, 
115, 74, 109, 111, 118, 139, 127, 106, 118, 124, 137, 118, 193, 125, 62, 102, 
143, 109, 136, 95, 96, 130, 97, 163, 106, 90, 112, 148, 152, 94, 259, 131, 128, 
153, 115, 80, 144, 159, 112, 115, 93, 116, 116, 136, 133, 132, 84, 158, 96, 164,
85, 90, 96, 78, 134, 110, 143, 83, 132, 119, 106, 111, 137, 100, 143, 125, 119, 
88, 128, 168, 116, 139, 82, 136, 156, 102, 226, 160, 184, 102, 146, 142, 205, 
97, 131, 95, 147, 181, 147, 81, 133, 112, 128, 129, 104, 156, 133, 147, 123, 58,
112, 126, 129, 107, 195, 162, 87, 154, 111, 184, 116, 97, 201, 82, 171, 139, 
111, 173, 157, 147, 173, 97, 157, 132, 240, 184, 96, 153, 172, 205, 169, 180, 
95, 177, 188, 95, 98, 114, 104, 129, 105, 80, 104, 231, 95, 153, 99, 126, 93, 
79, 111, 98, 108, 65, 117, 90, 49, 104, 68, 97, 165, 161, 184, 154, 88, 148, 
101, 102, 247, 149, 182, 88, 121, 154, 63, 179, 128, 85, 117, 174, 197, 79, 163,
87, 115, 59, 144, 110, 80, 204, 200, 109, 108, 180, 142, 147, 159, 118, 99, 111,
138, 87, 75, 141, 113, 221, 129, 75, 201, 119, 183, 156, 140, 166, 167, 154, 72,
102, 114, 105, 112, 108, 88, 131, 84, 322, 176, 153, 115, 103, 206, 106, 109, 
163, 160, 106, 181, 128, 147, 98, 151, 113, 104, 68, 170, 164, 157, 64, 95, 137,
80, 122, 119, 180, 116, 135, 143, 103, 66, 133, 130, 104, 147, 102, 134, 169, 
116, 131, 128, 131, 135, 105, 125, 170, 175, 117, 107, 132, 165, 201, 113, 109, 
128, 127, 179, 103, 128, 142, 126, 99, 69, 86, 101, 124, 112, 121, 201, 193, 
154, 132, 199, 221, 132, 123, 184, 114, 111, 73, 99, 105, 160, 126, 193, 254, 
65, 179, 74, 149, 110, 195, 159, 110, 160, 229, 212, 118, 137, 92, 106, 154, 
135, 182, 105, 75, 130, 104, 76, 321, 100, 203, 154, 190, 108, 155, 144, 114, 
88, 233, 123, 116, 80, 220, 99, 115, 178, 153, 106, 106, 160, 66, 157, 83, 97, 
82, 124, 191, 129, 157, 128, 112, 97, 162, 90, 48, 61, 119, 106, 119, 117, 177, 
82, 119, 128, 78, 132, 142, 139, 117, 100, 95, 169, 157, 125, 163, 131, 127, 
104, 115, 174, 192, 135, 134, 206, 114, 70, 177, 102, 71, 70, 58, 80, 176, 131, 
100, 129, 158, 215, 121, 124, 82, 95, 108, 77, 84, 155, 218, 83, 188, 94, 141, 
186, 119, 102, 111, 255, 78, 121, 129, 109, 111, 139, 135, 107, 149, 205, 95, 
124, 95, 127, 137, 145, 91, 86, 87, 137, 100, 59, 85, 119, 156, 88, 73, 176, 56,
226, 74, 158, 151, 117, 140, 249, 203, 122, 191, 116, 122, 146, 119, 145, 108, 
176, 146, 189, 146, 174, 102, 213, 169, 138, 194, 240, 140, 169, 172, 128, 107, 
96, 158, 89, 204, 156, 121, 127, 145, 108, 153, 168, 149, 97, 171, 100, 194, 
116, 120, 144, 201, 106, 153, 115, 93, 108, 172, 68, 112, 171, 117, 117, 90, 
115, 150, 141, 97, 136, 135, 69, 244, 141, 208, 114, 168, 87, 215, 106, 188, 87,
111, 112, 83, 147, 69, 105, 82, 94, 152, 113, 145, 113, 108, 140, 110, 107, 214,
163, 123, 87, 185, 222, 158, 86, 143, 119, 66, 156, 137, 96, 145, 96, 132, 185, 
80, 130, 146, 103, 46, 99, 56, 75, 138, 105, 175, 152, 77, 161, 185, 219, 155, 
210, 177, 98, 75, 91, 94, 98, 98, 103, 130, 84, 115, 125, 102, 80, 130, 158, 
131, 190, 113, 120, 106, 136, 171, 182, 118, 112, 117, 105, 81, 97, 183, 130, 
122, 187, 163, 204, 123, 112, 134, 90, 177, 113, 90, 108, 113, 191, 184, 143, 
291, 112, 157, 119, 170, 135, 156, 119, 127, 143, 165, 107, 103, 128, 143, 156, 
62, 120, 101, 162, 67, 102, 89, 91, 153, 68, 150, 91, 207, 111, 129, 149, 120, 
138, 160, 175, 85, 129, 153, 227, 74, 113, 150, 160, 209, 106, 62, 148, 89, 102,
180, 136, 113, 143, 136, 104, 107, 105, 143, 116, 125, 223, 158, 117, 107, 101, 
99, 141, 180, 278, 93, 98, 92, 67, 160, 85, 113, 165, 114, 182, 117, 81, 175, 
124, 125, 99, 158, 105, 219, 127, 151, 134, 95, 74, 98, 153, 123, 117, 63, 167, 
182, 130, 169, 160, 203, 165, 117, 118, 168, 187, 168, 92, 144, 113, 176, 116, 
141, 170, 223, 139, 262, 135, 126, 83, 128, 186, 114, 139, 194, 79, 142, 110, 
141, 141, 105, 124, 185, 85, 126, 161, 107, 116, 139, 212, 119, 172, 85, 113, 
150, 74, 89, 121, 135, 192, 84, 204, 106, 105, 114, 153, 110, 151, 97, 196, 129,
172, 142, 114, 132, 101, 113, 94, 88, 62, 90, 147, 127, 98, 146, 123, 102, 357, 
218, 136, 81, 114, 143, 107, 99, 108, 177, 129, 83, 74, 220, 123, 202, 143, 141,
181, 85, 194, 195, 79, 184, 174, 92, 140, 143, 159, 46, 237, 149, 100, 56, 314, 
169, 94, 68, 175, 67, 109, 98, 95, 187, 155, 118, 148, 103, 159, 184, 206, 138, 
98, 117, 233, 164, 168, 61, 118, 211, 98, 87, 105, 119, 96, 108, 65, 111, 94, 
132, 124, 72, 73, 215, 149, 114, 175, 146, 52, 78, 154, 85, 231, 196, 97, 96, 
125, 99, 167, 80, 57, 99, 157, 127, 143, 222, 132, 78, 176, 136, 92, 102, 159, 
156, 123, 151, 198, 109, 119, 94, 83, 148, 188, 107, 131, 233, 116, 180, 223, 
110, 242, 95, 159, 124, 177, 107, 101, 87, 112, 117, 151, 134, 142, 158, 81, 
105, 162, 134, 88, 102, 161, 125, 129, 107, 120, 163, 168, 144, 66, 98, 248, 
235, 149, 191, 108, 114, 114, 127, 93, 112, 157, 92, 177, 134, 61, 122, 173, 
213, 82, 108, 153, 158, 134, 103, 86, 139, 130, 159, 163, 115, 92, 147, 140, 
102, 135, 98, 154, 100, 117, 171, 123, 91, 81, 131, 131, 82, 94, 111, 222, 142, 
147, 168, 175, 85, 117, 73, 120, 101, 174, 182, 100, 187, 85, 104, 110, 116, 76,
130, 98, 124, 146, 93, 135, 173, 70, 161, 206, 133, 178, 110, 146, 113, 201, 
114, 187, 260, 128, 135, 133, 130, 87, 201, 87, 107, 117, 138, 108, 129, 174, 
105, 165, 182, 212, 201, 114, 134, 123, 257, 122, 148, 86, 169, 153, 112, 173, 
164, 154, 149, 176, 185, 111, 68, 104, 73, 170, 97, 139, 146, 126, 154, 243, 
132, 64, 165, 109, 109, 109, 177, 103, 173, 136, 132, 176, 164, 67, 131, 95, 
176, 202, 173, 140, 159, 205, 185, 235, 182, 156, 124, 129, 167, 202, 165, 156, 
105, 208, 98, 140, 112, 184, 97, 132, 129, 134, 110, 73, 99, 180, 77, 113, 115, 
132, 186, 132, 74, 134, 236, 120, 188, 135, 210, 123, 135, 122, 135, 137, 162, 
124, 119, 105, 189, 51, 112, 167, 177, 159, 276, 105, 149, 101, 146, 191, 86, 
162, 95, 135, 148, 99, 171, 222, 170, 112, 160, 156, 107, 201, 229, 93, 207, 
156, 105, 106, 154, 111, 126, 181, 137, 162, 94, 148, 160, 116, 74, 79, 129, 
147, 118, 117, 165, 86, 131, 120, 150, 90, 105, 143, 126, 114, 186, 100, 108, 
178, 162, 113, 210, 93, 137, 139, 160, 136, 137, 128, 127, 111, 64, 98, 198, 
238, 102, 173, 199, 168, 185, 95, 234, 152, 157, 114, 70, 86, 138, 76, 134, 147,
170, 148, 127, 138, 132, 114, 120, 199, 100, 88, 115, 84, 142, 123, 154, 96, 
143, 93, 216, 172, 150, 130, 103, 229, 106, 110, 77, 78, 184, 185, 129, 112, 
169, 170, 109, 128, 109, 93, 118, 195, 105, 171, 125, 153, 104, 158, 128, 82, 
111, 112, 179, 111, 72, 131, 121, 172, 57, 90, 138, 126, 95, 163, 103, 97, 98, 
149, 161, 109, 239, 199, 120, 76, 175, 146, 152, 306, 163, 185, 157, 72, 163, 
153, 110, 85, 95, 171, 134, 209, 111, 203, 131, 119, 111, 130, 119, 140, 100, 
161, 153, 106, 131, 87, 167, 103, 158, 60, 86, 148, 157, 144, 106, 191, 103, 
117, 84, 75, 134, 90, 186, 106, 133, 218, 105, 110, 180, 195, 186, 166, 178, 
136, 65, 133, 81, 119, 136, 136, 97, 225, 92, 120, 76, 108, 76, 127, 87, 262, 
170, 120, 147, 190, 101, 142, 110, 126, 142, 129, 81, 175, 128, 122, 138, 127, 
204, 171, 135, 114, 86, 243, 156, 160, 134, 201, 206, 185, 227, 146, 134, 104, 
99, 156, 119, 196, 120, 119, 110, 147, 94, 224, 132, 178, 88, 154, 123, 134, 
116, 141, 99, 118, 146, 102, 100, 121, 153, 219, 180, 157, 113, 109, 117, 140, 
119, 79, 133, 154, 112, 80, 93, 136, 182, 90, 120, 178, 105, 105, 117, 105, 219,
129, 127, 128, 121, 121, 156, 144, 156, 109, 158, 115, 144, 104, 137, 124, 116, 
127, 152, 137, 266, 101, 166, 74, 96, 140, 86, 100, 81, 104, 145, 113, 106, 186,
149, 82, 70, 91, 130, 104, 136, 105, 90, 126, 109, 106, 135, 108, 177, 121, 130,
157, 190, 194, 119, 198, 112, 101, 168, 164, 165, 119, 127, 132, 72, 175, 176, 
141, 82, 182, 136, 172, 70, 184, 101, 135, 126, 100, 135, 94, 158, 149, 96, 182,
134, 163, 142, 123, 208, 116, 146, 132, 145, 74, 106, 200, 234, 137, 103, 175, 
130, 134, 147, 113, 135, 93, 250, 212, 202, 100, 118, 102, 121, 97, 137, 48, 
118, 90, 127, 112, 134, 136, 100, 114, 112, 78, 160, 137, 92, 91, 72, 153, 145, 
213, 216, 190, 105, 185, 115, 133, 79, 83, 105, 111, 192, 143, 219, 179, 148, 
268, 88, 103, 77, 131, 83, 253, 103, 124, 129, 180, 145, 113, 98, 135, 122, 184,
172, 139, 75, 223, 209, 130, 93, 106, 111, 105, 128, 196, 137, 158, 117, 106, 
102, 149, 133, 242, 197, 141, 86, 145, 101, 110, 185, 87, 120, 101, 173, 143, 
128, 126, 85, 142, 111, 140, 144, 91, 147, 125, 108, 141, 201, 104, 132, 118, 
111, 78, 83, 136, 83, 87, 90, 154, 138, 218, 175, 181, 89, 117, 145, 119, 86, 
160, 108, 131, 134, 167, 108, 157, 152, 205, 183, 161, 87, 118, 78, 172, 90, 
119, 97, 199, 162, 93, 82, 115, 110, 78, 115, 150, 92, 162, 96, 141, 91, 86, 97,
147, 84, 120, 175, 65, 92, 117, 160, 168, 159, 107, 159, 117, 242, 112, 178, 
152, 186, 152, 156, 101, 151, 155, 138, 102, 251, 185, 109, 87, 58, 172, 179, 
115, 78, 243, 110, 126, 121, 61, 157, 133, 129, 175, 131, 95, 114, 224, 235, 
169, 132, 96, 168, 124, 99, 197, 136, 148, 73, 118, 75, 111, 145, 150, 137, 73, 
141, 103, 120, 116, 104, 110, 142, 138, 128, 119, 144, 102, 82, 102, 101, 96, 
78, 178, 119, 80, 113, 160, 160, 168, 97, 78, 113, 189, 143, 121, 173, 69, 143, 
215, 118, 202, 96, 97, 131, 154, 136, 180, 129, 126, 109, 129, 151, 117, 80, 
202, 118, 133, 135, 146, 145, 303, 165, 233, 258, 125, 101, 90, 190, 97, 80, 
104, 101, 167, 185, 147, 108, 168, 124, 236, 198, 111, 85, 151, 139, 156, 210, 
111, 194, 111, 175, 154, 89, 124, 133, 203, 82, 112, 200, 186, 123, 98, 99, 84, 
140, 101, 124, 114, 92, 96, 163, 107, 123, 89, 88, 124, 138, 102, 184, 54, 92, 
129, 172, 96, 197, 91, 76, 89, 124, 130, 63, 114, 113, 156, 144, 282, 166, 138, 
127, 156, 180, 96, 101, 150, 176, 99, 91, 73, 166, 132, 163, 152, 147, 121, 232,
203, 122, 127, 160, 170, 214, 154, 98, 90, 129, 76, 211, 148, 163, 150, 145, 
128, 141, 132, 139, 86, 113, 237, 174, 104, 113, 190, 107, 94, 183, 82, 118, 
161, 104, 142, 89, 150, 126, 108, 152, 159, 189, 58, 102, 140, 170, 193, 89, 
189, 137, 144, 51, 63, 136, 131, 132, 116, 148, 144, 139, 88, 139, 105, 194, 
132, 206, 126, 152, 261, 98, 57, 187, 149, 135, 135, 76, 136, 144, 173, 136, 
217, 101, 232, 80, 115, 165, 117, 115, 162, 110, 103, 141, 93, 107, 145, 162, 
121, 136, 105, 153, 137, 163, 135, 144, 108, 180, 60, 90, 138, 42, 154, 128, 
125, 119, 106, 139, 109, 98, 66, 253, 144, 73, 169, 124, 91, 60, 95, 114, 150, 
103, 176, 154, 173, 131, 101, 129, 157, 77, 120, 142, 174, 101, 153, 148, 179, 
124, 120, 215, 110, 128, 148, 148, 144, 156, 193, 144, 138, 117, 174, 109, 123, 
243, 99, 176, 107, 145, 111, 98, 148, 85, 119, 86, 91, 206, 126, 67 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_11.txt <==
[ 83, 132, 148, 156, 122, 135, 70, 188, 92, 111, 212, 192, 179, 108, 163, 178, 
222, 155, 164, 198, 181, 141, 271, 128, 137, 204, 67, 238, 153, 118, 94, 107, 
118, 157, 140, 100, 126, 158, 138, 103, 160, 103, 81, 130, 77, 166, 137, 105, 
129, 81, 193, 203, 190, 109, 130, 98, 155, 164, 66, 62, 173, 89, 92, 91, 134, 
101, 99, 109, 123, 151, 152, 100, 177, 82, 152, 68, 107, 125, 109, 104, 161, 
137, 59, 130, 115, 87, 124, 208, 129, 142, 159, 153, 207, 166, 107, 169, 128, 
102, 133, 172, 137, 175, 117, 174, 160, 121, 79, 147, 159, 153, 163, 120, 162, 
94, 120, 86, 167, 122, 121, 81, 214, 135, 87, 143, 106, 96, 109, 166, 102, 87, 
162, 134, 139, 100, 106, 99, 80, 159, 116, 107, 100, 94, 173, 158, 212, 155, 
108, 59, 146, 135, 135, 126, 99, 154, 121, 121, 118, 63, 91, 125, 101, 138, 158,
191, 94, 203, 120, 149, 109, 85, 196, 163, 164, 148, 102, 214, 166, 96, 75, 104,
126, 113, 157, 145, 67, 190, 117, 104, 92, 124, 95, 114, 106, 146, 150, 221, 94,
107, 162, 123, 150, 103, 99, 141, 98, 165, 125, 119, 254, 101, 118, 194, 195, 
128, 141, 82, 113, 161, 44, 91, 99, 156, 194, 122, 111, 131, 165, 167, 131, 193,
104, 142, 149, 150, 127, 153, 71, 155, 146, 110, 134, 153, 79, 154, 155, 187, 
154, 113, 116, 164, 124, 147, 115, 208, 128, 122, 161, 160, 90, 104, 179, 105, 
142, 109, 159, 90, 84, 123, 160, 143, 179, 163, 110, 178, 141, 129, 101, 203, 
150, 80, 91, 145, 117, 89, 85, 126, 211, 121, 148, 83, 137, 144, 103, 137, 149, 
86, 112, 124, 139, 142, 100, 160, 138, 121, 202, 126, 81, 139, 144, 115, 152, 
103, 60, 171, 131, 114, 102, 81, 91, 103, 191, 221, 159, 66, 119, 105, 113, 113,
111, 147, 176, 110, 165, 144, 123, 198, 131, 184, 58, 104, 142, 180, 76, 139, 
109, 116, 92, 113, 112, 143, 188, 131, 93, 107, 216, 95, 60, 131, 111, 145, 121,
218, 94, 228, 146, 199, 126, 133, 128, 165, 88, 147, 155, 83, 96, 100, 126, 121,
178, 112, 110, 89, 103, 109, 131, 88, 80, 136, 94, 188, 162, 121, 143, 149, 80, 
171, 108, 172, 163, 169, 155, 117, 95, 156, 151, 135, 127, 112, 161, 196, 97, 
205, 98, 67, 150, 119, 131, 164, 181, 107, 117, 163, 95, 105, 142, 173, 168, 88,
90, 139, 202, 106, 105, 69, 155, 102, 142, 196, 178, 92, 119, 64, 126, 109, 118,
267, 98, 104, 146, 95, 99, 118, 88, 112, 107, 122, 169, 154, 116, 59, 151, 98, 
105, 97, 227, 103, 87, 153, 116, 98, 224, 237, 83, 71, 167, 126, 152, 151, 129, 
87, 146, 185, 85, 66, 144, 70, 164, 114, 160, 114, 97, 88, 132, 74, 104, 131, 
136, 146, 85, 186, 152, 179, 190, 191, 84, 180, 117, 138, 86, 74, 107, 120, 130,
173, 140, 130, 112, 181, 126, 109, 125, 201, 93, 82, 119, 113, 135, 145, 148, 
143, 123, 169, 86, 148, 173, 192, 93, 125, 114, 139, 166, 92, 86, 237, 128, 136,
159, 110, 140, 107, 111, 112, 75, 165, 116, 221, 88, 90, 84, 306, 188, 144, 112,
91, 59, 114, 100, 213, 124, 116, 110, 126, 116, 148, 79, 112, 148, 140, 112, 
108, 114, 103, 89, 195, 153, 74, 158, 73, 87, 92, 153, 128, 179, 90, 149, 90, 
83, 84, 122, 107, 91, 97, 136, 104, 112, 142, 90, 102, 119, 160, 155, 135, 106, 
195, 90, 134, 96, 113, 99, 186, 129, 151, 158, 149, 116, 121, 81, 53, 116, 158, 
102, 144, 92, 81, 130, 106, 125, 115, 196, 146, 96, 65, 115, 162, 160, 88, 100, 
149, 100, 124, 85, 112, 175, 125, 120, 157, 186, 88, 89, 114, 137, 95, 118, 171,
162, 168, 115, 196, 235, 117, 171, 72, 96, 132, 94, 131, 114, 169, 113, 98, 222,
78, 159, 171, 66, 161, 124, 86, 182, 131, 91, 175, 142, 102, 186, 85, 99, 122, 
57, 102, 80, 145, 145, 181, 107, 175, 128, 148, 118, 154, 201, 155, 90, 134, 
203, 118, 179, 82, 131, 204, 99, 91, 181, 85, 101, 376, 173, 111, 95, 68, 245, 
101, 99, 117, 122, 120, 218, 71, 144, 126, 123, 88, 137, 104, 193, 109, 155, 
172, 73, 119, 243, 43, 181, 117, 130, 146, 126, 88, 134, 130, 170, 213, 196, 92,
166, 109, 111, 127, 92, 190, 85, 171, 121, 172, 113, 140, 120, 116, 104, 91, 
123, 119, 135, 119, 153, 207, 125, 166, 252, 154, 165, 137, 132, 160, 140, 106, 
191, 105, 92, 137, 207, 124, 156, 103, 219, 124, 181, 122, 118, 138, 104, 105, 
86, 96, 184, 127, 84, 88, 98, 152, 81, 129, 185, 175, 188, 105, 261, 141, 152, 
121, 111, 174, 100, 131, 118, 136, 132, 167, 169, 179, 139, 126, 106, 90, 113, 
119, 143, 108, 121, 126, 204, 149, 143, 147, 230, 140, 120, 62, 72, 159, 142, 
112, 146, 116, 109, 75, 111, 198, 149, 166, 76, 154, 146, 51, 91, 161, 70, 111, 
134, 168, 178, 225, 171, 95, 131, 92, 170, 141, 133, 89, 168, 193, 88, 100, 59, 
128, 63, 143, 127, 89, 204, 113, 186, 56, 128, 105, 113, 204, 197, 125, 121, 
115, 154, 81, 88, 108, 157, 120, 73, 96, 126, 88, 105, 116, 71, 108, 81, 172, 
196, 128, 99, 76, 160, 117, 195, 179, 262, 223, 115, 180, 109, 121, 79, 138, 
107, 133, 148, 132, 73, 186, 160, 117, 179, 119, 180, 137, 86, 264, 127, 106, 
99, 65, 95, 113, 130, 130, 160, 126, 181, 128, 155, 137, 93, 92, 239, 155, 117, 
120, 131, 147, 194, 93, 87, 98, 116, 139, 92, 138, 134, 62, 193, 166, 76, 227, 
160, 198, 104, 132, 160, 127,
91, 121, 92, 127, 95, 150, 148, 131, 76, 105, 131, 216, 118, 131, 196, 148, 
91, 132, 87, 131, 79, 118, 92, 123, 76, 90, 125, 126, 94, 151, 81, 132, 144, 
184, 164, 103, 104, 183, 107, 164, 136, 151, 135, 179, 85, 297, 81, 159, 104, 
244, 143, 126, 106, 175, 77, 169, 186, 150, 101, 95, 138, 146, 140, 149, 82, 
125, 103, 141, 93, 147, 98, 193, 124, 98, 167, 223, 135, 111, 136, 158, 170, 65,
72, 95, 135, 117, 117, 141, 176, 131, 108, 101, 150, 105, 154, 178, 139, 103, 
116, 153, 128, 172, 176, 190, 78, 225, 109, 82, 167, 84, 118, 149, 141, 131, 
185, 87, 207, 82, 109, 106, 254, 102, 191, 158, 92, 134, 173, 108, 129, 166, 
146, 159, 155, 115, 101, 110, 134, 218, 109, 205, 67, 146, 156, 132, 104, 135, 
126, 170, 142, 155, 102, 136, 148, 103, 150, 124, 82, 73, 190, 141, 124, 116, 
130, 137, 159, 114, 82, 116, 225, 119, 89, 157, 174, 81, 181, 144, 181, 104, 
151, 110, 126, 85, 130, 74, 168, 134, 140, 74, 126, 123, 146, 92, 113, 177, 126,
124, 102, 149, 96, 101, 175, 164, 136, 104, 96, 189, 137, 155, 91, 153, 165, 
141, 205, 180, 80, 164, 174, 184, 150, 109, 109, 156, 102, 150, 114, 187, 79, 
155, 144, 110, 117, 152, 79, 101, 126, 138, 101, 116, 148, 153, 93, 133, 119, 
106, 102, 102, 153, 218, 220, 105, 101, 208, 119, 176, 207, 196, 142, 191, 104, 
114, 76, 66, 68, 156, 132, 126, 133, 87, 135, 117, 121, 125, 80, 101, 145, 174, 
147, 116, 113, 88, 163, 128, 152, 123, 188, 146, 53, 105, 170, 253, 122, 214, 
156, 107, 109, 149, 80, 174, 277, 165, 110, 82, 172, 142, 115, 121, 212, 206, 
104, 140, 143, 118, 144, 115, 140, 85, 83, 91, 82, 79, 114, 130, 126, 157, 124, 
110, 155, 178, 193, 117, 123, 191, 110, 225, 123, 280, 116, 168, 174, 129, 128, 
164, 161, 94, 114, 61, 130, 130, 85, 104, 293, 80, 87, 106, 147, 135, 86, 203, 
132, 80, 165, 148, 170, 163, 84, 84, 171, 110, 167, 183, 194, 118, 97, 145, 105,
169, 146, 81, 171, 135, 57, 121, 174, 127, 146, 107, 158, 142, 134, 176, 184, 
92, 104, 179, 111, 166, 103, 82, 133, 138, 154, 193, 161, 84, 206, 131, 153, 
127, 178, 195, 114, 141, 63, 283, 83, 106, 120, 116, 127, 153, 122, 108, 140, 
91, 123, 137, 118, 266, 196, 128, 121, 133, 118, 160, 131, 152, 130, 185, 146, 
128, 227, 129, 182, 159, 133, 199, 82, 137, 140, 147, 100, 138, 127, 65, 86, 88,
113, 94, 125, 140, 139, 99, 62, 152, 176, 96, 202, 130, 157, 107, 119, 156, 161,
153, 175, 100, 112, 118, 199, 130, 128, 120, 179, 218, 285, 119, 182, 115, 196, 
80, 84, 148, 166, 190, 182, 198, 116, 133, 151, 167, 91, 225, 133, 255, 189, 
161, 146, 105, 66, 104, 154, 97, 120, 174, 109, 115, 123, 131, 147, 142, 100, 
92, 146, 154, 117, 108, 88, 86, 92, 118, 113, 146, 176, 147, 184, 161, 95, 170, 
109, 119, 147, 121, 63, 108, 105, 107, 169, 102, 164, 113, 152, 165, 108, 84, 
98, 143, 130, 124, 134, 253, 55, 233, 103, 156, 158, 193, 113, 164, 129, 101, 
109, 114, 85, 153, 165, 107, 109, 243, 84, 128, 146, 216, 111, 137, 132, 109, 
155, 220, 170, 139, 131, 100, 209, 145, 103, 186, 93, 115, 111, 115, 187, 85, 
205, 112, 105, 236, 91, 231, 190, 120, 186, 121, 146, 160, 160, 140, 165, 185, 
98, 135, 111, 143, 151, 139, 98, 63, 186, 249, 89, 112, 105, 130, 177, 131, 135,
114, 88, 106, 150, 188, 128, 93, 155, 179, 210, 185, 120, 136, 88, 86, 127, 82, 
290, 104, 116, 122, 143, 81, 82, 131, 156, 183, 129, 149, 169, 196, 87, 164, 
134, 85, 74, 169, 143, 89, 144, 123, 160, 165, 116, 97, 93, 238, 138, 165, 180, 
105, 110, 61, 111, 124, 185, 70, 112, 104, 82, 116, 162, 169, 121, 122, 142, 
107, 142, 110, 160, 100, 117, 99, 107, 129, 65, 206, 149, 108, 96, 123, 131, 
125, 133, 165, 124, 136, 131, 84, 139, 183, 117, 88, 112, 84, 113, 95, 137, 122,
106, 117, 178, 96, 144, 202, 82, 108, 98, 182, 119, 190, 161, 187, 174, 137, 
113, 128, 127, 129, 130, 208, 114, 187, 156, 145, 129, 124, 134, 131, 102, 93, 
186, 265, 150, 167, 196, 106, 118, 121, 167, 151, 155, 229, 172, 97, 71, 131, 
194, 72, 147, 138, 110, 116, 147, 124, 154, 92, 142, 141, 64, 107, 173, 76, 154,
96, 113, 65, 126, 101, 131, 246, 200, 159, 110, 165, 108, 88, 165, 139, 111, 95,
131, 182, 175, 75, 157, 191, 204, 132, 141, 105, 140, 165, 92, 100, 189, 138, 
155, 114, 147, 185, 110, 99, 108, 170, 129, 130, 103, 239, 102, 127, 204, 113, 
82, 160, 120, 120, 115, 108, 121, 180, 168, 126, 120, 117, 116, 147, 82, 107, 
99, 173, 149, 146, 122, 89, 119, 175, 105, 172, 199, 99, 142, 83, 175, 92, 204, 
155, 134, 168, 92, 78, 104, 110, 144, 164, 154, 115, 112, 151, 127, 145, 125, 
108, 169, 125, 56, 206, 162, 129, 135, 163, 167, 88, 152, 125, 121, 124, 141, 
214, 122, 236, 109, 185, 97, 108, 153, 173, 196, 172, 101, 109, 129, 161, 99, 
87, 141, 136, 98, 116, 115, 90, 183, 138, 152, 135, 128, 158, 169, 96, 228, 112,
77, 117, 102, 60, 261, 138, 123, 165, 182, 100, 200, 94, 100, 188, 179, 100, 
195, 177, 146, 124, 128, 139, 149, 146, 109, 102, 233, 47, 132, 77, 156, 121, 
101, 112, 156, 152, 98, 126, 109, 81, 125, 108, 99, 157, 214, 151, 108, 162, 
128, 111, 112, 157, 200, 140,
90, 139, 121, 150, 114, 135, 81, 136, 130, 169, 136, 155, 102, 145, 186, 74, 
96, 128, 127, 178, 139, 163, 175, 146, 169, 185, 91, 120, 95, 158, 160, 77, 102,
112, 87, 125, 228, 117, 190, 169, 99, 134, 107, 81, 150, 209, 101, 89, 168, 111,
134, 117, 97, 55, 48, 103, 120, 234, 182, 209, 168, 193, 98, 163, 141, 273, 165,
188, 97, 94, 98, 127, 191, 169, 137, 168, 92, 199, 193, 109, 132, 106, 116, 133,
109, 131, 121, 146, 120, 83, 103, 139, 149, 69, 153, 134, 168, 174, 141, 104, 
103, 124, 119, 126, 192, 155, 106, 134, 131, 145, 166, 155, 157, 113, 81, 89, 
84, 74, 160, 148, 183, 135, 184, 134, 142, 215, 81, 84, 69, 111, 120, 171, 167, 
182, 150, 113, 103, 194, 139, 100, 101, 154, 112, 90, 98, 117, 107, 79, 138, 91,
135, 113, 177, 128, 92, 175, 168, 142, 75, 74, 139, 133, 96, 130, 104, 100, 197,
163, 231, 121, 205, 147, 107, 100, 95, 108, 244, 142, 144, 159, 107, 109, 141, 
172, 118, 233, 112, 171, 131, 93, 145, 142, 111, 119, 103, 242, 116, 121, 149, 
145, 105, 123, 135, 157, 122, 127, 141, 79, 71, 132, 90, 126, 137, 141, 186, 99,
191, 153, 147, 127, 149, 165, 100, 88, 157, 89, 166, 150, 80, 123, 84, 97, 82, 
137, 100, 121, 126, 148, 202, 82, 135, 69, 120, 126, 90, 135, 148, 195, 237, 
191, 139, 169, 172, 160, 193, 128, 131, 213, 91, 107, 102, 146, 151, 144, 126, 
123, 80, 142, 78, 147, 66, 138, 207, 119, 125, 137, 116, 147, 128, 83, 253, 126,
146, 125, 181, 130, 81, 170, 148, 160, 129, 96, 134, 82, 125, 102, 100, 119, 
103, 153, 106, 139, 120, 84, 197, 129, 96, 101, 177, 183, 124, 88, 224, 91, 83, 
186, 86, 154, 59, 149, 118, 104, 89, 157, 173, 153, 108, 131, 78, 115, 131, 102,
115, 215, 78, 224, 90, 133, 122, 81, 73, 95, 157, 153, 115, 144, 110, 144, 126, 
134, 147, 179, 132, 55, 99, 147, 138, 201, 159, 117, 224, 125, 107, 252, 144, 
108, 172, 117, 130, 180, 79, 180, 141, 90, 95, 229, 163, 101, 111, 142, 141, 
140, 153, 148, 147, 104, 88, 117, 104, 141, 118, 134, 101, 160, 103, 124, 74, 
189, 114, 126, 85, 136, 107, 88, 98, 61, 84, 146, 159, 101, 144, 147, 142, 102, 
211, 121, 134, 112, 146, 184, 169, 120, 115, 114, 156, 118, 113, 162, 168, 126, 
147, 121, 97, 117, 62, 142, 95, 241, 159, 150, 122, 237, 125, 89, 74, 128, 173, 
105, 190, 169, 250, 128, 128, 115, 213, 120, 136, 89, 202, 133, 118, 186, 128, 
94, 194, 195, 110, 212, 147, 173, 102, 161, 88, 161, 145, 98, 143, 96, 166, 78, 
99, 128, 165, 107, 143, 129, 124, 172, 189, 111, 203, 121, 201, 97, 137, 78, 
143, 72, 132, 76, 182, 89, 93, 153, 248, 68, 198, 87, 103, 138, 133, 104, 233, 
91, 136, 130, 194, 213, 139, 93, 81, 87, 167, 125, 119, 148, 116, 105, 99, 264, 
101, 174, 190, 130, 109, 141, 146, 111, 122, 80, 103, 204, 149, 116, 260, 47, 
71, 180, 146, 132, 143, 142, 90, 101, 113, 88, 111, 161, 185, 179, 124, 181, 
122, 108, 97, 145, 108, 129, 175, 83, 118, 60, 116, 119, 120, 101, 81, 160, 144,
163, 90, 130, 124, 131, 91, 149, 110, 65, 85, 135, 169, 71, 153, 108, 105, 90, 
161, 150, 170, 127, 129, 116, 127, 146, 105, 113, 130, 182, 130, 121, 95, 115, 
139, 92, 101, 108, 85, 146, 195, 135, 113, 118, 151, 125, 88, 119, 111, 150, 93,
162, 93, 100, 107, 107, 219, 119, 132, 146, 105, 133, 138, 112, 174, 208, 131, 
136, 128, 103, 135, 110, 204, 135, 148, 111, 96, 116, 171, 123, 106, 212, 145, 
147, 84, 215, 177, 103, 202, 97, 140, 121, 183, 124, 117, 147, 113, 191, 165, 
167, 118, 144, 70, 189, 146, 100, 109, 160, 138, 105, 146, 150, 152, 88, 111, 
106, 130, 154, 141, 98, 118, 90, 122, 172, 127, 88, 104, 122, 71, 250, 121, 130,
152, 86, 130, 95, 124, 60, 96, 98, 152, 211, 94, 97, 119, 125, 99, 118, 174, 
141, 120, 154, 60, 181, 190, 149, 166, 167, 95, 204, 103, 139, 110, 142, 152, 
177, 153, 206, 116, 148, 68, 110, 155, 79, 115, 153, 186, 115, 171, 94, 114, 
106, 94, 144, 97, 129, 132, 185, 122, 107, 130, 141, 134, 82, 74, 114, 87, 124, 
108, 275, 154, 159, 116, 131, 147, 99, 87, 170, 145, 159, 118, 243, 197, 139, 
131, 85, 88, 154, 147, 186, 72, 124, 120, 98, 71, 115, 206, 211, 111, 129, 125, 
163, 107, 157, 119, 96, 113, 163, 162, 194, 47, 101, 82, 171, 108, 138, 329, 
137, 87, 85, 178, 133, 162, 205, 84, 194, 72, 131, 105, 129, 119, 184, 72, 99, 
133, 92, 137, 138, 171, 106, 218, 107, 162, 146, 177, 202, 140, 176, 141, 140, 
121, 170, 67, 104, 136, 85, 179, 156, 120, 146, 139, 141, 134, 99, 160, 167, 
144, 144, 99, 125, 132, 126, 163, 86, 128, 153, 189, 85, 113, 141, 173, 97, 82, 
149, 173, 153, 128, 121, 133, 121, 114, 64, 115, 90, 114, 133, 180, 176, 110, 
84, 87, 103, 190, 175, 113, 125, 88, 89, 122, 166, 82, 137, 162, 102, 82, 120, 
113, 129, 108, 135, 123, 99, 78, 184, 139, 107, 111, 132, 164, 69, 140, 201, 
178, 293, 113, 120, 142, 172, 102, 120, 124, 186, 113, 96, 55, 261, 129, 168, 
99, 171, 57, 139, 147, 90, 155, 149, 153, 136, 77, 174, 77, 188, 101, 108, 198, 
111, 127, 145, 130, 129, 98, 138, 106, 61, 93, 145, 105, 146, 99, 166, 121, 212,
144, 176, 169, 112, 126, 147, 166, 123, 154, 112, 80, 134, 112, 128, 90, 151, 
137, 158, 141, 132, 77, 151, 141, 162, 107, 164, 147, 219, 142, 162, 127, 141, 
160, 199, 124, 106, 225, 141, 76, 106, 181, 108, 70, 93, 107, 104, 107, 131, 
118, 74, 122, 107, 88, 109, 118, 150, 109, 146, 102, 110, 119, 126, 76, 107, 74,
226, 79, 170, 126, 146, 141, 132, 131, 127, 143, 148, 92, 68, 101, 82, 111, 115,
111, 182, 99, 157, 226, 119, 138, 128, 120, 78, 155, 206, 105, 149, 82, 155, 
106, 152, 128, 91, 99, 62, 166, 211, 119, 121, 161, 355, 156, 121, 166, 125, 
152, 118, 77, 146, 187, 95, 102, 96, 158, 186, 164, 62, 152, 114, 120, 191, 99, 
159, 169, 133, 222, 200, 109, 230, 185, 161, 157, 111, 109, 180, 122, 79, 81, 
178, 111, 117, 163, 151, 145, 97, 107, 93, 233, 206, 81, 112, 201, 66, 162, 68, 
112, 107, 123, 203, 152, 155, 151, 97, 105, 197, 96, 102, 177, 123, 115, 126, 
105, 121, 192, 170, 159, 166, 150, 121, 218, 123, 154, 107, 65, 116, 161, 87, 
81, 123, 191, 135, 224, 147, 176, 173, 171, 131, 167, 95, 83, 125, 129, 115, 86,
93, 97, 150, 116, 80, 111, 110, 106, 199, 189, 201, 152, 204, 203, 150, 149, 85,
126, 145, 59, 94, 115, 143, 205, 172, 94, 130, 110, 88, 154, 272, 153, 103, 141,
191, 147, 130, 103, 148, 62, 118, 155, 80, 131, 124, 68, 134, 184, 93, 83, 182, 
140, 141, 163, 165, 71, 122, 99, 63, 118, 142, 101, 123, 90, 183, 94, 135, 115, 
103, 186, 171, 124, 164, 104, 155, 72, 197, 108, 136, 118, 84, 183, 61, 140, 
121, 131, 191, 130, 191, 112, 161, 149, 71, 97, 105, 98, 121, 284, 139, 122, 
129, 138, 86, 115, 158, 110, 192, 93, 196, 115, 134, 181, 101, 137, 157, 218, 
123, 137, 84, 135, 203, 106, 104, 228, 111, 235, 178, 107, 100, 139, 201, 104, 
115, 70, 103, 63, 192, 82, 95, 126, 121, 133, 138, 122, 156, 181, 136, 90, 108, 
193, 121, 113, 176, 173, 193, 114, 239, 72, 107, 216, 278, 117, 138, 125, 141, 
70, 160, 164, 118, 150, 76, 205, 140, 66, 196, 260, 265, 103, 187, 219, 94, 116,
132, 129, 112, 150, 122, 147, 118, 120, 107, 163, 110, 119, 206, 88, 148, 170, 
77, 138, 107, 77, 120, 107, 277, 78, 120, 131, 177, 121, 102, 140, 143, 134, 
125, 142, 76, 110, 116, 85, 110, 136, 88, 114, 152, 163, 126, 142, 95, 120, 64, 
101, 116, 152, 201, 116, 178, 108, 204, 137, 100, 88, 201, 198, 74, 121, 91, 
182, 195, 162, 108, 96, 107, 87, 100, 135, 132, 118, 165, 135, 78, 147, 122, 88,
267, 128, 125, 159, 102, 197, 184, 143, 208, 196, 179, 149, 121, 124, 122, 113, 
212, 166, 104, 136, 100, 96, 193, 142, 151, 116, 180, 126, 121, 63, 171, 82, 54,
98, 137, 123, 196, 90, 141, 197, 128, 78, 125, 89, 185, 125, 114, 153, 153, 113,
164, 84, 192, 161, 161, 139, 160, 145, 226, 115, 70, 76, 180, 213, 95, 83, 96, 
90, 118, 109, 181, 88, 93, 139, 113, 183, 131, 122, 105, 135, 170, 133, 127, 87,
144, 220, 105, 130, 69, 161, 131, 104, 70, 82, 127, 115, 137, 110, 132, 141, 
230, 98, 168, 196, 121, 84, 59, 129, 146, 140, 93, 126, 132, 130, 131, 192, 196,
70, 196, 136, 155, 221, 158, 145, 70, 122, 99, 131, 176, 141, 124, 167, 121, 
110, 107, 129, 110, 174, 136, 171, 105, 110, 112, 204, 119, 63, 243, 196, 83, 
104, 87, 110, 191, 123, 108, 128, 85, 164, 119, 151, 109, 112, 122, 137, 134, 
86, 141, 158, 191, 89, 169, 142, 197, 180, 83, 86, 167, 148, 63, 144, 103, 115, 
164, 139, 79, 115, 165, 112, 129, 88, 119, 204, 83, 97, 164, 219, 190, 144, 116,
130, 177, 111, 134, 270, 126, 158, 125, 118, 111, 100, 150, 151, 97, 121, 184, 
84, 151, 101, 80, 202, 178, 123, 122, 117, 213, 154, 188, 131, 135, 102, 182, 
92, 114, 158, 111, 157, 98, 131, 151, 126, 100, 103, 147, 74, 137, 90, 59, 89, 
128, 118, 110, 153, 153, 114, 199, 144, 101, 87, 84, 167, 158, 110, 118, 88, 
110, 119, 143, 159, 117, 138, 105, 161, 115, 123, 101, 91, 117, 170, 164, 130, 
86, 77, 136, 150, 160, 112, 90, 202, 184, 100, 171, 110, 281, 91, 121, 118, 88, 
166, 73, 112, 165, 166, 155, 146, 120, 107, 102, 101, 127, 128, 130, 168, 147, 
129, 101, 101, 86, 107, 154, 120, 122, 182, 109, 107, 168, 249, 127, 135, 117, 
130, 202, 163, 108, 174, 89, 81, 156, 127, 115, 135, 130, 86, 69, 152, 92, 138, 
138, 83, 159, 114, 178, 83, 158, 88, 227, 150, 109, 156, 118, 128, 102, 141, 
209, 159, 106, 153, 162, 86, 78, 171, 121, 186, 196, 111, 161, 103, 94, 156, 
119, 179, 130, 103, 154, 145, 122, 99, 134, 101, 127, 157, 108, 140, 160, 182, 
139, 116, 99, 190, 179, 107, 125, 92, 137, 119, 131, 91, 106, 120, 145, 81, 98, 
119, 143, 149, 173, 158, 147, 102, 79, 119, 103, 166, 118, 106, 128, 67, 113, 
222, 119, 86, 100, 93, 229, 98, 177, 113, 161, 59, 75, 168, 125, 155, 130, 201, 
162, 79, 126, 205, 122, 146, 109, 175, 102, 144, 128, 166, 101, 108, 75, 229, 
138, 167, 233, 181, 110, 151, 145, 143, 172, 157, 219, 126, 149, 133, 95, 123, 
198, 84, 69, 95, 145, 117, 137, 123, 110, 160, 211, 122, 176, 86, 87, 170, 89, 
192, 206, 115, 143, 140, 173, 111, 136, 160, 84, 142, 206, 242, 206, 110, 119, 
81, 121, 137, 87, 140, 154, 105, 156, 96, 203, 235, 149, 95, 103, 117, 192, 133,
118, 94, 141, 116, 74, 89, 109, 160, 131, 133, 177, 141, 145, 192, 169, 197, 
149, 134, 141, 162, 129, 146, 127, 143, 97, 158, 115, 66, 134, 127, 193, 110, 
102, 138, 86, 128, 247, 137, 199, 162, 157, 134, 131, 303, 166, 115, 92, 139, 
131, 89, 182, 115, 107, 132, 117, 133, 162, 145, 43, 166, 125, 92, 120, 143, 85,
97, 164, 103, 69, 194, 179, 118, 141, 173, 151, 86, 97, 136, 110, 141, 135, 195,
117, 135, 240, 109, 118, 263, 134, 148, 121, 174, 117, 223, 143, 189, 131, 102, 
148, 197, 131, 140, 94, 139, 150, 169, 83, 195, 94, 128, 100, 184, 94, 213, 55, 
83, 89, 150, 191, 88, 157, 255, 106, 199, 146, 97, 104, 153, 165, 110, 74, 89, 
169, 116, 157, 94, 159, 68, 108, 169, 100, 150, 109, 130, 206, 64, 115, 197, 
151, 115, 121, 120, 196, 128, 103, 146, 106, 110, 121, 132, 126, 148, 179, 159, 
138, 122, 152, 229, 162, 177, 146, 104, 185, 128, 115, 123, 125, 126, 139, 102, 
169, 104, 101, 88, 82, 152, 60, 100, 63, 157, 110, 185, 125, 136, 77, 121, 162, 
232, 160, 130, 76, 105, 133, 170, 86, 132, 129, 133, 112, 103, 203, 140, 78, 
170, 112, 132, 92, 201, 100, 80, 168, 85, 152, 124, 95, 169, 86, 100, 133, 123, 
146, 183, 131, 117, 72, 237, 101, 172, 129, 165, 82, 111, 96, 98, 100, 91, 110, 
122, 162, 271, 162, 175, 121, 75, 110, 88, 147, 165, 202, 109, 156, 174, 71, 
235, 84, 109, 91, 178, 126, 106, 127, 163, 137, 162, 80, 183, 132, 64, 133, 133,
118, 136, 82, 141, 228, 184, 100, 130, 74, 153, 102, 159, 118, 140, 162, 126, 
175, 47, 125, 105, 200, 141, 124, 84, 79, 152, 74, 58, 111, 70, 82, 138, 85, 79,
148, 231, 128, 196, 135, 101, 167, 141, 160, 91, 177, 150, 63, 96, 92, 170, 177,
172, 133, 89, 106, 76, 153, 105, 88, 172, 99, 174, 94, 194, 170, 47, 74, 189, 
138, 168, 174, 181, 145, 112, 141, 94, 164, 161, 106, 179, 112, 121, 117, 159, 
205, 77, 124, 150, 96, 103, 200, 98, 166, 182, 90, 102, 100, 67, 121, 91, 92, 
94, 110, 57, 132, 126, 222, 104, 121, 120, 127, 103, 107, 172, 50, 114, 85, 84, 
64, 171, 97, 187, 140, 177, 154, 170, 127, 156, 91, 108, 150, 140, 111, 186, 
101, 198, 55, 101, 146, 58, 116, 93, 78, 75, 81, 98, 135, 84, 110, 134, 149, 
155, 273, 111, 163, 132, 156, 98, 145, 120, 149, 198, 82, 122, 130, 244, 100, 
167, 91, 97, 105, 48, 111, 100, 130, 103, 226, 169, 109, 79, 94, 120, 221, 137, 
185, 113, 323, 176, 102, 174, 145, 121, 103, 100, 77, 123, 211, 108, 115, 79, 
95, 194, 122, 85, 94, 83, 126, 186, 166, 141, 172, 232, 147, 187, 224, 146, 92, 
151, 122, 120, 167, 131, 132, 120, 186, 196, 173, 89, 126, 147, 155, 99, 167, 
119, 169, 161, 137, 167, 102, 179, 102, 237, 176, 125, 142, 162, 122, 110, 125, 
125, 102, 121, 111, 171, 137, 158, 143, 131, 73, 232, 117, 120, 124, 123, 100, 
120, 74, 188, 140, 145, 100, 57, 140, 86, 151, 111, 215, 88, 85, 210, 179, 128, 
109, 136, 79, 111, 206, 90, 91, 89, 131, 134, 257, 159, 104, 87, 122, 103, 142, 
179, 188, 92, 122, 78, 265, 146, 111, 123, 135, 125, 156, 88, 125, 114, 114, 99,
152, 175, 202, 138, 121, 69, 154, 99, 183, 143, 132, 137, 156, 115, 166, 182, 
114, 121, 201, 96, 84, 169, 100, 111, 157, 139, 116, 149, 173, 117, 157, 122, 
122, 70, 110, 109, 129, 175, 115, 178, 157, 72, 110, 174, 128, 107, 90, 136, 
241, 183, 130, 75, 68, 64, 97, 182, 134, 130, 214, 140, 162, 164, 141, 89, 151, 
110, 91, 110, 143, 125, 148, 148, 181, 78, 154, 145, 219, 73, 206, 122, 115, 
119, 165, 132, 100, 158, 119, 159, 158, 110, 106, 111, 119, 74, 147, 191, 135, 
141, 90, 62, 142, 89, 182, 74, 107, 237, 124, 123, 155, 80, 157, 108, 112, 99, 
110, 64, 140, 81, 114, 206, 85, 169, 154, 76, 160, 122, 130, 107, 118, 108, 188,
142, 130, 204, 176, 145, 211, 45, 111, 183, 169, 137, 110, 160, 104, 181, 165, 
64, 114, 121, 103, 103, 137, 160, 97, 61, 175, 159, 147, 147, 143, 141, 109, 87,
93, 117, 181, 138, 165, 146, 164, 123, 154, 106, 151, 199, 87, 152, 83, 145, 77,
193, 161, 145, 180, 111, 62, 98, 127, 141, 95, 193, 155, 120, 126, 76, 79, 141, 
140, 94, 89, 113, 134, 168, 138, 112, 62, 90, 119, 160, 165, 162, 87, 116, 151, 
96, 106, 193, 106, 114, 130, 178, 120, 178, 147, 87, 84, 130, 224, 135, 124, 
206, 117, 152, 154, 97, 133, 194, 80, 185, 117, 113, 125, 172, 150, 109, 166, 
133, 149, 170, 129, 71, 92, 113, 126, 120, 64, 84, 118, 121, 157, 200, 193, 122,
215, 98, 116, 209, 121, 94, 135, 142, 132, 107, 201, 121, 143, 52, 148, 88, 90, 
167, 108, 159, 107, 133, 130, 96, 109, 133, 142, 199, 118, 133, 109, 152, 119, 
74, 131, 100, 163, 177, 262, 130, 100, 105, 137, 118, 158, 178, 132, 81, 84, 79,
76, 179, 142, 144, 106, 139, 179, 165, 157, 148, 161, 93, 192, 47, 144, 156, 95,
238, 133, 187, 126, 220, 152, 123, 215, 149, 111, 171, 216, 205, 100, 101, 150, 
178, 173, 104, 115, 74, 79, 141, 128, 231, 102, 141, 98, 88, 99, 98, 78, 150, 
187, 201, 196, 120, 243, 157, 94, 126, 163, 136, 256, 98, 188, 106, 110, 83, 81,
102, 120, 108, 142, 60, 140, 88, 106, 205, 158, 138, 101, 109, 157, 122, 134, 
217, 103, 141, 162, 112, 127, 164, 101, 115, 70, 152, 99, 157, 121, 120, 149, 
102, 128, 90, 171, 74, 119, 124, 170, 70, 52, 118, 77, 157, 117, 86, 153, 180, 
109, 137, 123, 92, 171, 110, 280, 161, 126, 69, 73, 162, 65, 86, 81, 107, 92, 
56, 103, 213, 148, 113, 83, 119, 105, 220, 204, 152, 187, 78, 67, 163, 145, 104,
148, 137, 105, 147, 159, 172, 154, 108, 101, 103, 140, 106, 119, 83, 108, 148, 
67, 228, 140, 96, 93, 132, 183, 147, 174, 102, 125, 148, 117, 79, 82, 111, 246, 
140, 92, 165, 108, 116, 177, 83, 142, 146, 171, 134, 115, 167, 189, 119, 154, 
120, 122, 143, 105, 146, 149, 143, 128, 125, 151, 108, 120, 127, 139, 83, 125, 
128, 139, 122, 194, 82, 145, 166, 88, 111, 263, 174, 102, 146, 148, 116, 193, 
162, 118, 77, 105, 99, 90, 113, 82, 176, 125, 80, 126, 163, 78, 94, 115, 161, 
111, 156, 80, 141, 159, 193, 153, 91, 201, 146, 162, 93, 113, 151, 144, 176, 70,
78, 110, 125, 106, 95, 136, 101, 105, 173, 173, 80, 222, 172, 87, 119, 128, 58, 
107, 238, 94, 140, 122, 146, 129, 161, 164, 227, 131, 204, 87, 120, 126, 114, 
129, 169, 87, 83, 119, 84, 119, 101, 150, 120, 149, 154, 132, 63, 95, 104, 136, 
95, 119, 232, 85, 122, 159, 78, 73, 169, 149, 132, 150, 144, 119, 179, 61, 110, 
112, 77, 190, 138, 91, 183, 101, 130, 149, 168, 139, 129, 113, 162, 278, 128, 
101, 101, 203, 184, 99, 158, 59, 146, 71, 108, 177, 181, 228, 79, 167, 190, 121,
152, 88, 140, 96, 148, 104, 158, 152, 206, 102, 198, 100, 102, 60, 174, 91, 154,
98, 122, 81, 202, 81, 245, 218, 102, 124, 116, 126, 160, 82, 88, 175, 179, 188, 
158, 117, 125, 151, 73, 84, 122, 98, 114, 127, 218, 86, 103, 129, 119, 131, 183,
61, 144, 136, 71, 79, 124, 169, 153, 210, 130, 143, 75, 138, 77, 87, 101, 78, 
124, 106, 183, 151, 90, 100, 152, 100, 112, 102, 136, 102, 110, 63, 104, 87, 
239, 149, 73, 101, 137, 73, 146, 175, 232, 104, 133, 131, 218, 90, 132, 169, 
115, 106, 56, 141, 98, 158, 145, 175, 173, 108, 97, 64, 125, 83, 123, 116, 175, 
90, 113, 86, 111, 74, 151, 78, 127, 120, 66, 221, 242, 164, 87, 146, 148, 98, 
91, 129, 97, 213, 138, 174, 132, 135, 133, 141, 107, 124, 87, 83, 114, 119, 206,
125, 205, 139, 197, 125, 103, 177, 114, 101, 149, 74, 71, 174, 104, 123, 132, 
134, 99, 153, 170, 155, 141, 133, 92, 87, 164, 81, 95, 104, 173, 250, 132, 206, 
122, 90, 209, 226, 198, 158, 108, 87, 74, 184, 66, 172, 185, 124, 104, 119, 132,
123, 239, 152, 144, 103, 103, 88, 124, 97, 99, 124, 155, 141, 128, 235, 96, 104,
143, 123, 173, 111, 150, 106, 118, 104, 181, 169, 65, 84, 171, 141, 138, 151, 
174, 117, 58, 128, 71, 116, 103, 109, 131, 143, 157, 72, 137, 83, 164, 107, 97, 
135, 96, 101, 196, 97, 115, 99, 90, 147, 231, 172, 108, 120, 138, 162, 111, 86, 
84, 139, 90, 138, 132, 137, 217, 123, 115, 127, 98, 113, 162, 159, 120, 118, 
177, 168, 115, 120, 142, 168, 96, 50, 166, 126, 106, 183, 76, 113, 95, 134, 113,
181, 98, 61, 186, 69, 111, 169, 116, 141, 124, 164, 134, 128, 171, 82, 181, 52, 
183, 109, 103, 114, 187, 198, 137, 143, 171, 137, 97, 155, 131, 120, 120, 196, 
110, 141, 169, 107, 160, 97, 163, 110, 87, 122, 127, 148, 146, 137, 90, 154, 94,
183, 124, 144, 138, 93, 110, 92, 85, 150, 155, 175, 83, 147, 146, 204, 241, 169,
151, 135, 77, 94, 84, 125, 122, 100, 40, 146, 107, 183, 142, 88, 100, 207, 111, 
132, 81, 138, 123, 142, 54, 126, 91, 315, 118, 116, 143, 102, 115, 202, 92, 192,
137, 119, 88, 111, 145, 108, 108, 168, 90, 155, 203, 204, 142, 107, 134, 136, 
126, 71, 215, 128, 105, 91, 115, 117, 102, 220, 138, 76, 111, 105, 120, 160, 96,
91, 163, 104, 117, 109, 93, 158, 253, 172, 132, 82, 126, 99, 61, 149, 158, 129, 
129, 161, 224, 115, 102, 90, 98, 122, 139, 109, 143, 72, 122, 173, 102, 88, 97, 
86, 100, 100, 201, 194, 115, 166, 136, 125, 186, 79, 101, 113, 230, 303, 255, 
112, 112, 119, 145, 119, 168, 123, 177, 108, 150, 99, 138, 117, 94, 145, 75, 
122, 153, 102, 141, 88, 93, 170, 138, 121, 103, 100, 140, 128, 128, 103, 151, 
81, 128, 173, 117, 102, 97, 99, 163, 108, 128, 194, 234, 150, 134, 162, 118, 68,
104, 104, 137, 107, 173, 166, 86, 148, 142, 170, 85, 177, 190, 127, 122, 112, 
129, 111, 164, 196, 104, 159, 119, 225, 152, 225, 147, 115, 173, 76, 145, 183, 
146, 117, 119, 176, 132, 74, 155, 111, 134, 85, 105, 122, 199, 84, 144, 217, 
175, 248, 184, 86, 53, 148, 136, 118, 135, 89, 119, 235, 162, 198, 127, 111, 99,
60, 152, 164, 62, 225, 158, 155, 158, 106, 101, 119, 76, 140, 70, 205, 80, 220, 
149, 135, 131, 147, 158, 146, 64, 134, 91, 94, 91, 174, 138, 172, 101, 76, 134, 
159, 133, 101, 135, 132, 202, 142, 131, 81, 130, 119, 124, 172, 54, 98, 136, 
165, 197, 73, 101, 122, 118, 114, 170, 188, 132, 218, 225, 157, 207, 101, 114, 
101, 193, 158, 90, 165, 162, 86, 157, 99, 176, 57, 94, 121, 87, 422, 148, 112, 
86, 74, 168, 107, 124, 150, 140, 141, 99, 103, 225, 141, 84, 87, 188, 106, 141, 
149, 154, 115, 77, 110, 192, 97, 95, 81, 87, 104, 125, 89, 95, 101, 99, 115, 
115, 126, 80, 85, 83, 74, 157, 126, 112, 140, 106, 92, 161, 144, 123, 127,
132, 61, 102, 74, 138, 126, 69, 93, 97, 127, 160, 144, 195, 138, 214, 124, 179, 
146, 124, 73, 106, 166, 115, 264, 114, 158, 109, 204, 122, 148,
117, 218, 153, 91, 135, 99, 131, 114, 127, 123, 128, 132, 89, 101, 221, 100, 118, 130,
 138, 95, 240, 156, 158, 216, 139, 126, 130, 135, 208, 89, 
118, 93, 110, 130, 179, 108, 129, 118, 138, 118, 177, 94, 132, 170, 169, 157, 212, 168,
 153, 173, 73, 80, 124, 137, 247, 164, 157, 123, 172, 111,
209, 214, 124, 123, 172, 154, 100, 82, 125, 217, 118, 145, 165, 210, 104, 126, 176, 146, 
184, 115, 157, 176, 97, 110, 95, 95, 110, 81, 96, 141, 
102, 178, 77, 104, 100, 123, 103, 175, 100, 147, 103, 115, 138, 145, 174, 78, 171, 73, 
165, 126, 196, 200, 166, 227, 154, 90, 77, 172, 157, 107, 
98, 105, 140, 137, 139, 171, 161, 153, 178, 107, 84, 117, 174, 107, 79, 92, 47, 186, 113, 167, 131, 164, 197, 124, 155, 127, 133, 175, 148, 98, 
96, 88, 100, 140, 73, 142, 86, 188, 102, 115, 112, 112, 106, 185, 270, 103, 204, 251, 102, 67, 122, 158, 77, 121, 157, 146, 177, 217, 107, 163, 
197, 73, 248, 144, 148, 103, 79, 123, 129, 135, 115, 127, 103, 136, 91, 92, 114, 118, 104, 116, 100, 153, 138, 95, 78, 107, 139, 135, 160, 160, 
206, 167, 74, 146, 132, 110, 94, 151, 115, 255, 125, 165, 111, 189, 108, 142, 146, 203, 88, 145, 74, 139, 141, 101, 147, 177, 189, 108, 283, 127,
228, 122, 115, 144, 118, 102, 141, 236, 82, 120, 158, 196, 129, 159, 140, 209, 156, 158, 92, 108, 157, 120, 103, 146, 157, 93, 176, 124, 179, 94,
185, 150, 160, 149, 111, 80, 112, 193, 159, 96, 122, 162, 169, 194, 182, 104, 129, 134, 102, 102, 97, 175, 133, 114, 115, 69, 175, 117, 79, 145, 
75, 179, 56, 70, 102, 173, 116, 109, 102, 98, 84, 104, 144, 103, 132, 231, 112, 128, 108, 152, 165, 200, 84, 99, 155, 139, 113, 109, 119, 160, 
132, 139, 96, 110, 146, 131, 106, 248, 73, 73, 83, 228, 127, 89, 134, 110, 159, 203, 94, 157, 83, 109, 75, 157, 142, 144, 115, 136, 131, 78, 200,
136, 127, 123, 74, 129, 147, 59, 128, 127, 90, 141, 133, 80, 114, 77, 182, 181, 180, 92, 144, 128, 140, 148, 105, 71, 99, 165, 110, 179, 72, 146,
130, 185, 141, 87, 121, 62, 194, 158, 157, 97, 118, 98, 155, 117, 91, 137, 87, 102, 163, 138, 113, 105, 194, 136, 139, 106, 148, 130, 125, 182, 
104, 109, 168, 154, 135, 169, 156, 213, 68, 113, 170, 94, 139, 233, 147, 123, 129, 144, 81, 107, 120, 182, 131, 50, 242, 131, 130, 115, 121, 164,
162, 192, 187, 119, 123, 174, 138, 90, 99, 123, 161, 122, 158, 106, 105, 155, 102, 91, 120, 126, 124, 101, 149, 97, 89, 109, 111, 169, 166, 99, 
104, 119, 87, 123, 101, 208, 124, 149, 82, 179, 134, 97, 70, 118, 138, 116, 142, 148, 176, 121, 100, 107, 109, 129, 103, 159, 88, 228, 144, 146, 
163, 148, 73, 144, 136, 81, 80, 148, 128, 177, 113, 92, 164, 119, 147, 119, 185, 132, 126, 62, 206, 125, 137, 226, 111, 216, 191, 125, 176, 76, 
122, 175, 154, 302, 200, 223, 149, 80, 63, 66, 111, 142, 144, 130, 155, 165, 157, 91, 101, 95, 154, 129, 121, 147, 95, 84, 136, 134, 137, 146, 
203, 119, 172, 99, 170, 144, 224, 132, 194, 169, 187, 53, 169, 109, 96, 193, 272, 146, 283, 130, 83, 102, 125, 78, 129, 93, 81, 164, 122, 174, 
236, 141, 187, 137, 160, 175, 127, 75, 82, 107, 169, 107, 83, 100, 139, 103, 108, 76, 118, 119, 164, 206, 140, 187, 148, 149, 67, 90, 94, 131, 
171, 212, 114, 170, 137, 150, 115, 159, 206, 120, 117, 95, 204, 130, 55, 125, 106, 123, 76, 167, 138, 106, 90, 244, 177, 102, 131, 83, 103, 131, 
90, 69, 163, 59, 132, 155, 106, 147, 169, 147, 181, 197, 125, 82, 143, 130, 202, 122, 98, 123, 120, 161, 144, 120, 177, 179, 120, 134, 113, 106, 
270, 120, 147, 93, 159, 98, 102, 165, 149, 121, 208, 146, 108, 163, 111, 214, 162, 189, 86, 186, 180, 99, 171, 108, 168, 116, 88, 123, 137, 94, 
203, 81, 116, 135, 120, 181, 150, 178, 109, 75, 107, 219, 111, 123, 113, 162, 101, 181, 78, 174, 82, 215, 196, 168, 69, 155, 122, 113, 99, 112, 
103, 115, 121, 113, 129, 179, 170, 91, 55, 126, 230, 108, 107, 129, 111, 185, 126, 114, 193, 284, 88, 142, 159, 257, 98, 134, 112, 115, 141, 164,
124, 147, 94, 128, 154, 103, 96, 90, 155, 176, 170, 93, 174, 131, 159, 140, 172, 146, 117, 85, 99, 160, 165, 162, 232, 113, 176, 185, 98, 194, 
154, 105, 138, 148, 98, 155, 127, 134, 70, 176, 102, 129, 116, 105, 87, 126, 270, 149, 187, 177, 193, 106, 104, 150, 77, 209, 168, 123, 127, 98, 
128, 120, 78, 192, 111, 129, 75, 220, 177, 112, 189, 111, 161, 140, 153, 72, 178, 94, 135, 294, 141, 110, 96, 120, 115, 178, 191, 91, 113, 111, 
52, 108, 111, 131, 94, 98, 102, 120, 114, 97, 85, 62, 110, 86, 209, 94, 116, 127, 131, 198, 69, 145, 144, 92, 122, 166, 150, 94, 125, 63, 113, 
190, 77, 126, 105, 126, 145, 82, 91, 117, 116, 174, 115, 116, 98, 216, 71, 68, 89, 103, 93, 133, 165, 141, 178, 158, 147, 102, 107, 146, 134, 
114, 132, 123, 127, 101, 137, 194, 170, 182, 155, 132, 180, 178, 134, 168, 179, 140, 103, 124, 151, 118, 138, 72, 158, 92, 144, 189, 113, 139, 
145, 109, 97, 96, 162, 127, 124, 112, 103, 47, 100, 86, 94, 212, 164, 122, 85, 87, 151, 106, 246, 135, 242, 134, 110, 118, 161, 112, 184, 68, 
139, 129, 126, 83, 160, 110, 90, 62, 91, 152, 83, 99, 124, 129, 168, 113, 96, 61, 203, 108, 168, 80, 141, 93, 123, 171, 79, 223, 169, 136, 136, 
94, 72, 86, 122, 155, 66, 225, 118, 126, 131, 142, 172, 173, 104, 111, 143, 160, 120, 108, 144, 148, 150, 102, 187, 147, 153, 167, 125, 105, 145,
158, 218, 101, 208, 166, 119, 238, 89, 113, 149, 57, 71, 103, 141, 106, 139, 100, 159, 100, 150, 183, 107, 148, 116, 89, 80, 90, 168, 151, 102, 
103, 103, 56, 118, 207, 199, 215, 110, 233, 72, 174, 146, 118, 164, 220, 79, 190, 127, 97, 191, 117, 156, 182, 96, 169, 72, 75, 160, 123, 115, 
195, 41, 110, 177, 118, 150, 144, 104, 215, 130, 188, 61, 150, 95, 148, 99, 136, 176, 66, 129, 184, 86, 151, 137, 98, 122, 111, 90, 99, 191, 142,
127, 104, 179, 126, 123, 134, 210, 69, 109, 108, 123, 99, 163, 96, 89, 75, 68, 145, 127, 137, 129, 141, 118, 125, 132, 86, 160, 77, 183, 163, 85,
151, 135, 176, 108, 165, 136, 139, 111, 86, 97, 99, 128, 147, 193, 47, 153, 77, 106, 222, 146, 116, 128, 118, 151, 134, 95, 148, 157, 199, 161, 
79, 138, 91, 174, 140, 87, 162, 102, 124, 146, 86, 93, 85, 136, 86, 77, 98, 152, 109, 93, 133, 153, 164, 140, 102, 146, 161, 100, 103, 114, 95, 
202, 170, 92, 138, 93, 129, 137, 117, 164, 148, 110, 119, 139, 144, 115, 129, 130, 145, 98, 222, 115, 115, 159, 123, 101, 127, 122, 99, 85, 107, 
138, 125, 103, 129, 86, 89, 165, 112, 169, 106, 97, 180, 102, 120, 156, 150, 166, 140, 105, 138, 103, 168, 160, 146, 75, 110, 105, 193, 171, 108,
76, 127, 160, 157, 119, 81, 102, 177, 114, 93, 202, 90, 108, 123, 117, 176, 183, 161, 160, 100, 79, 123, 111, 103, 123, 149, 156, 139, 83, 150, 
101, 95, 98, 149, 112, 163, 120, 176, 203, 122, 240, 107, 68, 95, 115, 159, 134, 306, 93, 106, 168, 84, 155, 108, 196, 93, 145, 307, 174, 123, 
196, 155, 88, 88, 129, 113, 165, 105, 75, 94, 89, 87, 188, 168, 170, 67, 95, 119, 123, 145, 118, 111, 72, 64, 113, 123, 150, 237, 139, 144, 129, 
139, 95, 124, 85, 81, 133, 127, 178, 114, 75, 135, 103, 123, 154, 191, 115, 172, 153, 153, 161, 107, 151, 121, 173, 99, 81, 153, 98, 122, 123, 
104, 82, 79, 81, 166, 63, 148, 190, 143, 71, 140, 140, 134, 92, 110, 218, 126, 147, 94, 77, 160, 148, 129, 62, 142, 145, 107, 89, 149, 102, 121, 
109, 115, 86, 87, 125, 69, 145, 128, 94, 106, 156, 96, 91, 80, 100, 99, 126, 245, 168, 57, 83, 62, 117, 108, 110, 96, 163, 117, 167, 142, 65, 
191, 93, 108, 167, 171, 162, 144, 83, 139, 187, 207, 190, 97, 139, 100, 123, 230, 100, 101, 65, 136, 122, 71, 110, 98, 136, 166, 107, 95, 175, 
104, 112, 202, 100, 151, 160, 142, 81, 88, 75, 75, 136, 159, 251, 74, 130, 111, 135, 149, 107, 207, 140, 150, 98, 85, 130, 155, 88, 142, 174, 
121, 161, 101, 146, 167, 180, 102, 144, 109, 145, 102, 204, 124, 94, 105, 95, 216, 171, 157, 115, 90, 224, 114, 105, 88, 98, 118, 119, 155, 87, 
132, 159, 91, 156, 117, 74, 110, 138, 74, 148, 100, 115, 184, 152, 140, 122, 152, 168, 104, 148, 150, 131, 136, 127, 140, 96, 130, 102, 150, 176,
92, 120, 81, 76, 117, 210, 120, 139, 211, 93, 171, 125, 141, 105, 79, 132, 110, 86, 116, 79, 227, 127, 144, 146, 170, 109, 140, 152, 158, 88, 
217, 127, 90, 128, 108, 83, 97, 73, 180, 113, 160, 187, 142, 114, 186, 161, 113, 168, 83, 134, 75, 185, 234, 202, 166, 116, 206, 90, 85, 65, 113,
123, 109, 106, 104, 151, 95, 56, 155, 85, 65, 218, 140, 180, 89, 139, 209, 108, 121, 117, 157, 165, 84, 171, 176, 132, 136, 81, 100, 136, 124, 
120, 152, 159, 187, 76, 113, 195, 198, 111, 158, 195, 210, 138, 103, 167, 49, 143, 123, 87, 185, 137, 176, 136, 133, 129, 167, 140, 99, 215, 137,
129, 124, 211, 95, 62, 115, 106, 77, 206, 195, 195, 107, 175, 103, 132, 239, 66, 162, 165, 74, 97, 166, 195, 145, 82, 187, 115, 100, 185, 90, 88,
83, 59, 99, 173, 198, 92, 225, 168, 74, 121, 206, 166, 87, 133, 103, 164, 207, 141, 98, 142, 115, 179, 139, 93, 162, 73, 135, 83, 114, 118, 126, 
129, 90, 123, 102, 133, 102, 149, 214, 244, 73, 186, 95, 146, 155, 198, 116, 120, 137, 184, 107, 193, 295, 118, 122, 149, 137, 152, 141, 154, 
108, 119, 129, 178, 173, 97, 108, 94, 129, 104, 144, 142, 144, 136, 79, 65, 121, 149, 133, 143, 168, 144, 126, 144, 121, 115, 117, 117, 202, 209,
92, 119, 102, 205, 158, 78, 118, 107, 198, 84, 115, 110, 118, 146, 159, 153, 126, 142, 167, 161, 184, 158, 193, 93, 154, 146, 122, 157, 131, 83, 
75, 111, 208, 114, 190, 134, 154, 55, 231, 141, 123, 98, 81, 115, 107, 143, 205, 101, 104, 170, 74, 126, 171, 139, 91, 161, 121, 105, 226, 136, 
70, 77, 172, 120, 121, 145, 101, 278, 94, 128, 79, 176, 97, 161, 148, 101, 150, 84, 97, 139, 118, 156, 108, 103, 119, 123, 98, 115, 70, 133, 246,
70, 129, 126, 195, 96, 55, 147, 98, 89, 125, 200, 91, 101, 132, 113, 201, 86, 131, 110, 169, 96, 157, 149, 157, 78, 131, 109, 76, 113, 178, 61, 
110, 143, 83, 95, 152, 140, 98, 99, 118, 85, 142, 126, 105, 167, 132, 104, 115, 155, 121, 89, 131, 100, 175, 115, 170, 91, 179, 88, 147, 122, 
149, 100, 83, 103, 111, 127, 151, 142, 222, 99, 117, 114, 109, 115, 109, 103, 103, 85, 135, 154, 157, 185, 127, 96, 114, 138, 156, 162, 134, 121,
132, 108, 89, 89, 116, 147, 115, 202, 102, 60, 208, 270, 90, 92, 134, 97, 164, 163, 113, 178, 135, 51, 149, 109, 172, 72, 249, 78, 114, 102, 107,
80, 166, 130, 224, 152, 105, 194, 174, 158, 90, 109, 172, 203, 111, 164, 119, 116, 144, 132, 126, 206, 82, 58, 124, 150, 183, 145, 137, 108, 117,
295, 78, 119, 205, 112, 92, 117, 87, 110, 142, 63, 124, 119, 64, 113, 173, 60, 181, 77, 134, 161, 68, 165, 103, 76, 96, 180, 211, 151, 90, 128, 
199, 140, 95, 102, 205, 203, 207, 73, 105, 166, 179, 72, 192, 223, 110, 119, 151, 134, 130, 64, 116, 198, 178, 104, 126, 98, 103, 133, 102, 181, 
108, 106, 160, 127, 118, 91, 154, 122, 84, 155, 131, 112, 93, 118, 93, 131, 217, 104, 114, 119, 199, 111, 124, 172, 289, 80, 159, 181, 135, 135, 
72, 59, 85, 93, 94, 241, 121, 100, 108, 106, 142, 197, 137, 100, 135, 130, 124, 189, 158, 117, 105, 153, 181, 65, 171, 119, 209, 115, 138, 119, 
184, 174, 77, 166, 65, 101, 101, 52, 84, 177, 236, 128, 81, 110, 131, 196, 96, 179, 65, 130, 159, 149, 220, 99, 109, 108, 112, 143, 112, 115, 
138, 117, 109, 193, 161, 127, 227, 82, 176, 118, 94, 85, 126, 145, 80, 162, 162, 214, 185, 116, 118, 168, 100, 139, 199, 80, 139, 203, 176, 121, 
97, 154, 97, 180, 171, 204, 218, 201, 97, 193, 192, 127, 209, 124, 172, 117, 119, 129, 210, 145, 121, 97, 101, 118, 161, 155, 119, 119, 145, 90, 
100, 107, 92, 104, 176, 132, 123, 144, 96, 139, 114, 137, 153, 125, 151, 101, 159, 139, 81, 129, 111, 108, 107, 109, 92, 84, 173, 82, 104, 162, 
138, 96, 82, 186, 89, 171, 111, 96, 118, 150, 88, 133, 173, 74, 149, 200, 167, 168, 153, 82, 171, 147, 141, 79, 170, 230, 107, 226, 223, 141, 
112, 90, 65, 185, 98, 97, 73, 235, 95, 125, 93, 102, 153, 116, 97, 105, 174, 168, 231, 144, 148, 201, 125, 111, 129, 183, 186, 70, 192, 156, 94, 
131, 198, 163, 100, 135, 137, 133, 179, 125, 103, 97, 106, 103, 94, 169, 96, 117, 81, 95, 161, 151, 87, 148, 262, 147, 120, 127, 146, 121, 102, 
92, 122, 123, 173, 109, 106, 129, 307, 118, 142, 123, 178, 159, 133, 222, 143, 132, 184, 153, 110, 83, 108, 223, 155, 82, 205, 113, 73, 123, 88, 
114, 98, 93, 138, 182, 114, 134, 109, 115, 162, 183, 101, 80, 136, 100, 154, 95, 145, 96, 105, 111, 112, 135, 83, 219, 70, 140, 125, 139, 178, 
107, 132, 111, 114, 104, 111, 106, 91, 133, 145, 148, 152, 113, 139, 128, 148, 83, 100, 127, 80, 172, 111, 72, 184, 185, 120, 149, 189, 118, 149,
76, 121, 91, 179, 84, 119, 111, 91, 59, 112, 150, 163, 115, 106, 115, 134, 151, 102, 183, 95, 86, 109, 148, 175, 117, 97, 119, 121, 88, 172, 104,
69, 84, 128, 125, 103, 155, 81, 102, 158, 139, 91, 71, 157, 136, 106, 131, 130, 134, 141, 86, 168, 114, 91, 89, 108, 117, 86, 199, 143, 121, 140,
116, 96, 134, 123, 93, 157, 181, 107, 116, 81, 70, 88, 218, 109, 132, 103, 208, 142, 155, 124, 179, 117, 150, 114, 133, 97, 132, 112, 156, 101, 
140, 64, 92, 151, 169, 96, 131, 162, 88, 94, 199, 145, 135, 141, 119, 67, 190, 152, 106, 164, 161, 156, 102, 128, 106, 121, 102, 128, 118, 137, 
88, 170, 115, 103, 159, 143, 140, 106, 168, 116, 137, 144, 140, 110, 198, 104, 141, 134, 89, 287, 173, 82, 130, 94, 157, 167, 182, 178, 151, 223,
113, 132, 153, 143, 158, 145, 68, 76, 104, 147, 117, 128, 185, 159, 128, 111, 91, 120, 146, 159, 141, 177, 152, 157, 187, 173, 144, 56, 104, 215,
155, 112, 109, 99, 79, 182, 171, 177, 121, 159, 121, 187, 124, 136, 74, 147, 142, 126, 101, 266, 172, 133, 171, 159, 127, 190, 163, 142, 115, 
146, 143, 104, 107, 127, 104, 170, 121, 89, 160, 126, 175, 140, 153, 170, 185, 121, 86, 115, 70, 118, 113, 242, 159, 227, 87, 90, 143, 143, 151, 
172, 139, 119, 220, 190, 114, 169, 173, 185, 163, 84, 119, 146, 104, 112, 78, 184, 233, 100, 224, 99, 125, 123, 109, 115, 125, 84, 168, 113, 98, 
152, 158, 198, 166, 101, 133, 97, 166, 103, 126, 223, 106, 216, 128, 148, 94, 105, 62, 104, 108, 120, 137, 90, 104, 207, 91, 71, 119, 132, 132, 
187, 188, 115, 145, 99, 143, 116, 108, 103, 175, 88, 110, 140, 116, 163, 119, 101, 158, 174, 152, 105, 110, 156, 122, 120, 217, 144, 169, 136, 
112, 146, 136, 196, 172, 129, 205, 191, 98, 147, 178, 138, 135, 183, 253, 146, 131, 136, 183, 180, 93, 134, 111, 126, 146, 67, 124, 106, 140, 
108, 123, 111, 118, 81, 179, 188, 199, 82, 116, 171, 140, 120, 132, 167, 101, 118, 148, 113, 114, 141, 175, 88, 139, 116, 104, 120, 127, 166, 
174, 92, 101, 115, 141, 122, 144, 104, 167, 112, 96, 110, 196, 144, 149, 133, 151, 117, 107, 126, 75, 120, 113, 163, 139, 117, 156, 111, 149, 
128, 89, 119, 143, 189, 76, 139, 112, 60, 83, 96, 121, 122, 88, 115, 132, 68, 91, 119, 214, 73, 192, 141, 187, 71, 164, 159, 251, 123, 93, 160, 
105, 195, 146, 121, 221, 184, 132, 124, 88, 99, 137, 78, 159, 98, 83, 189, 117, 160, 126, 156, 122, 217, 111, 87, 139, 174, 159, 177, 97, 71, 
110, 117, 195, 170, 71, 123, 132, 150, 253, 126, 151, 118, 200, 123, 214, 123, 82, 102, 158, 143, 151, 141, 177, 246, 123, 108, 120, 163, 163, 
112, 102, 67, 196, 74, 113, 110, 148, 125, 130, 141, 179, 101, 113, 53, 184, 82, 76, 85, 109, 137, 107, 59, 162, 113, 134, 132, 117, 139, 109, 
111, 137, 90, 102, 101, 156, 176, 135, 150, 103, 137, 123, 79, 112, 117, 100, 182, 73, 151, 87, 135, 140, 79, 125, 95, 94, 126, 172, 125, 83, 44,
88, 116, 202, 127, 154, 145, 96, 130, 121, 113, 224, 138, 136, 149, 119, 88, 83, 118, 160, 89, 176, 119, 257, 148, 97, 126, 175, 179, 158, 169, 
140, 120, 92, 108, 107, 91, 102, 168, 74, 177, 177, 152, 144, 244, 91, 95, 191, 104, 112, 98, 277, 149, 124, 124, 130, 138, 147, 163, 181, 131, 
112, 127, 105, 111, 131, 44, 134, 92, 119, 193, 125, 116, 140, 70, 152, 155, 98, 98, 136, 66, 74, 131, 135, 147, 117, 106, 98, 150, 113, 148, 
163, 180, 111, 123, 89, 89, 99, 128, 128, 193, 180, 85, 105, 135, 90, 89, 138, 121, 116, 101, 198, 68, 82, 129, 94, 99, 95, 85, 152, 191, 141, 
127, 127, 154, 81, 116, 118, 149, 198, 84, 141, 183, 168, 94, 141, 154, 134, 153, 165, 145, 111, 156, 95, 88, 150, 135, 144, 102, 139, 113, 98, 
133, 60, 121, 157, 171, 147, 168, 126, 116, 92, 91, 88, 71, 84, 119, 133, 125, 137, 64, 193, 118, 180, 130, 204, 127, 177, 173, 140, 114, 72, 
120, 105, 127, 91, 108, 85, 111, 169, 149, 139, 137, 165, 160, 98, 160, 175, 144, 121, 134, 109, 92, 70, 69, 125, 63, 140, 204, 106, 168, 115, 
76, 173, 117, 92, 142, 152, 133, 185, 80, 143, 134, 95, 187, 150, 170, 180, 136, 145, 98, 113, 92, 134, 122, 160, 197, 118, 94, 135, 98, 126, 
194, 131, 145, 134, 78, 120, 72, 152, 197, 187, 172, 95, 145, 127, 124, 137, 133, 100, 217, 201, 202, 105, 105, 98, 209, 109, 76, 117, 129, 169, 
118, 162, 92, 72, 150, 181, 113, 146, 111, 244, 89, 121, 197, 104, 154, 182, 135, 138, 150, 162, 196, 126, 156, 91, 166, 145, 117, 79, 158, 96, 
132, 110, 163, 142, 65, 97, 115, 120, 104, 140, 209, 98, 69, 147, 150, 113, 132, 162, 105, 91, 109, 120, 120, 223, 90, 181, 88, 87, 94, 131, 67, 
156, 101, 182, 125, 138, 142, 130, 81, 167, 125, 88, 102, 126, 123, 122, 150, 195, 150, 263, 135, 106, 129, 135, 116, 121, 80, 126, 186, 90, 158,
205, 95, 203, 152, 146, 86, 181, 124, 168, 78, 183, 126, 125, 92, 229, 111, 137, 82, 179, 93, 130, 156, 136, 86, 99, 112, 188, 117, 147, 107, 99,
151, 66, 122, 95, 157, 108, 166, 80, 186, 132, 85, 106, 150, 184, 130, 134, 117, 112, 113, 155, 116, 115, 113, 200, 151, 177, 118, 120, 127, 117,
120, 149, 142, 264, 132, 87, 106, 201, 160, 117, 243, 136, 132, 119, 135, 168, 192, 135, 167, 101, 89, 176, 78, 88, 132, 187, 347, 177, 139, 113,
127, 210, 129, 136, 99, 74, 118, 94, 132, 131, 145, 207, 138, 113, 88, 150, 156, 98, 146, 181, 143, 103, 172, 155, 107, 117, 190, 149, 180, 195, 
155, 170, 181, 57, 151, 114, 148, 157, 152, 141, 145, 147, 132, 185, 248, 115, 137, 124, 94, 133, 115, 206, 103, 215, 256, 236, 76, 178, 160, 
124, 110, 233, 76, 55, 109, 150, 188, 113, 186, 118, 168, 121, 133, 236, 180, 112, 133, 133, 203, 175, 75, 150, 122, 140, 144, 113, 153, 178, 
131, 109, 127, 165, 191, 111, 205, 147, 95, 114, 122, 141, 100, 115, 127, 135, 267, 162, 105, 88, 103, 133, 115, 102, 198, 121, 114, 135, 111, 
111, 206, 126, 106, 81, 101, 149, 99, 81, 126, 144, 92, 116, 103, 130, 117, 184, 91, 112, 201, 170, 92, 87, 79, 125, 112, 153, 90, 191, 202, 195,
134, 105, 223, 146, 171, 188, 136, 60, 182, 85, 99, 176, 150, 234, 139, 152, 102, 76, 69, 116, 87, 86, 89, 118, 133, 133, 100, 76, 165, 213, 171,
78, 220, 120, 146, 79, 142, 108, 102, 101, 120, 188, 167, 81, 184, 89, 98, 167, 144, 126, 169, 116, 167, 70, 95, 119, 95, 171, 138, 105, 162, 
126, 108, 73, 72, 133, 108, 176, 183, 115, 155, 113, 101, 247, 68, 151, 246, 120, 129, 150, 127, 197, 146, 254, 75, 160, 128, 88, 130, 137, 113, 
235, 125, 228, 226, 150, 171, 83, 73, 144, 141, 110, 196, 130, 155, 135, 158, 168, 70, 153, 108, 125, 189, 148, 88, 240, 194, 192, 184, 146, 96, 
113, 84, 102, 137, 106, 129, 99, 144, 101, 90, 113, 245, 143, 144, 215, 160, 234, 148, 160, 92, 89, 112, 85, 68, 88, 147, 80, 134, 174, 131, 69, 
81, 158, 170, 152, 223, 157, 86, 167, 146, 82, 140, 138, 123, 249, 142, 115, 147, 165, 103, 143, 141, 108, 113, 136, 147, 157, 253, 139, 89, 278,
46, 179, 181, 144, 111, 104, 118, 104, 175, 120, 166, 62, 100, 86, 231, 170, 118, 104, 78, 92, 154, 185, 128, 223, 132, 52, 124, 280, 117, 174, 
78, 95, 144, 135, 151, 157, 97, 132, 104, 152, 130, 120, 110, 257, 128, 114, 102, 201, 199, 143, 98, 102, 77, 128, 122, 104, 134, 129, 163, 75, 
97, 163, 111, 60, 142, 155, 154, 147, 146, 88, 155, 102, 142, 112, 149, 87, 103, 106, 120, 106, 111, 203, 108, 117, 169, 123, 149, 100, 159, 111,
76, 124, 148, 136, 120, 143, 155, 95, 112, 179, 150, 128, 169, 85, 173, 195, 70, 119, 124, 125, 169, 84, 160 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_2.txt <==
[ 8, 3, 5, 4, 3, 5, 10, 4, 11, 2, 18, 0, 2, 3, 3, 5, 10, 0, 3, 8, 2, 8, 10, 3, 
9, 4, 5, 13, 7, 5, 6, 2, 7, 3, 4, 2, 3, 13, 11, 10, 12, 3, 4, 0, 9, 10, 5, 7, 5,
10, 13, 10, 10, 12, 13, 6, 7, 10, 5, 7, 2, 3, 3, 10, 5, 7, 2, 12, 9, 7, 6, 7, 5,
1, 14, 3, 8, 11, 4, 6, 5, 9, 9, 8, 3, 10, 20, 7, 0, 2, 3, 0, 2, 4, 4, 12, 7, 15,
3, 6, 7, 5, 9, 7, 12, 6, 8, 20, 10, 4, 4, 0, 3, 5, 6, 7, 7, 8, 2, 5, 1, 7, 2, 3,
5, 9, 5, 8, 13, 5, 5, 3, 10, 3, 5, 6, 10, 9, 2, 14, 11, 12, 3, 4, 11, 12, 3, 10,
8, 8, 8, 4, 5, 6, 11, 5, 1, 4, 2, 4, 1, 5, 14, 5, 4, 5, 8, 8, 15, 10, 12, 4, 1, 
7, 14, 7, 5, 2, 4, 4, 10, 8, 8, 4, 4, 8, 8, 6, 7, 11, 11, 7, 12, 7, 14, 6, 3, 
15, 9, 13, 3, 6, 3, 2, 2, 6, 9, 11, 12, 12, 4, 2, 2, 1, 14, 5, 9, 10, 15, 5, 8, 
3, 9, 2, 5, 7, 6, 6, 5, 5, 10, 10, 8, 5, 3, 15, 2, 11, 8, 13, 6, 5, 13, 5, 8, 4,
3, 7, 14, 6, 6, 5, 10, 6, 11, 5, 5, 9, 3, 13, 4, 7, 8, 4, 13, 6, 10, 3, 2, 9, 2,
2, 9, 20, 8, 20, 6, 3, 9, 11, 5, 4, 14, 4, 7, 0, 6, 2, 5, 3, 4, 3, 3, 7, 5, 4, 
6, 1, 10, 7, 13, 13, 4, 3, 13, 15, 9, 3, 2, 4, 20, 3, 5, 8, 8, 7, 10, 13, 26, 
20, 5, 4, 13, 2, 6, 8, 12, 6, 4, 4, 10, 3, 7, 2, 2, 1, 15, 2, 1, 20, 1, 13, 6, 
2, 7, 6, 10, 2, 3, 10, 9, 10, 10, 2, 2, 1, 8, 7, 7, 18, 2, 5, 3, 6, 4, 3, 7, 2, 
3, 9, 10, 4, 3, 4, 9, 8, 8, 4, 3, 6, 9, 20, 7, 5, 0, 7, 10, 2, 2, 3, 15, 3, 7, 
14, 4, 1, 15, 0, 3, 2, 11, 14, 4, 11, 3, 12, 6, 3, 16, 4, 8, 6, 2, 2, 3, 15, 3, 
4, 7, 9, 16, 9, 8, 8, 4, 7, 0, 6, 10, 4, 12, 5, 2, 3, 26, 2, 4, 4, 7, 6, 1, 2, 
9, 5, 10, 10, 14, 11, 11, 11, 8, 3, 21, 14, 10, 7, 13, 6, 3, 3, 2, 7, 8, 6, 4, 
5, 7, 4, 6, 9, 7, 15, 8, 3, 10, 7, 3, 4, 13, 3, 3, 2, 3, 6, 4, 4, 3, 5, 5, 9, 
14, 3, 5, 12, 1, 5, 27, 2, 5, 11, 16, 5, 3, 9, 11, 8, 15, 8, 16, 9, 9, 5, 1, 5, 
5, 3, 8, 7, 14, 4, 9, 5, 13, 6, 4, 4, 7, 6, 4, 4, 9, 5, 4, 3, 18, 13, 0, 6, 4, 
5, 3, 3, 7, 15, 9, 9, 8, 5, 10, 11, 6, 4, 7, 6, 6, 13, 8, 4, 0, 12, 7, 3, 3, 10,
2, 10, 7, 3, 4, 7, 4, 4, 7, 3, 4, 10, 0, 6, 6, 5, 3, 6, 7, 12, 4, 7, 4, 11, 8, 
10, 3, 9, 15, 5, 10, 7, 5, 5, 4, 10, 7, 21, 2, 13, 5, 8, 7, 5, 4, 6, 7, 4, 3, 
10, 5, 3, 3, 12, 8, 10, 8, 4, 3, 2, 5, 12, 3, 4, 4, 14, 6, 3, 9, 11, 4, 3, 3, 5,
10, 16, 6, 4, 11, 12, 4, 3, 1, 3, 4, 9, 14, 14, 7, 14, 9, 3, 4, 2, 0, 9, 4, 2, 
7, 19, 3, 4, 5, 6, 2, 3, 7, 7, 12, 6, 4, 10, 20, 4, 4, 18, 7, 2, 4, 8, 6, 7, 13,
9, 7, 7, 10, 5, 10, 7, 6, 6, 5, 3, 4, 11, 7, 8, 1, 4, 14, 10, 1, 4, 4, 1, 4, 6, 
3, 20, 3, 8, 1, 4, 3, 3, 4, 9, 3, 3, 7, 15, 19, 1, 9, 22, 6, 3, 2, 11, 5, 9, 3, 
5, 6, 6, 6, 5, 10, 3, 3, 6, 7, 4, 5, 4, 9, 7, 11, 8, 5, 9, 4, 5, 1, 5, 3, 15, 5,
1, 5, 1, 6, 3, 5, 6, 1, 3, 6, 15, 4, 1, 2, 1, 7, 0, 13, 8, 8, 4, 12, 5, 2, 2, 
10, 11, 7, 10, 5, 3, 3, 9, 5, 0, 6, 9, 3, 10, 21, 6, 5, 2, 22, 2, 11, 7, 2, 11, 
14, 27, 6, 4, 8, 15, 2, 5, 18, 4, 1, 6, 2, 6, 5, 6, 5, 3, 8, 3, 15, 7, 9, 27, 
27, 6, 4, 9, 3, 5, 0, 15, 2, 4, 7, 2, 2, 4, 2, 8, 4, 7, 6, 9, 7, 3, 14, 9, 1, 
16, 6, 9, 11, 4, 2, 4, 3, 2, 15, 4, 6, 5, 8, 7, 14, 2, 6, 8, 14, 3, 10, 14, 5, 
4, 4, 5, 8, 3, 4, 3, 2, 5, 3, 4, 5, 4, 8, 5, 7, 2, 5, 8, 4, 4, 8, 8, 8, 11, 5, 
10, 10, 3, 4, 9, 4, 7, 15, 3, 10, 5, 27, 5, 2, 7, 9, 8, 5, 6, 13, 14, 6, 5, 5, 
1, 2, 2, 7, 14, 7, 2, 7, 1, 4, 3, 8, 1, 5, 14, 9, 11, 4, 6, 4, 18, 4, 10, 6, 20,
3, 1, 8, 3, 6, 6, 2, 4, 7, 9, 9, 16, 3, 13, 1, 3, 8, 9, 14, 3, 5, 6, 9, 8, 8, 5,
5, 8, 9, 7, 2, 3, 7, 10, 1, 3, 5, 8, 8, 3, 5, 6, 3, 2, 9, 6, 2, 10, 2, 2, 2, 15,
3, 9, 15, 8, 9, 7, 7, 8, 14, 15, 3, 5, 3, 5, 6, 11, 0, 6, 6, 8, 8, 12, 4, 3, 14,
2, 4, 4, 13, 8, 5, 10, 4, 2, 7, 5, 8, 20, 3, 2, 4, 12, 9, 6, 27, 6, 1, 5, 10, 8,
16, 3, 8, 3, 9, 12, 4, 9, 6, 27, 9, 6, 10, 12, 5, 10, 6, 15, 9, 6, 7, 2, 1, 2, 
6, 6, 13, 0, 5, 4, 5, 6, 12, 6, 3, 5, 12, 1, 6, 6, 4, 5, 3, 4, 8, 10, 1, 5, 5, 
3, 15, 5, 5, 3, 2, 5, 5, 4, 10, 3, 5, 7, 10, 4, 7, 11, 2, 2, 6, 5, 1, 8, 2, 2, 
1, 1, 15, 9, 11, 1, 3, 4, 1, 6, 2, 14, 6, 6, 3, 7, 3, 3, 5, 20, 10, 10, 3, 4, 
14, 4, 8, 1, 11, 6, 3, 7, 6, 3, 8, 7, 3, 5, 13, 14, 4, 5, 6, 3, 5, 4, 8, 16, 1, 
6, 9, 2, 5, 3, 8, 3, 2, 7, 6, 7, 13, 10, 2, 2, 8, 6, 14, 2, 6, 10, 4, 10, 4, 3, 
14, 8, 12, 9, 2, 4, 9, 4, 10, 3, 4, 2, 3, 15, 0, 6, 13, 5, 6, 10, 6, 7, 2, 8, 6,
4, 3, 8, 6, 6, 0, 5, 6, 5, 10, 2, 8, 2, 14, 2, 3, 4, 10, 1, 3, 8, 5, 0, 3, 5, 
11, 4, 9, 16, 3, 8, 5, 9, 6, 6, 21, 6, 4, 1, 2, 10, 3, 9, 6, 3, 3, 14, 6, 12, 6,
3, 9, 3, 7, 10, 5, 10, 8, 11, 9, 4, 2, 6, 8, 1, 7, 10, 7, 6, 11, 20, 4, 2, 4, 
10, 4, 3, 2, 0, 4, 7, 6, 6, 3, 18, 15, 6, 2, 19, 10, 7, 8, 0, 3, 3, 9, 8, 2, 5, 
3, 7, 6, 8, 6, 3, 2, 4, 0, 10, 7, 11, 7, 8, 4, 3, 10, 3, 2, 6, 2, 0, 4, 8, 9, 
11, 2, 10, 5, 3, 14, 11, 8, 1, 20, 6, 8, 10, 3, 3, 1, 4, 1, 6, 10, 10, 8, 5, 20,
5, 3, 4, 7, 10, 5, 6, 3, 3, 8, 4, 8, 15, 15, 6, 15, 7, 4, 10, 2, 6, 5, 4, 4, 10,
9, 13, 9, 4, 10, 6, 10, 9, 14, 14, 10, 3, 4, 8, 19, 14, 4, 9, 0, 10, 14, 6, 10, 
20, 3, 7, 3, 6, 8, 1, 11, 15, 1, 8, 13, 4, 7, 4, 9, 9, 2, 8, 4, 15, 2, 7, 4, 2, 
10, 4, 2, 6, 15, 16, 11, 7, 4, 4, 3, 11, 3, 2, 8, 11, 13, 14, 1, 6, 5, 11, 4, 
15, 19, 9, 6, 3, 3, 8, 1, 7, 2, 6, 1, 1, 11, 3, 3, 3, 12, 1, 2, 7, 15, 2, 7, 15,
15, 7, 7, 10, 3, 9, 7, 7, 2, 6, 7, 10, 0, 2, 7, 1, 0, 6, 7, 5, 12, 6, 19, 4, 9, 
6, 8, 2, 3, 14, 11, 7, 10, 2, 2, 2, 3, 7, 6, 5, 5, 3, 10, 3, 14, 6, 13, 12, 14, 
2, 2, 13, 10, 12, 2, 14, 3, 2, 3, 5, 10, 5, 5, 11, 5, 2, 7, 5, 4, 7, 6, 11, 10, 
7, 14, 20, 2, 4, 5, 12, 5, 5, 21, 4, 15, 5, 20, 5, 4, 5, 15, 1, 10, 1, 10, 10, 
6, 3, 8, 8, 2, 10, 6, 2, 1, 5, 8, 2, 7, 8, 14, 6, 7, 5, 1, 5, 8, 5, 1, 6, 5, 14,
5, 7, 5, 1, 27, 8, 10, 2, 15, 4, 7, 8, 5, 10, 6, 14, 5, 2, 6, 14, 0, 7, 14, 9, 
5, 8, 7, 7, 7, 3, 7, 6, 13, 9, 6, 2, 4, 7, 4, 6, 7, 2, 5, 6, 4, 8, 2, 4, 2, 3, 
8, 8, 6, 4, 14, 4, 8, 1, 6, 10, 8, 1, 2, 4, 2, 3, 9, 16, 3, 1, 2, 1, 8, 1, 15, 
4, 8, 3, 4, 9, 3, 10, 2, 2, 8, 0, 4, 4, 8, 5, 2, 6, 10, 10, 9, 13, 9, 4, 3, 1, 
7, 16, 6, 4, 13, 5, 11, 2, 6, 5, 12, 6, 9, 13, 7, 19, 9, 15, 11, 9, 3, 5, 5, 7, 
4, 4, 5, 8, 4, 5, 3, 13, 8, 3, 1, 16, 3, 9, 4, 4, 9, 10, 8, 7, 5, 6, 10, 1, 6, 
10, 7, 14, 4, 6, 27, 4, 13, 5, 10, 5, 10, 8, 4, 2, 7, 8, 9, 4, 16, 4, 15, 3, 9, 
2, 6, 2, 5, 4, 10, 3, 6, 4, 4, 6, 7, 10, 20, 2, 10, 2, 3, 20, 8, 15, 8, 5, 11, 
6, 4, 2, 10, 7, 7, 8, 8, 11, 4, 8, 4, 8, 10, 2, 5, 6, 9, 7, 4, 1, 6, 6, 20, 12, 
15, 10, 0, 1, 3, 9, 1, 3, 3, 12, 14, 11, 1, 4, 7, 3, 9, 5, 14, 16, 10, 4, 16, 6,
6, 2, 13, 6, 8, 10, 2, 6, 3, 4, 2, 9, 7, 3, 5, 2, 8, 10, 8, 19, 20, 5, 0, 14, 4,
6, 8, 4, 6, 2, 10, 15, 6, 10, 1, 4, 4, 2, 20, 7, 5, 6, 4, 10, 7, 8, 7, 8, 20, 2,
14, 9, 20, 7, 10, 4, 4, 7, 3, 3, 4, 7, 6, 4, 4, 8, 6, 4, 6, 7, 5, 5, 3, 15, 14, 
15, 4, 0, 6, 5, 4, 15, 8, 15, 8, 7, 11, 13, 4, 10, 7, 6, 14, 6, 6, 5, 7, 1, 6, 
5, 4, 5, 14, 9, 5, 10, 3, 5, 5, 3, 9, 7, 5, 0, 6, 13, 15, 3, 8, 9, 2, 9, 4, 10, 
4, 8, 3, 6, 8, 11, 12, 8, 22, 8, 3, 8, 15, 0, 6, 2, 5, 8, 15, 8, 2, 7, 3, 10, 2,
5, 3, 7, 7, 6, 3, 13, 3, 8, 10, 2, 1, 1, 1, 13, 5, 9, 5, 20, 7, 4, 1, 6, 6, 11, 
14, 4, 8, 15, 15, 6, 4, 6, 7, 5, 15, 8, 11, 10, 6, 5, 12, 1, 2, 5, 7, 8, 3, 12, 
3, 7, 3, 1, 11, 7, 8, 13, 9, 6, 7, 5, 2, 9, 13, 3, 8, 4, 4, 9, 4, 8, 0, 13, 2, 
15, 4, 4, 2, 4, 10, 3, 14, 1, 10, 13, 10, 0, 5, 10, 10, 6, 3, 6, 2, 8, 9, 6, 9, 
13, 13, 6, 2, 2, 26, 10, 3, 5, 4, 12, 1, 3, 4, 0, 5, 4, 9, 6, 9, 8, 10, 5, 7, 
11, 2, 10, 11, 6, 4, 12, 3, 8, 13, 6, 4, 2, 8, 4, 9, 2, 2, 8, 1, 6, 7, 10, 5, 9,
2, 10, 6, 8, 3, 1, 14, 8, 5, 6, 5, 6, 1, 10, 6, 4, 5, 5, 8, 6, 11, 11, 4, 3, 3, 
9, 6, 6, 10, 6, 2, 4, 6, 6, 12, 2, 11, 10, 3, 3, 3, 7, 5, 7, 2, 15, 10, 12, 11, 
3, 12, 7, 7, 16, 10, 7, 4, 5, 4, 12, 4, 9, 15, 8, 1, 4, 6, 6, 3, 15, 4, 10, 8, 
6, 4, 9, 6, 3, 8, 7, 4, 5, 6, 7, 9, 7, 9, 7, 20, 4, 20, 6, 20, 7, 4, 0, 5, 7, 
15, 11, 2, 4, 6, 8, 6, 14, 8, 8, 1, 2, 10, 19, 10, 5, 8, 2, 6, 3, 14, 7, 3, 13, 
1, 19, 2, 3, 4, 10, 3, 3, 3, 7, 6, 7, 7, 5, 18, 14, 12, 5, 4, 14, 4, 3, 4, 5, 5,
4, 7, 8, 4, 9, 10, 7, 11, 8, 8, 11, 6, 4, 6, 9, 3, 5, 12, 11, 11, 7, 4, 4, 5, 6,
4, 8, 5, 4, 4, 4, 19, 4, 9, 6, 1, 5, 4, 5, 8, 2, 4, 2, 6, 2, 6, 20, 7, 11, 6, 
11, 6, 11, 7, 15, 2, 6, 6, 1, 5, 3, 11, 11, 5, 4, 2, 8, 14, 5, 5, 6, 1, 3, 16, 
3, 9, 8, 7, 3, 10, 5, 12, 9, 13, 3, 5, 2, 9, 10, 6, 2, 14, 15, 0, 6, 4, 14, 3, 
9, 5, 7, 8, 7, 6, 16, 3, 5, 6, 9, 6, 8, 5, 4, 9, 5, 1, 8, 11, 10, 3, 8, 3, 4, 7,
6, 11, 1, 3, 1, 12, 4, 10, 2, 6, 10, 8, 5, 7, 12, 7, 7, 4, 6, 6, 15, 10, 6, 10, 
3, 2, 4, 13, 5, 14, 10, 14, 6, 5, 10, 8, 8, 3, 10, 2, 5, 0, 6, 13, 14, 6, 7, 10,
1, 11, 1, 18, 4, 4, 1, 7, 4, 3, 4, 7, 3, 12, 2, 7, 11, 8, 10, 3, 3, 2, 6, 3, 9, 
5, 13, 6, 3, 8, 5, 13, 5, 2, 3, 1, 3, 2, 10, 4, 6, 2, 4, 6, 4, 10, 10, 7, 9, 7, 
5, 2, 7, 4, 15, 13, 1, 10, 7, 6, 13, 4, 1, 7, 11, 4, 6, 4, 1, 7, 6, 8, 5, 6, 4, 
8, 9, 2, 2, 9, 8, 8, 6, 1, 10, 4, 9, 11, 2, 12, 11, 1, 10, 9, 1, 1, 12, 1, 2, 7,
6, 6, 5, 7, 4, 7, 6, 5, 13, 4, 4, 2, 2, 11, 6, 6, 12, 10, 2, 6, 6, 11, 4, 8, 1, 
2, 5, 4, 5, 7, 10, 9, 7, 11, 9, 2, 12, 2, 2, 3, 4, 15, 5, 13, 14, 4, 4, 1, 7, 8,
4, 1, 5, 4, 2, 2, 3, 2, 4, 2, 15, 6, 8, 3, 3, 11, 4, 2, 7, 1, 10, 1, 8, 1, 2, 8,
5, 5, 8, 3, 8, 6, 5, 14, 7, 7, 20, 5, 11, 3, 0, 3, 3, 13, 7, 20, 4, 4, 15, 20, 
4, 16, 0, 6, 12, 5, 1, 6, 4, 0, 0, 8, 1, 1, 8, 11, 2, 9, 2, 15, 2, 8, 5, 8, 3, 
2, 3, 16, 1, 6, 2, 13, 3, 1, 2, 8, 7, 3, 6, 10, 7, 9, 16, 3, 4, 6, 10, 6, 10, 8,
6, 2, 2, 13, 5, 13, 1, 6, 5, 5, 5, 3, 1, 4, 6, 1, 8, 8, 8, 9, 7, 9, 10, 3, 3, 
15, 8, 4, 15, 13, 11, 7, 1, 8, 8, 19, 19, 8, 6, 3, 14, 15, 7, 5, 5, 3, 5, 6, 4, 
8, 5, 5, 3, 15, 4, 4, 15, 10, 10, 27, 4, 2, 1, 3, 5, 14, 4, 8, 8, 6, 20, 2, 3, 
10, 5, 4, 9, 5, 4, 8, 27, 8, 11, 0, 4, 6, 10, 2, 4, 6, 10, 5, 7, 7, 7, 3, 9, 0, 
2, 6, 5, 4, 10, 2, 9, 12, 2, 3, 4, 13, 8, 9, 20, 1, 7, 10, 3, 4, 10, 8, 6, 2, 8,
9, 4, 3, 6, 2, 4, 6, 4, 11, 5, 2, 4, 6, 12, 5, 3, 15, 4, 8, 2, 4, 7, 7, 10, 0, 
4, 5, 2, 1, 2, 1, 16, 5, 3, 8, 14, 10, 5, 5, 9, 7, 10, 5, 3, 11, 15, 10, 6, 1, 
8, 8, 8, 11, 3, 10, 5, 9, 6, 6, 6, 2, 2, 13, 4, 8, 3, 20, 13, 2, 9, 7, 5, 6, 3, 
8, 13, 3, 5, 6, 6, 7, 4, 4, 10, 10, 9, 3, 3, 4, 6, 2, 7, 4, 1, 8, 7, 6, 10, 6, 
5, 5, 8, 6, 4, 4, 9, 12, 3, 10, 8, 4, 5, 5, 5, 12, 8, 15, 3, 13, 12, 5, 4, 4, 5,
4, 2, 5, 9, 1, 4, 6, 10, 10, 1, 8, 12, 9, 6, 2, 5, 5, 16, 2, 9, 6, 7, 8, 14, 5, 
5, 6, 9, 15, 4, 6, 2, 14, 5, 6, 6, 4, 10, 5, 4, 6, 10, 6, 2, 6, 5, 7, 6, 6, 12, 
10, 11, 0, 8, 0, 9, 10, 3, 12, 13, 13, 9, 10, 8, 10, 6, 3, 5, 6, 8, 8, 5, 2, 5, 
5, 4, 0, 3, 3, 1, 6, 3, 13, 4, 6, 10, 5, 10, 12, 3, 5, 13, 9, 3, 10, 5, 19, 7, 
4, 8, 6, 16, 9, 6, 2, 9, 9, 4, 7, 11, 11, 3, 6, 14, 11, 8, 6, 6, 10, 5, 3, 11, 
3, 7, 5, 4, 7, 20, 9, 3, 10, 2, 8, 10, 9, 5, 14, 7, 11, 4, 9, 7, 5, 7, 4, 5, 4, 
6, 9, 6, 4, 5, 15, 10, 2, 6, 2, 6, 7, 4, 6, 3, 4, 5, 4, 2, 9, 3, 9, 15, 7, 11, 
5, 2, 7, 13, 10, 6, 7, 5, 1, 9, 20, 11, 6, 10, 4, 4, 11, 8, 3, 27, 2, 1, 6, 1, 
10, 5, 5, 8, 3, 14, 4, 14, 3, 2, 6, 6, 0, 6, 1, 6, 3, 4, 6, 14, 2, 6, 6, 8, 20, 
3, 1, 13, 4, 1, 5, 3, 7, 2, 13, 4, 11, 1, 11, 2, 16, 9, 6, 10, 6, 6, 4, 9, 8, 4,
10, 9, 1, 20, 1, 4, 5, 7, 11, 4, 10, 6, 2, 10, 8, 5, 2, 6, 9, 9, 5, 3, 10, 7, 
10, 13, 5, 8, 5, 6, 10, 3, 4, 8, 5, 19, 7, 7, 10, 1, 2, 11, 5, 5, 2, 9, 3, 7, 
13, 2, 3, 8, 4, 10, 8, 4, 6, 2, 3, 15, 6, 7, 4, 10, 7, 2, 10, 15, 5, 6, 14, 7, 
4, 9, 1, 2, 5, 15, 6, 7, 4, 10, 6, 9, 21, 3, 18, 6, 7, 5, 13, 2, 5, 9, 15, 12, 
8, 15, 10, 11, 6, 9, 2, 3, 15, 10, 4, 10, 6, 5, 5, 20, 13, 7, 4, 11, 5, 2, 10, 
3, 2, 4, 3, 8, 12, 22, 1, 2, 6, 8, 6, 6, 2, 2, 6, 5, 3, 6, 2, 15, 2, 4, 4, 5, 3,
11, 11, 5, 0, 6, 7, 5, 5, 5, 10, 4, 5, 6, 10, 4, 7, 4, 7, 2, 15, 7, 12, 2, 21, 
8, 4, 2, 21, 1, 4, 10, 4, 8, 6, 2, 6, 5, 7, 12, 4, 7, 2, 3, 12, 5, 7, 12, 3, 15,
3, 2, 3, 10, 6, 2, 4, 2, 6, 9, 4, 2, 2, 9, 6, 6, 19, 4, 5, 3, 4, 7, 8, 5, 6, 2, 
5, 5, 15, 2, 14, 7, 6, 4, 2, 13, 4, 5, 3, 14, 3, 4, 6, 6, 12, 15, 2, 2, 7, 13, 
10, 2, 2, 8, 5, 27, 14, 10, 3, 5, 11, 6, 14, 6, 6, 6, 7, 7, 2, 9, 4, 5, 7, 5, 4,
3, 3, 3, 8, 2, 5, 6, 8, 8, 4, 6, 3, 6, 4, 8, 0, 1, 6, 4, 14, 3, 6, 7, 11, 6, 4, 
20, 5, 13, 5, 2, 2, 6, 8, 15, 7, 13, 6, 2, 10, 4, 9, 4, 11, 2, 5, 12, 9, 3, 4, 
3, 2, 2, 3, 5, 4, 4, 16, 6, 10, 14, 4, 15, 5, 0, 15, 1, 7, 4, 6, 3, 4, 10, 9, 5,
8, 4, 3, 15, 16, 4, 8, 4, 9, 6, 5, 2, 5, 9, 3, 8, 6, 11, 14, 15, 14, 7, 1, 5, 2,
10, 5, 6, 2, 14, 2, 2, 7, 10, 5, 1, 8, 6, 3, 2, 1, 3, 11, 3, 6, 12, 4, 7, 20, 
10, 20, 2, 8, 10, 6, 1, 4, 2, 4, 11, 11, 4, 6, 10, 9, 10, 19, 7, 7, 3, 9, 2, 4, 
8, 18, 4, 2, 8, 9, 4, 4, 9, 10, 5, 2, 8, 4, 9, 10, 0, 4, 10, 7, 4, 11, 4, 4, 8, 
9, 11, 15, 2, 5, 2, 15, 6, 13, 7, 6, 10, 10, 2, 6, 10, 9, 2, 10, 20, 14, 5, 4, 
6, 8, 15, 10, 5, 1, 10, 4, 7, 4, 2, 14, 2, 2, 6, 7, 2, 7, 3, 1, 12, 6, 9, 7, 3, 
2, 1, 14, 4, 7, 6, 9, 3, 7, 7, 9, 6, 4, 2, 20, 6, 14, 4, 5, 5, 7, 2, 8, 9, 9, 
15, 2, 1, 15, 2, 4, 10, 3, 5, 15, 5, 6, 6, 5, 2, 4, 3, 14, 6, 3, 16, 8, 12, 5, 
0, 2, 10, 13, 7, 9, 6, 3, 4, 10, 5, 4, 3, 2, 5, 7, 7, 7, 6, 4, 7, 11, 8, 13, 12,
15, 13, 4, 4, 2, 3, 5, 7, 14, 6, 8, 3, 18, 1, 2, 4, 2, 3, 15, 7, 16, 8, 2, 20, 
6, 5, 3, 6, 8, 6, 1, 6, 3, 4, 6, 7, 20, 6, 1, 20, 6, 4, 3, 6, 20, 4, 3, 10, 2, 
6, 6, 6, 4, 2, 0, 5, 6, 11, 4, 5, 6, 10, 13, 11, 13, 2, 8, 6, 10, 8, 1, 4, 6, 
10, 13, 6, 3, 1, 2, 2, 8, 7, 13, 14, 6, 12, 12, 4, 6, 8, 5, 2, 7, 6, 0, 9, 6, 9,
8, 10, 10, 12, 0, 7, 20, 1, 8, 10, 7, 7, 8, 4, 5, 4, 7, 3, 5, 5, 8, 12, 8, 1, 
10, 10, 7, 19, 5, 10, 11, 2, 4, 8, 4, 11, 2, 7, 15, 2, 9, 10, 4, 6, 7, 7, 11, 
11, 10, 4, 6, 10, 5, 6, 14, 8, 6, 7, 9, 16, 4, 7, 5, 6, 5, 4, 20, 6, 3, 10, 1, 
7, 5, 2, 5, 20, 7, 8, 9, 4, 10, 4, 5, 9, 6, 5, 6, 8, 9, 3, 7, 6, 2, 3, 4, 9, 9, 
6, 7, 2, 10, 8, 10, 4, 4, 10, 9, 10, 8, 6, 12, 5, 5, 5, 10, 6, 4, 7, 6, 3, 1, 6,
1, 6, 14, 9, 2, 3, 4, 15, 1, 4, 0, 14, 4, 1, 6, 3, 9, 3, 5, 7, 2, 4, 10, 5, 5, 
6, 14, 11, 15, 4, 3, 20, 2, 5, 3, 4, 14, 4, 10, 6, 11, 7, 13, 11, 6, 8, 10, 0, 
1, 9, 10, 8, 10, 8, 9, 7, 5, 4, 4, 4, 5, 1, 3, 15, 1, 15, 5, 8, 6, 9, 0, 15, 4, 
9, 2, 4, 3, 4, 4, 3, 6, 9, 2, 8, 6, 2, 9, 13, 11, 20, 1, 14, 7, 7, 14, 12, 7, 1,
4, 6, 1, 4, 2, 3, 7, 10, 6, 8, 2, 13, 10, 10, 15, 7, 1, 9, 3, 5, 8, 8, 4, 5, 3, 
4, 4, 8, 6, 14, 7, 8, 7, 10, 14, 13, 10, 12, 14, 3, 6, 10, 14, 8, 11, 11, 8, 5, 
3, 20, 20, 5, 4, 14, 2, 6, 4, 3, 10, 18, 11, 11, 3, 3, 2, 10, 2, 9, 3, 15, 3, 7,
6, 6, 8, 4, 7, 3, 14, 3, 0, 1, 10, 4, 7, 2, 5, 7, 3, 9, 7, 1, 10, 11, 0, 8, 7, 
6, 1, 16, 12, 4, 7, 8, 13, 6, 2, 4, 8, 4, 11, 16, 2, 1, 10, 4, 2, 6, 6, 10, 15, 
3, 15, 2, 3, 6, 6, 0, 10, 10, 3, 2, 4, 7, 6, 14, 10, 5, 2, 10, 2, 12, 1, 8, 6, 
3, 8, 2, 15, 12, 5, 7, 9, 8, 7, 16, 1, 3, 7, 8, 2, 7, 8, 2, 4, 0, 0, 1, 14, 6, 
4, 10, 4, 13, 4, 5, 15, 3, 8, 5, 3, 6, 2, 3, 4, 15, 6, 3, 5, 9, 4, 5, 20, 4, 4, 
7, 19, 11, 9, 6, 4, 9, 15, 10, 2, 8, 14, 4, 15, 13, 8, 6, 14, 7, 7, 10, 6, 7, 3,
10, 13, 19, 3, 6, 7, 10, 5, 2, 4, 2, 5, 2, 16, 6, 12, 3, 21, 7, 14, 10, 10, 10, 
5, 5, 7, 8, 2, 15, 9, 4, 6, 4, 10, 2, 2, 5, 4, 11, 14, 12, 5, 6, 14, 6, 3, 21, 
5, 12, 4, 9, 1, 9, 6, 1, 10, 9, 1, 4, 1, 6, 15, 9, 6, 7, 7, 6, 11, 7, 10, 1, 8, 
7, 2, 8, 4, 6, 15, 12, 14, 3, 2, 21, 5, 5, 6, 7, 7, 13, 10, 11, 9, 7, 3, 2, 0, 
6, 5, 15, 10, 8, 1, 2, 3, 14, 4, 6, 10, 10, 8, 6, 4, 15, 0, 3, 2, 6, 2, 1, 6, 5,
19, 12, 2, 5, 0, 14, 6, 7, 2, 1, 12, 11, 11, 6, 1, 5, 4, 1, 2, 6, 2, 6, 10, 14, 
13, 10, 11, 6, 4, 9, 10, 7, 2, 8, 3, 6, 6, 5, 15, 13, 13, 3, 14, 10, 15, 11, 9, 
10, 8, 9, 5, 11, 4, 1, 6, 1, 9, 6, 11, 3, 9, 11, 15, 1, 5, 5, 10, 15, 6, 10, 5, 
14, 14, 6, 8, 2, 1, 2, 8, 4, 8, 20, 13, 5, 10, 6, 10, 5, 2, 10, 1, 5, 3, 14, 3, 
5, 8, 15, 4, 16, 8, 1, 4, 4, 14, 9, 5, 4, 5, 10, 3, 8, 7, 13, 1, 3, 4, 3, 14, 
15, 0, 3, 8, 5, 3, 2, 6, 3, 10, 2, 6, 6, 8, 13, 4, 6, 2, 20, 16, 10, 4, 1, 7, 
15, 11, 7, 10, 14, 14, 3, 4, 6, 5, 3, 4, 5, 14, 10, 2, 2, 6, 1, 16, 5, 11, 7, 
20, 4, 5, 6, 10, 5, 3, 2, 4, 2, 2, 12, 6, 4, 5, 7, 4, 2, 2, 21, 7, 10, 6, 6, 4, 
6, 5, 7, 1, 7, 5, 3, 9, 8, 2, 9, 4, 3, 2, 5, 20, 7, 11, 4, 3, 7, 8, 1, 6, 2, 10,
14, 8, 4, 5, 8, 5, 8, 8, 15, 1, 6, 14, 9, 8, 6, 4, 4, 2, 7, 13, 9, 10, 5, 10, 9,
15, 6, 7, 6, 7, 4, 6, 12, 4, 9, 15, 6, 7, 18, 1, 5, 10, 1, 14, 10, 9, 8, 6, 4, 
7, 9, 6, 11, 3, 3, 9, 13, 6, 2, 8, 6, 4, 7, 2, 6, 8, 2, 9, 3, 5, 4, 19, 3, 7, 6,
6, 11, 3, 9, 3, 2, 10, 5, 10, 8, 8, 2, 4, 7, 8, 13, 8, 3, 6, 5, 3, 9, 6, 3, 15, 
2, 3, 5, 3, 2, 2, 0, 17, 15, 3, 7, 9, 7, 2, 2, 4, 14, 4, 5, 6, 8, 6, 5, 4, 2, 6,
6, 4, 10, 0, 5, 11, 6, 5, 2, 1, 4, 6, 8, 5, 9, 1, 2, 20, 5, 11, 5, 3, 3, 8, 10, 
5, 14, 11, 12, 2, 3, 3, 14, 1, 11, 6, 7, 5, 5, 1, 6, 14, 8, 13, 3, 5, 6, 2, 10, 
3, 1, 7, 6, 5, 9, 10, 3, 1, 9, 2, 13, 20, 21, 8, 11, 14, 7, 3, 14, 4, 11, 9, 1, 
6, 2, 2, 4, 3, 8, 6, 13, 6, 15, 2, 5, 2, 1, 6, 5, 20, 10, 4, 13, 9, 4, 10, 11, 
2, 11, 5, 8, 6, 4, 11, 8, 6, 3, 2, 9, 6, 10, 3, 4, 11, 7, 6, 8, 20, 11, 5, 6, 7,
15, 5, 6, 10, 2, 8, 6, 4, 9, 6, 15, 10, 8, 3, 3, 5, 9, 11, 7, 3, 12, 2, 4, 7, 9,
7, 19, 9, 3, 7, 7, 7, 6, 10, 1, 7, 4, 20, 5, 1, 4, 8, 4, 7, 5, 5, 5, 5, 4, 6, 4,
2, 5, 2, 4, 4, 4, 15, 4, 10, 11, 4, 8, 10, 4, 2, 3, 12, 2, 5, 6, 3, 2, 9, 13, 2,
4, 5, 3, 9, 2, 13, 8, 10, 2, 10, 4, 14, 13, 20, 11, 5, 15, 10, 6, 1, 2, 9, 1, 4,
3, 0, 10, 13, 14, 15, 14, 10, 6, 4, 6, 13, 3, 3, 4, 8, 5, 1, 12, 3, 8, 12, 6, 4,
19, 7, 3, 3, 10, 11, 3, 26, 3, 12, 7, 20, 10, 3, 2, 15, 11, 11, 10, 6, 16, 10, 
2, 8, 6, 4, 15, 3, 4, 6, 7, 7, 6, 15, 10, 2, 6, 15, 4, 2, 12, 7, 5, 14, 11, 8, 
7, 1, 8, 3, 10, 4, 3, 14, 20, 7, 27, 3, 5, 8, 13, 8, 4, 6, 7, 4, 9, 6, 7, 8, 7, 
21, 1, 3, 10, 8, 13, 7, 6, 8, 20, 4, 4, 1, 9, 5, 3, 5, 7, 10, 4, 10, 1, 17, 3, 
21, 14, 5, 11, 1, 10, 3, 6, 3, 6, 8, 15, 15, 9, 12, 8, 9, 4, 4, 10, 8, 7, 11, 2,
14, 5, 2, 3, 28, 7, 5, 4, 5, 2, 18, 7, 1, 8, 16, 2, 15, 4, 8, 3, 4, 8, 8, 15, 8,
4, 3, 5, 3, 10, 26, 4, 4, 2, 15, 7, 0, 10, 11, 4, 5, 13, 5, 3, 10, 1, 14, 10, 
18, 8, 8, 5, 11, 4, 7, 15, 5, 4, 11, 2, 5, 5, 3, 6, 11, 6, 9, 13, 9, 8, 2, 12, 
15, 2, 6, 7, 1, 3, 2, 14, 3, 3, 5, 2, 2, 6, 7, 8, 3, 2, 8, 5, 7, 6, 5, 6, 10, 
15, 13, 6, 6, 6, 8, 4, 6, 4, 5, 8, 8, 3, 3, 11, 3, 9, 8, 2, 6, 4, 4, 7, 7, 3, 2,
14, 2, 15, 9, 11, 15, 3, 5, 16, 11, 3, 6, 4, 6, 6, 8, 10, 6, 6, 3, 1, 5, 16, 6, 
1, 12, 3, 10, 12, 3, 4, 3, 6, 12, 7, 9, 1, 6, 2, 10, 15, 10, 9, 6, 5, 4, 4, 7, 
2, 13, 2, 15, 20, 20, 4, 7, 10, 4, 5, 3, 15, 4, 11, 6, 15, 7, 9, 14, 4, 3, 7, 5,
3, 4, 9, 7, 1, 8, 10, 7, 9, 8, 9, 2, 6, 6, 2, 4, 4, 7, 10, 16, 2, 1, 6, 15, 3, 
5, 6, 10, 4, 8, 10, 6, 4, 12, 3, 15, 10, 7, 12, 12, 2, 8, 4, 2, 3, 5, 6, 5, 4, 
11, 14, 15, 16, 1, 6, 12, 8, 3, 13, 3, 6, 20, 2, 3, 2, 14, 11, 2, 4, 2, 3, 10, 
1, 3, 7, 8, 5, 11, 5, 2, 5, 10, 15, 15, 20, 2, 5, 2, 3, 7, 15, 6, 5, 7, 19, 4, 
1, 14, 13, 8, 2, 22, 6, 5, 13, 26, 3, 6, 1, 7, 6, 6, 28, 1, 14, 3, 4, 6, 8, 2, 
2, 6, 6, 3, 9, 7, 13, 5, 4, 10, 0, 2, 9, 6, 14, 3, 6, 2, 3, 11, 2, 15, 2, 7, 6, 
1, 19, 7, 6, 6, 10, 8, 5, 9, 13, 8, 6, 2, 7, 1, 4, 4, 4, 1, 16, 9, 8, 12, 5, 7, 
7, 5, 10, 9, 3, 6, 4, 19, 10, 3, 7, 4, 2, 5, 6, 13, 15, 14, 3, 2, 20, 6, 10, 6, 
4, 8, 10, 4, 15, 15, 5, 5, 3, 15, 6, 20, 3, 6, 4, 4, 7, 4, 14, 4, 14, 9, 2, 12, 
7, 6, 8, 6, 7, 2, 5, 5, 3, 13, 9, 12, 6, 2, 1, 15, 10, 4, 1, 11, 15, 4, 19, 6, 
3, 5, 8, 5, 8, 15, 20, 4, 8, 10, 3, 5, 2, 5, 10, 13, 4, 10, 4, 15, 9, 18, 4, 18,
4, 6, 0, 8, 7, 3, 5, 6, 8, 8, 1, 13, 8, 10, 4, 3, 14, 19, 5, 10, 11, 9, 5, 6, 
11, 6, 4, 10, 1, 8, 5, 8, 1, 10, 6, 8, 7, 20, 11, 14, 13, 3, 6, 7, 2, 20, 8, 4, 
5, 3, 3, 5, 8, 1, 11, 8, 3, 6, 14, 0, 7, 9, 5, 3, 5, 4, 15, 11, 4, 6, 15, 6, 0, 
4, 4, 9, 20, 12, 4, 26, 4, 14, 2, 0, 7, 13, 6, 2, 6, 8, 6, 0, 8, 5, 5, 4, 8, 6, 
8, 3, 2, 6, 3, 16, 7, 5, 2, 3, 7, 20, 4, 13, 4, 14, 10, 7, 4, 5, 2, 6, 4, 6, 5, 
4, 15, 2, 7, 6, 4, 8, 15, 6, 12, 3, 4, 4, 1, 2, 19, 10, 2, 9, 12, 11, 13, 7, 12,
4, 4, 14, 3, 4, 8, 4, 12, 8, 15, 11, 5, 14, 9, 14, 4, 11, 4, 10, 8, 3, 10, 8, 7,
0, 8, 3, 3, 6, 13, 5, 15, 4, 4, 6, 4, 1, 2, 7, 8, 3, 4, 7, 3, 4, 5, 4, 14, 5, 
10, 4, 5, 11, 10, 7, 11, 2, 3, 6, 4, 8, 6, 4, 3, 5, 4, 14, 7, 21, 5, 9, 2, 14, 
7, 5, 13, 6, 5, 4, 4, 13, 6, 4, 7, 8, 2, 7, 15, 1, 5, 7, 12, 2, 6, 9, 3, 13, 4, 
9, 19, 3, 4, 7, 9, 4, 10, 6, 11, 7, 4, 11, 7, 8, 20, 1, 6, 3, 14, 5, 11, 7, 5, 
15, 15, 10, 4, 14, 10, 2, 1, 5, 7, 15, 7, 12, 14, 2, 12, 2, 3, 9, 6, 3, 2, 6, 7,
6, 8, 0, 7, 4, 10, 5, 13, 15, 4, 4, 6, 6, 2, 2, 11, 0, 4, 7, 5, 5, 2, 1, 5, 4, 
20, 4, 20, 7, 15, 2, 10, 12, 3, 7, 1, 7, 4, 6, 5, 7, 8, 3, 5, 7, 2, 2, 5, 21, 5,
1, 15, 2, 10, 16, 7, 4, 3, 8, 8, 6, 2, 0, 9, 7, 6, 6, 4, 11, 7, 4, 5, 9, 5, 3, 
4, 15, 7, 4, 10, 3, 19, 7, 2, 10, 5, 10, 8, 9, 4, 6, 4, 6, 7, 10, 3, 11, 6, 11, 
0, 13, 12, 5, 6, 5, 1, 1, 2, 25, 5, 5, 2, 1, 11, 1, 12, 15, 11, 12, 5, 10, 5, 8,
8, 4, 12, 5, 4, 10, 19, 4, 3, 0, 27, 9, 7, 5, 8, 2, 9, 10, 16, 10, 2, 14, 12, 8,
20, 6, 15, 6, 2, 11, 4, 3, 1, 12, 10, 5, 1, 15, 20, 4, 20, 2, 5, 20, 27, 8, 7, 
6, 4, 4, 8, 5, 1, 4, 4, 4, 9, 2, 11, 4, 8, 6, 9, 5, 2, 15, 7, 9, 10, 20, 6, 5, 
9, 14, 3, 10, 15, 9, 5, 3, 12, 6, 9, 11, 15, 10, 4, 4, 4, 2, 20, 7, 3, 14, 7, 3,
6, 11, 5, 3, 4, 4, 4, 14, 5, 6, 1, 7, 7, 6, 10, 10, 7, 4, 0, 5, 8, 5, 5, 4, 8, 
8, 5, 7, 5, 6, 1, 10, 5, 2, 4, 4, 2, 0, 9, 5, 4, 13, 6, 3, 9, 2, 3, 4, 7, 4, 6, 
6, 8, 5, 14, 9, 11, 3, 10, 4, 11, 4, 8, 13, 10, 14, 2, 16, 8, 5, 20, 9, 20, 6, 
1, 6, 8, 1, 4, 9, 10, 5, 2, 9, 9, 7, 11, 4, 3, 6, 5, 6, 7, 5, 10, 1, 4, 4, 5, 8,
11, 9, 3, 7, 4, 5, 27, 3, 3, 15, 6, 3, 7, 8, 10, 5, 11, 11, 13, 2, 9, 13, 2, 15,
11, 3, 3, 4, 6, 11, 5, 9, 10, 3, 3, 4, 10, 2, 5, 3, 6, 11, 6, 6, 4, 1, 3, 6, 8, 
16, 5, 8, 1, 3, 7, 10, 5, 5, 10, 10, 3, 1, 3, 12, 3, 1, 4, 4, 4, 4, 1, 1, 4, 14,
11, 3, 6, 11, 15, 1, 6, 11, 5, 10, 2, 14, 6, 3, 10, 6, 2, 20, 1, 9, 11, 5, 2, 2,
2, 6, 3, 4, 8, 2, 6, 9, 10, 8, 2, 3, 9, 3, 7, 11, 9, 2, 14, 3, 11, 10, 6, 9, 7, 
4, 8, 3, 9, 10, 8, 9, 13, 4, 8, 11, 1, 7, 7, 3, 4, 1, 5, 5, 8, 10, 3, 3, 5, 15, 
4, 5, 9, 3, 0, 7, 13, 6, 12, 1, 5, 6, 8, 6, 5, 7, 10, 8, 9, 6, 11, 1, 10, 10, 4,
6, 4, 1, 8, 14, 1, 2, 1, 9, 0, 6, 3, 9, 5, 6, 4, 3, 5, 6, 4, 9, 18, 7, 5, 5, 0, 
7, 7, 8, 8, 11, 2, 6, 12, 8, 14, 10, 3, 3, 3, 15, 16, 6, 6, 4, 7, 10, 4, 5, 9, 
8, 1, 10, 10, 4, 8, 7, 2, 3, 3, 7, 5, 7, 8, 8, 6, 5, 3, 4, 21, 15, 6, 3, 4, 9, 
2, 1, 1, 3, 11, 8, 2, 7, 13, 14, 6, 2, 10, 13, 5, 8, 9, 5, 11, 9, 9, 8, 3, 5, 3,
15, 6, 20, 8, 5, 11, 2, 4, 9, 5, 4, 12, 7, 6, 10, 15, 10, 6, 5, 5, 7, 2, 21, 10,
8, 10, 3, 1, 10, 4, 3, 9, 11, 5, 10, 14, 9, 7, 10, 6, 2, 20, 5, 7, 3, 6, 9, 4, 
6, 1, 4, 7, 10, 2, 9, 13, 20, 4, 7, 8, 6, 4, 3, 5, 5, 4, 18, 16, 9, 9, 14, 6, 1,
16, 7, 4, 3, 6, 12, 1, 2, 14, 3, 7, 9, 10, 2, 4, 21, 4, 8, 9, 11, 6, 1, 4, 7, 8,
4, 4, 11, 2, 11, 12, 10, 8, 27, 0, 5, 13, 2, 2, 9, 3, 3, 3, 2, 5, 6, 3, 3, 4, 
10, 4, 5, 10, 14, 1, 5, 7, 3, 5, 16, 6, 3, 5, 6, 4, 4, 10, 1, 9, 3, 3, 8, 10, 9,
2, 5, 7, 6, 8, 3, 4, 3, 4, 7, 7, 6, 4, 6, 11, 10, 5, 10, 5, 5, 6, 4, 5, 6, 5, 
10, 3, 26, 5, 5, 9, 7, 4, 10, 3, 7, 3, 4, 7, 4, 6, 9, 9, 4, 7, 5, 7, 6, 0, 6, 4,
3, 5, 10, 4, 16, 7, 4, 10, 15, 6, 3, 2, 12, 10, 5, 13, 3, 2, 3, 3, 13, 11, 5, 
18, 12, 6, 12, 0, 3, 15, 13, 6, 6, 9, 3, 7, 15, 11, 0, 4, 15, 5, 4, 8, 7, 15, 8,
3, 4, 10, 4, 0, 5, 2, 2, 4, 0, 4, 6, 10, 4, 5, 4, 20, 5, 6, 6, 0, 2, 9, 6, 3, 
15, 7, 0, 6, 5, 2, 5, 3, 9, 2, 5, 4, 6, 11, 5, 6, 5, 8, 9, 7, 4, 5, 1, 2, 2, 2, 
9, 8, 8, 3, 4, 8, 5, 3, 11, 7, 11, 6, 13, 20, 3, 2, 7, 7, 6, 10, 6, 2, 6, 4, 15,
15, 5, 6, 12, 5, 5, 4, 16, 19, 10, 4, 6, 5, 6, 4, 2, 10, 6, 5, 6, 2, 7, 2, 11, 
4, 7, 27, 5, 4, 22, 7, 14, 2, 3, 3, 10, 1, 3, 3, 8, 10, 4, 13, 9, 7, 20, 10, 8, 
4, 6, 6, 8, 3, 11, 1, 8, 2, 6, 5, 8, 6, 2, 5, 15, 12, 3, 13, 11, 10, 16, 15, 3, 
1, 1, 4, 3, 1, 1, 10, 1, 5, 6, 7, 5, 8, 8, 6, 9, 11, 7, 5, 5, 2, 15, 4, 12, 6, 
2, 8, 16, 7, 6, 4, 7, 9, 6, 13, 8, 4, 3, 5, 2, 11, 7, 9, 7, 2, 4, 11, 8, 20, 9, 
2, 11, 4, 10, 4, 0, 5, 9, 6, 2, 5, 7, 8, 3, 10, 12, 4, 2, 4, 7, 5, 7, 1, 4, 10, 
7, 10, 8, 8, 7, 7, 3, 7, 7, 4, 12, 5, 6, 5, 6, 11, 2, 3, 10, 3, 3, 7, 3, 9, 20, 
10, 10, 12, 6, 5, 6, 3, 20, 6, 7, 5, 16, 11, 6, 5, 9, 15, 5, 8, 5, 1, 1, 4, 3, 
4, 2, 7, 2, 5, 2, 12, 4, 7, 10, 7, 8, 15, 6, 1, 9, 3, 7, 8, 5, 13, 7, 6, 1, 4, 
5, 7, 14, 8, 10, 6, 6, 7, 9, 1, 6, 7, 10, 8, 10, 5, 3, 9, 10, 14, 4, 7, 9, 10, 
5, 10, 10, 6, 8, 1, 6, 1, 15, 4, 11, 6, 8, 4, 10, 14, 16, 12, 5, 5, 2, 7, 10, 
10, 13, 6, 15, 4, 2, 2, 20, 10, 10, 6, 7, 3, 1, 10, 9, 8, 6, 3, 10, 10, 7, 19, 
10, 3, 5, 2, 7, 10, 2, 13, 5, 2, 10, 17, 6, 12, 12, 4, 10, 6, 0, 8, 9, 7, 10, 0,
10, 8, 2, 9, 8, 13, 7, 5, 6, 14, 5, 6, 6, 14, 1, 5, 5, 11, 10, 5, 8, 6, 10, 10, 
9, 6, 5, 5, 5, 3, 6, 7, 7, 20, 10, 16, 1, 4, 8, 14, 8, 12, 3, 6, 1, 20, 7, 6, 0,
3, 5, 6, 6, 7, 2, 3, 15, 9, 5, 9, 14, 14, 9, 4, 8, 5, 4, 15, 5, 6, 6, 8, 11, 8, 
4, 2, 2, 1, 9, 4, 13, 10, 5, 11, 5, 3, 5, 6, 6, 15, 3, 15, 4, 5, 7, 3, 4, 5, 4, 
6, 4, 6, 6, 3, 13, 20, 9, 4, 11, 7, 7, 3, 11, 0, 7, 4, 10, 2, 11, 10, 0, 3, 4, 
7, 14, 10, 15, 2, 10, 6, 11, 6, 8, 8, 2, 4, 13, 5, 4, 18, 8, 10, 5, 3, 6, 5, 9, 
8, 15, 5, 3, 3, 9, 5, 2, 1, 14, 9, 10, 1, 4, 1, 6, 2, 3, 15, 6, 15, 4, 8, 9, 6, 
1, 7, 1, 9, 5, 15, 8, 3, 4, 8, 10, 4, 14, 1, 5, 10, 14, 15, 7, 2, 5, 7, 9, 2, 
10, 7, 8, 3, 7, 4, 9, 11, 8, 14, 6, 10, 9, 4, 0, 14, 13, 13, 6, 15, 1, 2, 2, 8, 
1, 10, 14, 4, 10, 15, 7, 10, 13, 10, 7, 2, 7, 14, 11, 4, 2, 2, 19, 11, 1, 10, 
12, 5, 13, 6, 1, 5, 4, 14, 3, 14, 7, 0, 3, 9, 2, 3, 4, 6, 11, 5, 5, 4, 11, 20, 
5, 5, 8, 6, 7, 5, 10, 16, 9, 6, 2, 15, 5, 15, 16, 6, 2, 11, 10, 3, 10, 11, 11, 
10, 0, 5, 8, 9, 27, 2, 14, 8, 4, 7, 8, 10, 3, 4, 8, 6, 3, 8, 6, 5, 9, 9, 2, 7, 
4, 3, 10, 7, 0, 8, 3, 6, 5, 4, 2, 8, 4, 12, 10, 6, 9, 2, 1, 2, 2, 5, 10, 4, 7, 
2, 1, 19, 13, 6, 3, 1, 4, 14, 7, 1, 5, 8, 4, 5, 5, 7, 2, 8, 8, 4, 3, 3, 6, 15, 
12, 3, 16, 9, 4, 5, 5, 15, 2, 6, 7, 3, 3, 20, 3, 7, 2, 7, 7, 13, 2, 4, 5, 6, 2, 
7, 3, 6, 3, 13, 8, 3, 10, 7, 8, 19, 15, 9, 3, 8, 11, 5, 14, 8, 9, 15, 2, 2, 7, 
9, 1, 1, 1, 2, 7, 3, 7, 6, 8, 1, 10, 3, 8, 8, 9, 13, 5, 15, 4, 18, 5, 15, 2, 4, 
6, 8, 15, 5, 19, 4, 2, 5, 2, 7, 13, 5, 2, 6, 10, 6, 14, 9, 6, 7, 8, 5, 4, 6, 3, 
6, 15, 8, 9, 7, 1, 5, 2, 2, 8, 11, 14, 6, 5, 4, 6, 7, 9, 6, 4, 7, 7, 1, 13, 6, 
3, 6, 5, 5, 6, 4, 3, 6, 10, 3, 2, 2, 6, 3, 15, 5, 14, 10, 8, 9, 3, 2, 4, 6, 6, 
4, 7, 4, 9, 14, 7, 4, 1, 27, 8, 4, 12, 4, 2, 7, 2, 5, 4, 7, 12, 6, 13, 4, 5, 6, 
9, 5, 4, 4, 10, 26, 13, 5, 4, 8, 3, 9, 6, 15, 6, 15, 7, 4, 5, 7, 8, 14, 8, 6, 
15, 4, 7, 4, 5, 5, 10, 8, 2, 10, 4, 3, 3, 8, 5, 4, 10, 2, 3, 2, 6, 14, 5, 4, 4, 
27, 9, 5, 2, 4, 8, 10, 7, 3, 5, 14, 9, 9, 5, 5, 7, 7, 10, 5, 15, 8, 10, 6, 2, 
11, 2, 4, 4, 7, 4, 7, 6, 4, 3, 7, 3, 16, 8, 7, 7, 20, 5, 5, 8, 11, 7, 1, 3, 1, 
1, 0, 7, 4, 6, 8, 7, 7, 2, 8, 15, 4, 9, 5, 1, 14, 2, 15, 10, 6, 6, 1, 4, 5, 2, 
5, 20, 7, 20, 7, 8, 3, 12, 3, 5, 14, 0, 4, 14, 12, 9, 8, 7, 4, 11, 4, 4, 8, 8, 
13, 2, 10, 13, 9, 2, 8, 6, 6, 1, 15, 10, 3, 11, 7, 4, 3, 3, 14, 10, 3, 10, 5, 
15, 6, 7, 6, 9, 4, 5, 11, 4, 6, 15, 10, 8, 9, 2, 8, 6, 15, 6, 3, 11, 7, 1, 16, 
4, 4, 9, 3, 4, 6, 5, 8, 5, 3, 7, 10, 5, 3, 6, 4, 3, 26, 4, 8, 10, 9, 9, 15, 4, 
1, 12, 2, 7, 4, 3, 8, 6, 8, 10, 13, 3, 7, 11, 20, 7, 4, 5, 10, 5, 6, 2, 7, 4, 8,
3, 6, 6, 5, 8, 5, 14, 3, 3, 5, 1, 9, 1, 13, 7, 16, 13, 8, 6, 5, 9, 20, 9, 5, 8, 
11, 10, 3, 10, 6, 8, 5, 9, 0, 21, 5, 10, 8, 2, 8, 10, 3, 6, 9, 6, 10, 9, 3, 14, 
5, 3, 7, 9, 3, 4, 3, 5, 5, 7, 10, 14, 3, 4, 9, 10, 5, 5, 10, 1, 7, 7, 7, 6, 20, 
3, 10, 13, 15, 8, 0, 4, 9, 3, 5, 7, 7, 12, 7, 12, 3, 7, 11, 3, 12, 6, 4, 14, 20,
15, 15, 1, 7, 4, 13, 14, 4, 6, 3, 5, 6, 15, 3, 7, 3, 11, 20, 3, 9, 15, 14, 2, 
11, 7, 11, 7, 11, 13, 6, 10, 5, 8, 3, 2, 7, 7, 4, 26, 4, 9, 9, 11, 3, 6, 6, 5, 
5, 3, 6, 6, 10, 8, 14, 7, 4, 7, 3, 2, 18, 11, 5, 6, 7, 8, 7, 5, 0, 20, 3, 7, 15,
5, 15, 6, 1, 10, 0, 2, 5, 8, 5, 5, 1, 1, 7, 3, 10, 7, 3, 15, 7, 6, 4, 6, 3, 7, 
4, 3, 10, 6, 5, 5, 7, 4, 1, 11, 3, 9, 11, 10, 11, 4, 8, 4, 10, 9, 8, 14, 2, 5, 
10, 4, 16, 1, 4, 10, 4, 5, 0, 5, 6, 5, 5, 2, 8, 6, 13, 2, 14, 1, 3, 12, 14, 11, 
3, 2, 6, 1, 10, 7, 6, 3, 4, 1, 1, 20, 0, 7, 3, 7, 14, 19, 4, 12, 8, 3, 11, 5, 
18, 6, 4, 1, 5, 5, 15, 3, 4, 14, 12, 12, 18, 14, 3, 15, 9, 5, 12, 20, 9, 4, 8, 
5, 3, 13, 11, 11, 6, 15, 6, 8, 3, 20, 4, 3, 7, 5, 2, 6, 7, 4, 8, 9, 10, 6, 3, 
10, 3, 6, 7, 5, 4, 4, 8, 5, 9, 3, 8, 4, 4, 0, 1, 16, 3, 6, 9, 10, 4, 11, 6, 1, 
13, 8, 8, 6, 10, 8, 1, 4, 4, 4, 3, 5, 10, 9, 10, 4, 11, 9, 3, 8, 12, 5, 1, 2, 
13, 1, 20, 20, 5, 6, 3, 7, 6, 1, 6, 5, 18, 8, 7, 11, 6, 11, 5, 3, 6, 7, 2, 11, 
19, 2, 5, 16, 10, 14, 15, 7, 6, 13, 7, 6, 8, 2, 3, 16, 14, 4, 7, 6, 4, 9, 5, 9, 
3, 4, 6, 6, 10, 8, 7, 5, 4, 10, 5, 5, 6, 4, 8, 12, 16, 1, 7, 9, 11, 4, 8, 3, 6, 
4, 0, 7, 15, 5, 1, 9, 7, 7, 6, 4, 9, 3, 3, 9, 10, 7, 9, 5, 9, 3, 2, 4, 20, 8, 2,
6, 8, 11, 10, 5, 4, 7, 5, 2, 1, 11, 7, 4, 9, 3, 10, 2, 11, 5, 4, 9, 11, 13, 5, 
19, 5, 7, 4, 8, 10, 1, 3, 13, 4, 3, 8, 15, 6, 11, 19, 12, 5, 8, 9, 12, 8, 15, 
15, 12, 3, 12, 4, 7, 6, 12, 12, 10, 6, 9, 8, 2, 15, 4, 4, 14, 4, 20, 4, 6, 7, 7,
6, 1, 10, 1, 7, 15, 10, 6, 4, 15, 15, 1, 15, 4, 4, 2, 0, 10, 13, 5, 16, 7, 6, 6,
5, 11, 3, 7, 2, 2, 0, 9, 3, 11, 3, 3, 4, 3, 4, 1, 9, 9, 13, 5, 19, 14, 20, 3, 5,
3, 5, 5, 5, 7, 6, 10, 9, 11, 10, 6, 15, 7, 16, 9, 15, 14, 4, 8, 2, 5, 14, 12, 8,
5, 0, 2, 6, 10, 9, 3, 20, 5, 20, 1, 5, 4, 3, 6, 7, 6, 1, 3, 10, 4, 4, 3, 6, 4, 
2, 7, 4, 11, 5, 3, 3, 4, 6, 4, 7, 7, 1, 3, 8, 5, 9, 2, 10, 4, 17, 4, 3, 3, 9, 8,
8, 3, 14, 9, 8, 7, 3, 8, 6, 7, 5, 11, 7, 7, 3, 13, 1, 7, 11, 7, 9, 5, 3, 5, 11, 
8, 4, 4, 11, 5, 2, 9, 8, 4, 2, 9, 20, 4, 7, 15, 6, 11, 5, 2, 5, 14, 5, 7, 7, 3, 
6, 10, 4, 4, 14, 11, 3, 3, 6, 5, 5, 4, 7, 2, 9, 8, 5, 1, 9, 5, 8, 13, 7, 5, 0, 
3, 1, 9, 5, 3, 10, 3, 10, 6, 5, 5, 3, 5, 7, 7, 5, 4, 3, 4, 8, 4, 2, 13, 14, 9, 
4, 14, 6, 8, 11, 1, 4, 8, 2, 8, 5, 2, 1, 14, 9, 5, 15, 10, 2, 2, 4, 3, 5, 14, 5,
8, 8, 8, 11, 4, 15, 8, 4, 4, 6, 11, 3, 15, 7, 5, 9, 18, 13, 11, 3, 3, 6, 3, 6, 
10, 15, 5, 11, 5, 2, 10, 4, 12, 4, 4, 8, 2, 5, 3, 10, 6, 12, 4, 4, 11, 7, 6, 1, 
6, 3, 0, 10, 0, 6, 2, 3, 8, 10, 15, 5, 4, 5, 4, 9, 3, 5, 6, 10, 6, 10, 4, 4, 11,
11, 9, 10, 10, 5, 6, 3, 10, 6, 6, 3, 13, 4, 3, 4, 0, 6, 2, 11, 8, 1, 10, 1, 22, 
4, 4, 4, 6, 3, 2, 0, 7, 7, 1, 15, 7, 1, 10, 2, 4, 3, 8, 4, 13, 9, 5, 8, 9, 14, 
4, 5, 11, 1, 0, 6, 6, 0, 3, 8, 7, 4, 9, 5, 6, 4, 3, 10, 3, 9, 7, 9, 0, 5, 9, 6, 
4, 6, 3, 6, 4, 6, 10, 4, 7, 6, 5, 4, 6, 10, 3, 2, 4, 6, 9, 4, 15, 4, 3, 2, 3, 6,
2, 8, 2, 14, 6, 13, 7, 6, 4, 4, 9, 5, 4, 10, 3, 10, 1, 5, 2, 6, 16, 8, 3, 2, 27,
4, 5, 13, 9, 3, 15, 10, 4, 6, 11, 8, 10, 13, 8, 10, 8, 15, 2, 15, 5, 2, 10, 7, 
2, 10, 7, 10, 6, 0, 7, 4, 8, 4, 11, 3, 3, 4, 6, 10, 12, 10, 3, 1, 6, 2, 10, 3, 
6, 10, 7, 8, 6, 6, 6, 16, 12, 8, 15, 10, 12, 4, 21, 9, 13, 3, 14, 4, 3, 15, 4, 
5, 7, 7, 8, 8, 11, 2, 14, 10, 5, 11, 6, 2, 7, 6, 3, 8, 1, 2, 3, 3, 4, 9, 5, 2, 
14, 1, 14, 9, 3, 15, 15, 0, 13, 2, 2, 20, 4, 6, 4, 8, 7, 10, 16, 11, 7, 15, 3, 
12, 7, 7, 19, 2, 11, 7, 8, 3, 4, 3, 10, 14, 4, 4, 7, 3, 13, 4, 4, 1, 4, 3, 9, 6,
10, 4, 3, 7, 0, 14, 15, 6, 7, 10, 6, 4, 10, 10, 9, 8, 4, 6, 15, 8, 14, 5, 4, 3, 
12, 15, 4, 3, 3, 1, 6, 16, 6, 6, 5, 12, 2, 5, 5, 3, 20, 14, 10, 12, 6, 7, 4, 18,
2, 1, 4, 2, 9, 2, 12, 6, 15, 2, 6, 5, 3, 14, 9, 9, 5, 10, 3, 13, 9, 6, 5, 2, 8, 
11, 7, 3, 5, 8, 3, 6, 7, 2, 4, 20, 14, 11, 6, 7, 8, 1, 10, 10, 2, 6, 3, 16, 10, 
15, 3, 6, 3, 6, 1, 10, 2, 1, 20, 15, 10, 4, 9, 0, 9, 7, 8, 8, 6, 4, 14, 8, 6, 4,
6, 6, 3, 7, 3, 0, 3, 10, 25, 10, 8, 2, 13, 10, 7, 4, 10, 5, 7, 7, 10, 4, 3, 11, 
6, 6, 0, 2, 8, 5, 9, 6, 10, 4, 2, 6, 7, 14, 10, 4, 4, 7, 6, 2, 5, 14, 12, 3, 2, 
6, 10, 9, 6, 5, 4, 6, 4, 3, 2, 0, 6, 4, 17, 8, 1, 11, 8, 7, 8, 2, 4, 6, 6, 4, 7,
5, 10, 3, 9, 11, 4, 10, 3, 12, 5, 5, 7, 10, 6, 3, 6, 10, 4, 13, 8, 5, 10, 0, 9, 
6, 2, 14, 4, 4, 3, 10, 5, 9, 13, 6, 8, 15, 18, 1, 4, 3, 5, 6, 9, 14, 7, 1, 6, 4,
2, 7, 1, 5, 13, 5, 1, 12, 8, 2, 1, 12, 8, 5, 6, 8, 5, 10, 3, 9, 5, 4, 7, 5, 15, 
3, 3, 7, 5, 6, 7, 3, 6, 9, 7, 5, 18, 6, 3, 21, 5, 11, 9, 7, 7, 4, 11, 16, 4, 9, 
5, 10, 3, 5, 3, 4, 4, 6, 6, 7, 9, 5, 4, 9, 13, 8, 6, 12, 5, 2, 15, 4, 7, 4, 3, 
20, 15, 15, 4, 1, 1, 7, 10, 4, 5, 0, 2, 10, 6, 7, 15, 7, 3, 5, 8, 10, 4, 0, 9, 
7, 15, 5, 9, 3, 9, 11, 1, 2, 9, 5, 8, 1, 1, 8, 5, 13, 4, 6, 12, 2, 2, 4, 4, 13, 
10, 3, 7, 4, 11, 2, 4, 10, 4, 5, 7, 6, 11, 7, 7, 10, 4, 11, 9, 13, 20, 8, 7, 7, 
4, 10, 3, 14, 13, 3, 10, 6, 8, 4, 10, 4, 13, 6, 19, 7, 9, 4, 5, 7, 2, 4, 11, 8, 
6, 3, 11, 4, 8, 6, 10, 1, 10, 8, 15, 22, 9, 11, 1, 8, 4, 15, 20, 20, 14, 10, 19,
13, 4, 14, 5, 8, 16, 3, 5, 5, 4, 14, 4, 6, 4, 8, 14, 4, 8, 2, 6, 7, 8, 8, 1, 12,
13, 13, 10, 3, 5, 0, 4, 7, 8, 13, 4, 0, 1, 8, 10, 5, 7, 7, 4, 2, 8, 9, 13, 21, 
2, 3, 4, 3, 11, 9, 5, 4, 14, 13, 12, 5, 2, 7, 5, 3, 3, 10, 5, 8, 10, 4, 6, 2, 4,
3, 4, 11, 5, 8, 10, 6, 5, 5, 14, 15, 4, 8, 1, 12, 9, 10, 7, 4, 4, 11, 20, 4, 10,
8, 4, 9, 20, 11, 1, 3, 7, 9, 2, 7, 13, 2, 10, 6, 9, 6, 8, 11, 7, 4, 3, 7, 7, 10,
4, 4, 12, 10, 15, 3, 1, 7, 8, 2, 5, 9, 6, 1, 5, 5, 6, 1, 7, 11, 0, 1, 6, 3, 6, 
6, 10, 16, 1, 4, 7, 3, 10, 4, 7, 4, 6, 6, 4, 6, 5, 3, 8, 8, 6, 4, 14, 2, 4, 8, 
8, 11, 2, 4, 5, 13, 4, 10, 8, 6, 6, 9, 2, 2, 5, 3, 1, 5, 1, 6, 19, 4, 9, 3, 6, 
3, 4, 8, 4, 9, 3, 6, 4, 4, 5, 11, 2, 20, 5, 1, 7, 6, 5, 4, 5, 14, 14, 7, 15, 3, 
6, 10, 4, 1, 6, 4, 3, 10, 8, 12, 3, 10, 4, 6, 3, 10, 13, 14, 2, 13, 8, 9, 10, 
16, 19, 6, 6, 5, 6, 4, 8, 1, 5, 1, 7, 6, 9, 10, 5, 5, 9, 3, 15, 1, 2, 3, 6, 8, 
7, 3, 5, 15, 4, 5, 6, 20, 6, 6, 5, 2, 8, 5, 3, 3, 9, 7, 14, 7, 7, 9, 8, 6, 14, 
6, 3, 16, 5, 15, 19, 10, 0, 7, 4, 3, 5, 6, 10, 14, 6, 6, 4, 2, 3, 10, 1, 4, 10, 
3, 13, 3, 1, 8, 4, 2, 8, 26, 9, 20, 6, 6, 9, 9, 9, 7, 9, 6, 10, 1, 4, 14, 3, 7, 
8, 9, 8, 9, 4, 2, 11, 2, 10, 20, 6, 3, 4, 5, 7, 6, 12, 3, 15, 7, 6, 8, 4, 8, 4, 
15, 3, 20, 14, 5, 4, 2, 6, 12, 14, 3, 8, 5, 4, 0, 2, 10, 4, 9, 3, 10, 8, 7, 9, 
5, 14, 15, 1, 6, 4, 7, 8, 4, 6, 10, 5, 5, 10, 2, 6, 1, 14, 20, 4, 13, 2, 10, 7, 
5, 27, 13, 4, 8, 10, 2, 5, 9, 1, 11, 3, 7, 13, 3, 2, 9, 5, 4, 6, 10, 3, 0, 3, 
11, 16, 8, 9, 1, 4, 7, 7, 3, 9, 2, 5, 2, 8, 4, 5, 3, 10, 1, 9, 9, 8, 3, 12, 8, 
5, 12, 5, 3, 10, 9, 4, 15, 4, 13, 3, 10, 6, 4, 7, 3, 7, 11, 14, 22, 6, 10, 5, 6,
6, 10, 6, 7, 12, 6, 14, 6, 7, 5, 5, 4, 5, 4, 2, 19, 9, 2, 2, 16 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_3.txt <==
[ 15, 16, 9, 30, 7, 21, 2, 19, 9, 8, 15, 8, 3, 6, 6, 7, 5, 10, 23, 17, 10, 11, 
7, 10, 10, 22, 11, 8, 28, 7, 10, 7, 14, 25, 27, 14, 14, 23, 6, 6, 23, 5, 14, 8, 
12, 17, 4, 17, 6, 16, 20, 10, 29, 21, 7, 24, 14, 5, 11, 14, 23, 12, 10, 17, 6, 
29, 8, 14, 10, 56, 13, 14, 13, 16, 8, 3, 4, 22, 31, 10, 7, 20, 15, 13, 13, 4, 7,
11, 7, 7, 9, 12, 3, 6, 9, 10, 6, 11, 2, 17, 10, 8, 19, 14, 7, 6, 9, 12, 8, 13, 
19, 11, 8, 7, 21, 12, 6, 2, 4, 5, 7, 17, 16, 11, 21, 13, 14, 9, 9, 7, 5, 29, 25,
10, 11, 5, 6, 13, 18, 24, 9, 2, 22, 8, 3, 6, 7, 16, 23, 6, 19, 9, 8, 13, 23, 11,
19, 8, 11, 8, 3, 23, 3, 22, 7, 6, 7, 22, 19, 15, 8, 8, 9, 19, 10, 11, 17, 9, 5, 
11, 16, 4, 13, 10, 23, 15, 0, 5, 10, 7, 13, 7, 10, 3, 15, 30, 20, 19, 5, 10, 12,
9, 19, 4, 28, 16, 5, 14, 17, 11, 21, 5, 4, 9, 11, 18, 7, 17, 4, 15, 23, 19, 8, 
27, 8, 11, 21, 5, 17, 13, 5, 5, 26, 13, 8, 30, 7, 29, 14, 3, 21, 16, 4, 3, 22, 
22, 14, 18, 34, 12, 9, 15, 9, 9, 11, 13, 25, 9, 6, 8, 5, 3, 3, 23, 8, 11, 22, 
11, 19, 12, 7, 4, 14, 9, 27, 18, 3, 10, 16, 29, 1, 6, 20, 7, 11, 35, 17, 2, 3, 
6, 13, 29, 16, 10, 8, 17, 10, 9, 37, 3, 4, 12, 12, 25, 21, 14, 9, 19, 29, 8, 9, 
46, 12, 5, 18, 15, 2, 29, 23, 10, 16, 5, 13, 11, 8, 16, 14, 4, 14, 4, 10, 10, 
13, 2, 25, 22, 19, 18, 12, 12, 11, 10, 16, 10, 5, 22, 10, 10, 33, 6, 18, 3, 23, 
6, 16, 9, 4, 16, 7, 28, 5, 3, 25, 20, 7, 15, 16, 13, 9, 20, 10, 22, 17, 15, 16, 
18, 27, 7, 9, 20, 24, 18, 2, 26, 3, 5, 16, 5, 18, 10, 4, 19, 12, 22, 8, 11, 10, 
5, 31, 8, 11, 21, 13, 8, 10, 7, 8, 5, 3, 17, 11, 14, 12, 9, 10, 24, 11, 5, 10, 
11, 12, 20, 4, 7, 12, 6, 12, 17, 9, 8, 7, 16, 16, 11, 3, 8, 31, 11, 4, 9, 13, 2,
23, 2, 13, 6, 16, 8, 7, 28, 8, 10, 5, 3, 11, 22, 9, 12, 6, 8, 13, 11, 5, 8, 21, 
15, 11, 25, 11, 4, 13, 11, 7, 10, 9, 9, 10, 20, 9, 7, 17, 9, 8, 26, 11, 31, 22, 
27, 12, 8, 14, 17, 17, 13, 22, 26, 6, 3, 16, 9, 15, 10, 23, 9, 19, 14, 11, 13, 
16, 18, 3, 16, 11, 6, 24, 12, 29, 19, 16, 8, 12, 4, 18, 2, 16, 7, 11, 22, 15, 7,
26, 5, 7, 14, 6, 15, 36, 28, 11, 17, 12, 7, 11, 2, 11, 8, 6, 10, 8, 30, 9, 20, 
2, 7, 4, 19, 9, 16, 35, 5, 12, 11, 10, 15, 18, 23, 4, 1, 8, 16, 7, 10, 29, 12, 
15, 5, 14, 7, 19, 22, 18, 17, 11, 3, 8, 8, 12, 6, 21, 8, 13, 3, 5, 14, 10, 11, 
10, 19, 11, 14, 6, 11, 27, 6, 6, 1, 7, 5, 12, 14, 31, 13, 20, 15, 15, 16, 6, 16,
6, 29, 6, 11, 14, 18, 8, 47, 13, 15, 6, 7, 13, 27, 12, 2, 4, 9, 22, 8, 17, 7, 
12, 17, 8, 9, 20, 10, 12, 13, 12, 21, 13, 13, 8, 30, 18, 10, 7, 12, 20, 9, 6, 8,
19, 15, 24, 5, 18, 11, 9, 12, 4, 14, 7, 17, 16, 21, 4, 11, 24, 13, 12, 17, 15, 
38, 6, 14, 3, 21, 24, 32, 7, 15, 7, 23, 5, 11, 10, 11, 5, 3, 29, 7, 7, 11, 15, 
5, 18, 18, 22, 23, 3, 14, 12, 10, 17, 15, 16, 7, 12, 17, 9, 30, 10, 7, 8, 15, 
13, 7, 12, 18, 10, 16, 15, 5, 15, 29, 20, 14, 28, 15, 3, 25, 15, 5, 15, 3, 11, 
19, 14, 12, 2, 11, 1, 21, 13, 19, 15, 28, 17, 17, 25, 16, 14, 13, 8, 1, 9, 26, 
9, 13, 29, 2, 19, 15, 9, 21, 30, 7, 8, 4, 15, 8, 5, 23, 10, 8, 27, 2, 24, 13, 8,
5, 18, 4, 17, 5, 7, 26, 11, 30, 6, 16, 7, 15, 14, 17, 7, 10, 24, 13, 9, 17, 5, 
9, 4, 8, 11, 8, 15, 4, 3, 29, 13, 4, 11, 10, 17, 9, 6, 24, 11, 11, 12, 29, 2, 
14, 9, 18, 17, 21, 2, 33, 25, 5, 5, 9, 22, 26, 16, 14, 2, 16, 21, 14, 5, 10, 13,
24, 25, 25, 9, 13, 12, 14, 28, 28, 16, 33, 9, 19, 3, 9, 22, 8, 7, 7, 7, 19, 9, 
12, 13, 18, 13, 30, 16, 10, 17, 11, 8, 16, 14, 25, 10, 6, 13, 17, 13, 23, 3, 27,
15, 14, 24, 1, 9, 7, 8, 9, 19, 13, 29, 12, 6, 5, 16, 17, 16, 25, 15, 14, 5, 11, 
7, 30, 8, 9, 12, 13, 10, 32, 8, 15, 13, 6, 6, 12, 20, 36, 12, 16, 2, 28, 5, 6, 
14, 8, 12, 9, 9, 14, 24, 30, 8, 4, 10, 12, 6, 19, 10, 10, 17, 15, 9, 22, 10, 16,
7, 6, 10, 13, 16, 2, 9, 18, 22, 7, 10, 29, 4, 8, 17, 6, 16, 7, 16, 10, 7, 23, 
14, 36, 7, 12, 15, 20, 9, 4, 5, 4, 7, 20, 13, 7, 18, 15, 19, 10, 9, 7, 3, 18, 7,
13, 14, 18, 9, 11, 14, 17, 22, 4, 15, 15, 28, 3, 10, 29, 8, 9, 13, 13, 5, 4, 7, 
23, 7, 4, 9, 27, 6, 11, 23, 7, 8, 6, 17, 5, 11, 12, 7, 16, 13, 28, 12, 16, 7, 5,
4, 8, 13, 22, 13, 11, 3, 4, 9, 3, 8, 6, 13, 18, 13, 28, 14, 17, 21, 6, 15, 13, 
20, 8, 6, 17, 5, 4, 8, 22, 8, 12, 6, 8, 5, 15, 19, 11, 7, 14, 29, 8, 18, 22, 11,
11, 6, 16, 12, 12, 12, 6, 7, 6, 8, 8, 14, 15, 7, 12, 22, 12, 12, 3, 9, 20, 19, 
13, 21, 14, 6, 10, 14, 10, 8, 16, 6, 9, 15, 24, 16, 19, 5, 16, 22, 17, 10, 10, 
8, 36, 14, 9, 10, 9, 8, 8, 14, 19, 24, 5, 14, 15, 25, 17, 29, 27, 8, 8, 10, 28, 
19, 23, 3, 18, 7, 8, 5, 9, 13, 4, 13, 16, 7, 12, 24, 5, 8, 12, 12, 6, 9, 6, 15, 
23, 12, 7, 14, 9, 14, 15, 10, 4, 14, 16, 9, 9, 20, 16, 11, 9, 26, 17, 5, 21, 8, 
9, 11, 3, 2, 21, 5, 9, 18, 3, 13, 15, 45, 30, 9, 8, 10, 10, 22, 16, 20, 15, 21, 
10, 5, 10, 5, 7, 15, 28, 25, 22, 15, 17, 33, 11, 16, 29, 9, 19, 17, 5, 12, 11, 
7, 17, 16, 14, 14, 7, 16, 4, 7, 38, 13, 6, 37, 7, 3, 6, 18, 5, 18, 9, 16, 27, 6,
9, 11, 16, 6, 12, 2, 19, 45, 6, 6, 10, 14, 13, 13, 15, 25, 10, 19, 12, 13, 14, 
22, 6, 13, 4, 8, 3, 6, 15, 11, 23, 7, 6, 15, 21, 32, 22, 14, 8, 21, 9, 19, 13, 
14, 12, 4, 8, 9, 17, 24, 11, 10, 12, 9, 9, 9, 11, 4, 9, 17, 9, 21, 10, 9, 24, 
18, 36, 47, 2, 9, 6, 13, 20, 13, 20, 7, 17, 2, 4, 3, 27, 8, 8, 11, 6, 8, 9, 21, 
11, 34, 16, 14, 14, 10, 17, 6, 15, 6, 18, 8, 3, 9, 12, 10, 6, 7, 6, 26, 23, 11, 
9, 16, 9, 12, 6, 18, 7, 13, 21, 8, 26, 16, 7, 10, 7, 12, 19, 16, 8, 10, 10, 14, 
5, 15, 6, 12, 4, 4, 30, 12, 9, 10, 6, 22, 8, 8, 31, 12, 16, 10, 7, 9, 24, 21, 
15, 3, 28, 11, 19, 9, 24, 26, 24, 6, 15, 5, 45, 3, 4, 24, 23, 6, 8, 11, 12, 4, 
9, 20, 16, 16, 10, 7, 3, 28, 3, 5, 4, 6, 11, 15, 13, 22, 8, 15, 9, 29, 15, 2, 
11, 28, 12, 4, 23, 9, 17, 20, 37, 15, 6, 13, 18, 19, 8, 13, 27, 10, 10, 18, 9, 
19, 10, 18, 6, 10, 29, 12, 9, 24, 23, 11, 27, 13, 6, 7, 24, 17, 16, 27, 28, 13, 
12, 11, 19, 17, 12, 9, 15, 7, 14, 17, 9, 20, 6, 3, 3, 21, 29, 11, 17, 4, 8, 24, 
27, 7, 17, 13, 13, 18, 26, 14, 9, 15, 15, 6, 21, 4, 7, 16, 17, 8, 14, 8, 10, 8, 
20, 22, 21, 9, 3, 12, 21, 16, 17, 10, 25, 12, 29, 20, 13, 14, 9, 11, 22, 4, 11, 
17, 15, 5, 1, 18, 6, 5, 6, 5, 26, 4, 25, 14, 10, 5, 13, 16, 30, 11, 7, 15, 16, 
11, 15, 7, 15, 7, 6, 16, 13, 14, 8, 11, 7, 9, 9, 10, 9, 12, 8, 16, 11, 4, 4, 31,
16, 5, 2, 9, 7, 23, 3, 23, 7, 12, 15, 12, 35, 6, 11, 8, 2, 8, 30, 23, 11, 20, 3,
11, 11, 8, 22, 17, 4, 19, 15, 21, 8, 22, 7, 10, 22, 5, 14, 28, 3, 3, 13, 3, 10, 
16, 18, 20, 7, 10, 12, 6, 14, 7, 11, 3, 14, 13, 6, 2, 3, 29, 1, 16, 16, 7, 3, 
21, 9, 27, 14, 29, 16, 9, 10, 2, 8, 16, 15, 13, 8, 7, 5, 10, 10, 9, 3, 6, 16, 
28, 21, 26, 5, 2, 6, 16, 21, 17, 9, 17, 8, 20, 9, 15, 13, 16, 6, 12, 15, 15, 2, 
3, 10, 9, 6, 24, 6, 11, 8, 15, 21, 5, 14, 11, 4, 14, 11, 3, 18, 19, 7, 12, 25, 
7, 1, 19, 12, 13, 4, 14, 19, 7, 14, 14, 10, 10, 15, 12, 11, 8, 4, 1, 5, 9, 8, 
12, 3, 6, 14, 5, 8, 8, 14, 7, 36, 16, 36, 37, 11, 46, 6, 7, 21, 3, 25, 16, 15, 
13, 31, 12, 6, 19, 13, 5, 6, 16, 28, 5, 14, 18, 10, 34, 5, 17, 16, 5, 22, 10, 
20, 11, 2, 14, 3, 5, 26, 8, 16, 15, 14, 28, 11, 20, 4, 11, 9, 34, 12, 23, 11, 
16, 11, 19, 5, 14, 6, 5, 8, 8, 8, 9, 24, 19, 10, 18, 10, 7, 9, 20, 14, 17, 13, 
7, 14, 5, 6, 23, 28, 17, 24, 22, 7, 8, 11, 37, 17, 12, 20, 20, 9, 15, 1, 15, 15,
8, 22, 17, 10, 12, 11, 19, 21, 10, 5, 13, 10, 24, 14, 5, 12, 20, 11, 13, 5, 6, 
17, 13, 7, 1, 30, 5, 8, 22, 35, 7, 6, 8, 8, 11, 14, 13, 14, 18, 14, 6, 15, 19, 
11, 4, 3, 6, 11, 9, 30, 7, 10, 3, 19, 9, 7, 13, 38, 27, 16, 15, 19, 14, 16, 28, 
2, 8, 9, 10, 20, 5, 22, 12, 26, 15, 5, 21, 12, 17, 7, 13, 5, 17, 28, 24, 8, 15, 
13, 8, 36, 37, 4, 7, 15, 17, 8, 21, 5, 14, 30, 5, 7, 11, 18, 29, 3, 30, 13, 4, 
7, 9, 8, 28, 15, 2, 5, 6, 28, 3, 8, 25, 18, 7, 10, 11, 17, 3, 23, 14, 13, 16, 4,
3, 15, 35, 17, 16, 16, 16, 34, 12, 10, 28, 10, 17, 25, 14, 12, 9, 11, 10, 17, 
23, 9, 9, 22, 12, 5, 12, 13, 7, 18, 24, 9, 10, 6, 23, 9, 20, 10, 21, 5, 8, 9, 
13, 16, 17, 13, 16, 9, 4, 14, 2, 22, 8, 35, 6, 6, 25, 16, 13, 3, 9, 23, 14, 13, 
24, 22, 6, 11, 7, 5, 11, 4, 17, 14, 13, 16, 9, 10, 27, 4, 10, 7, 14, 10, 22, 24,
17, 6, 9, 10, 17, 20, 3, 6, 12, 13, 34, 31, 11, 15, 20, 11, 12, 12, 3, 17, 5, 
13, 2, 15, 17, 20, 19, 6, 9, 7, 16, 12, 13, 5, 6, 12, 26, 10, 9, 6, 13, 30, 7, 
8, 8, 18, 18, 11, 9, 5, 14, 17, 21, 6, 8, 7, 23, 4, 5, 5, 29, 16, 6, 16, 1, 16, 
8, 16, 6, 6, 9, 15, 5, 7, 11, 22, 9, 9, 11, 32, 16, 18, 37, 11, 7, 14, 18, 22, 
10, 8, 9, 3, 18, 18, 11, 6, 8, 5, 12, 9, 4, 12, 23, 7, 12, 19, 11, 3, 7, 9, 14, 
13, 4, 35, 16, 16, 8, 17, 12, 10, 12, 22, 15, 16, 14, 9, 17, 24, 2, 21, 23, 8, 
17, 8, 12, 5, 12, 16, 16, 9, 14, 14, 7, 13, 1, 14, 11, 28, 5, 9, 11, 11, 10, 11,
9, 18, 18, 13, 20, 13, 6, 9, 2, 9, 19, 20, 9, 18, 9, 14, 13, 13, 8, 9, 14, 19, 
13, 29, 5, 17, 12, 2, 19, 13, 7, 18, 26, 8, 5, 6, 17, 6, 6, 3, 12, 14, 16, 16, 
15, 6, 3, 9, 16, 17, 18, 20, 22, 20, 19, 17, 9, 4, 28, 8, 17, 35, 5, 7, 36, 10, 
19, 9, 11, 46, 11, 29, 5, 18, 20, 33, 22, 6, 8, 6, 2, 30, 29, 13, 9, 22, 6, 13, 
9, 10, 2, 8, 5, 17, 11, 17, 15, 8, 3, 13, 11, 8, 4, 6, 29, 13, 15, 15, 11, 13, 
7, 18, 4, 15, 7, 10, 8, 13, 18, 20, 8, 28, 6, 19, 12, 10, 29, 17, 6, 13, 12, 9, 
17, 12, 34, 10, 3, 9, 1, 4, 10, 10, 7, 10, 6, 10, 27, 14, 24, 15, 17, 9, 20, 5, 
14, 17, 16, 16, 8, 8, 9, 12, 5, 4, 9, 16, 25, 10, 15, 15, 12, 15, 6, 14, 4, 12, 
15, 11, 11, 30, 14, 30, 21, 15, 21, 10, 36, 9, 8, 1, 2, 5, 3, 20, 13, 14, 16, 7,
16, 7, 5, 12, 6, 8, 18, 5, 25, 12, 14, 5, 25, 15, 14, 25, 19, 13, 21, 21, 12, 2,
14, 8, 20, 14, 10, 7, 3, 3, 20, 13, 12, 22, 10, 27, 12, 7, 11, 8, 19, 7, 17, 12,
18, 18, 19, 14, 6, 2, 9, 6, 26, 14, 13, 7, 10, 22, 13, 2, 14, 29, 20, 14, 16, 
12, 8, 6, 7, 9, 4, 33, 19, 26, 4, 22, 9, 16, 26, 26, 18, 8, 19, 16, 15, 3, 32, 
17, 11, 15, 7, 11, 13, 8, 21, 11, 22, 5, 11, 13, 10, 12, 30, 7, 6, 23, 18, 8, 
13, 8, 16, 8, 5, 24, 29, 18, 6, 2, 11, 9, 16, 6, 4, 21, 24, 19, 13, 8, 16, 6, 
20, 17, 23, 12, 16, 7, 12, 7, 4, 7, 5, 12, 27, 7, 16, 14, 7, 11, 28, 8, 6, 14, 
11, 16, 14, 6, 14, 17, 15, 7, 10, 19, 10, 12, 14, 7, 29, 11, 16, 8, 14, 11, 3, 
11, 16, 3, 4, 12, 4, 6, 15, 12, 8, 11, 13, 24, 22, 11, 12, 13, 36, 9, 4, 17, 22,
15, 3, 13, 5, 5, 14, 27, 11, 15, 11, 11, 9, 4, 27, 9, 9, 21, 11, 18, 14, 13, 2, 
8, 10, 18, 6, 27, 17, 5, 9, 11, 23, 19, 11, 15, 7, 8, 4, 8, 18, 16, 29, 9, 18, 
16, 15, 9, 5, 15, 16, 18, 5, 17, 10, 38, 18, 9, 23, 19, 12, 18, 3, 37, 21, 22, 
7, 22, 7, 21, 12, 17, 11, 10, 5, 9, 10, 21, 9, 10, 17, 11, 7, 19, 9, 15, 17, 7, 
9, 7, 13, 13, 8, 11, 8, 15, 34, 9, 20, 11, 4, 9, 7, 5, 17, 17, 17, 12, 24, 13, 
6, 17, 37, 11, 16, 9, 16, 12, 33, 13, 6, 6, 10, 9, 17, 14, 23, 3, 13, 15, 9, 8, 
22, 7, 8, 11, 5, 21, 18, 6, 10, 10, 4, 14, 11, 13, 17, 20, 20, 11, 5, 8, 12, 8, 
16, 12, 15, 11, 11, 13, 29, 15, 7, 18, 32, 3, 6, 16, 6, 7, 28, 11, 10, 18, 28, 
0, 5, 7, 28, 21, 28, 10, 4, 36, 16, 11, 7, 28, 11, 3, 9, 15, 15, 16, 14, 8, 8, 
28, 5, 24, 4, 8, 9, 7, 23, 20, 18, 7, 8, 8, 8, 4, 4, 8, 19, 19, 10, 9, 22, 16, 
6, 7, 7, 8, 3, 8, 12, 6, 13, 15, 28, 10, 20, 6, 13, 30, 13, 29, 16, 17, 4, 18, 
9, 8, 8, 4, 66, 0, 25, 4, 12, 9, 6, 14, 4, 8, 16, 2, 5, 11, 22, 11, 8, 9, 11, 
15, 9, 12, 21, 29, 10, 11, 12, 3, 8, 21, 3, 20, 4, 16, 5, 29, 20, 17, 12, 14, 
29, 8, 11, 8, 8, 8, 9, 12, 23, 18, 7, 28, 2, 7, 5, 15, 19, 4, 16, 21, 14, 12, 
17, 23, 15, 28, 13, 4, 3, 15, 15, 12, 24, 10, 17, 19, 28, 4, 11, 16, 8, 21, 27, 
15, 8, 9, 15, 10, 24, 14, 17, 7, 14, 28, 31, 21, 13, 8, 37, 10, 8, 23, 20, 24, 
5, 13, 12, 7, 13, 18, 11, 10, 29, 7, 32, 16, 15, 13, 5, 8, 10, 31, 3, 22, 9, 6, 
4, 18, 10, 10, 11, 4, 10, 17, 18, 3, 18, 6, 18, 5, 6, 10, 11, 15, 11, 16, 4, 8, 
4, 21, 27, 10, 17, 6, 13, 12, 8, 16, 14, 5, 4, 7, 15, 6, 18, 22, 36, 3, 22, 21, 
10, 11, 19, 10, 13, 9, 10, 1, 5, 9, 29, 14, 16, 28, 13, 8, 6, 8, 6, 6, 22, 36, 
21, 5, 2, 15, 9, 10, 8, 5, 4, 8, 8, 6, 37, 10, 10, 16, 15, 14, 15, 16, 5, 12, 
28, 11, 24, 14, 20, 32, 22, 12, 10, 13, 4, 11, 12, 8, 11, 16, 3, 8, 9, 14, 28, 
18, 4, 7, 23, 2, 11, 10, 7, 13, 12, 17, 24, 25, 6, 14, 13, 3, 29, 3, 15, 25, 6, 
6, 40, 12, 13, 5, 29, 18, 6, 9, 7, 13, 17, 16, 13, 12, 6, 6, 10, 10, 13, 10, 16,
6, 10, 16, 37, 11, 6, 11, 21, 12, 10, 4, 7, 22, 7, 3, 23, 16, 8, 16, 24, 15, 11,
12, 10, 9, 17, 9, 6, 4, 14, 8, 11, 16, 4, 16, 11, 28, 28, 5, 8, 7, 12, 7, 30, 
10, 15, 5, 15, 4, 11, 8, 19, 7, 16, 11, 10, 7, 15, 6, 11, 12, 27, 28, 4, 1, 5, 
4, 5, 5, 16, 11, 10, 6, 39, 2, 4, 10, 14, 4, 9, 35, 6, 5, 22, 11, 11, 8, 7, 5, 
15, 15, 16, 19, 5, 4, 0, 12, 11, 22, 16, 8, 6, 5, 15, 19, 10, 18, 5, 5, 11, 28, 
8, 17, 5, 19, 11, 11, 10, 21, 9, 16, 18, 14, 6, 8, 21, 11, 14, 14, 27, 10, 4, 
23, 21, 21, 13, 10, 3, 23, 19, 4, 12, 6, 15, 14, 4, 10, 6, 11, 20, 11, 13, 8, 
22, 19, 12, 16, 23, 5, 8, 14, 8, 13, 11, 3, 13, 8, 10, 8, 18, 19, 17, 12, 22, 
18, 31, 9, 7, 10, 15, 4, 16, 23, 4, 13, 3, 17, 16, 10, 14, 27, 14, 15, 10, 3, 
14, 10, 19, 5, 5, 14, 17, 19, 19, 11, 28, 3, 4, 23, 12, 13, 10, 16, 6, 11, 21, 
23, 6, 4, 13, 17, 27, 11, 18, 13, 24, 29, 13, 8, 11, 7, 21, 11, 2, 12, 5, 8, 3, 
11, 19, 19, 5, 16, 9, 10, 8, 9, 9, 13, 3, 7, 16, 9, 10, 10, 8, 5, 7, 23, 9, 11, 
28, 10, 4, 19, 20, 12, 23, 9, 9, 25, 10, 7, 4, 20, 16, 19, 22, 11, 21, 17, 27, 
15, 8, 5, 20, 9, 5, 23, 17, 14, 16, 23, 10, 16, 15, 18, 16, 3, 32, 23, 5, 7, 12,
27, 4, 43, 14, 15, 7, 20, 16, 13, 5, 19, 22, 37, 22, 7, 17, 9, 15, 20, 5, 2, 16,
10, 23, 16, 7, 15, 12, 19, 9, 12, 9, 30, 17, 2, 7, 15, 13, 12, 3, 22, 10, 7, 26,
28, 6, 8, 14, 17, 14, 10, 8, 13, 14, 17, 8, 9, 4, 8, 13, 16, 15, 16, 17, 13, 20,
5, 8, 23, 16, 17, 9, 13, 8, 12, 7, 24, 19, 19, 13, 10, 9, 12, 12, 14, 5, 15, 27,
12, 13, 10, 2, 13, 9, 21, 6, 21, 8, 3, 13, 15, 7, 4, 13, 14, 11, 12, 6, 9, 8, 
16, 8, 7, 9, 4, 12, 12, 6, 16, 8, 24, 1, 13, 4, 19, 28, 7, 15, 20, 4, 9, 24, 13,
4, 8, 9, 7, 13, 9, 6, 6, 10, 8, 4, 5, 12, 10, 18, 8, 13, 7, 7, 18, 10, 12, 14, 
6, 6, 3, 14, 22, 11, 7, 22, 11, 10, 13, 26, 7, 11, 4, 11, 9, 17, 19, 19, 9, 25, 
9, 12, 23, 9, 10, 8, 12, 11, 15, 15, 17, 23, 9, 18, 14, 10, 12, 5, 7, 8, 13, 4, 
6, 3, 6, 17, 4, 9, 13, 21, 17, 14, 8, 6, 13, 19, 8, 16, 7, 8, 4, 14, 9, 6, 10, 
16, 13, 5, 9, 23, 7, 10, 23, 9, 4, 20, 18, 22, 19, 19, 7, 6, 12, 15, 8, 27, 13, 
12, 10, 10, 6, 10, 11, 11, 23, 9, 9, 3, 15, 21, 16, 10, 3, 28, 7, 10, 23, 5, 18,
17, 27, 4, 10, 40, 23, 16, 23, 8, 6, 15, 3, 13, 9, 0, 8, 5, 28, 9, 13, 8, 4, 16,
20, 17, 8, 13, 4, 11, 16, 19, 8, 16, 0, 14, 24, 27, 7, 25, 31, 24, 14, 5, 7, 5, 
18, 22, 11, 3, 11, 8, 18, 11, 2, 12, 10, 10, 8, 12, 3, 6, 15, 8, 9, 16, 9, 11, 
16, 16, 18, 16, 11, 8, 5, 8, 16, 25, 21, 5, 14, 7, 12, 9, 16, 16, 11, 10, 14, 
20, 8, 13, 11, 20, 16, 22, 12, 10, 2, 19, 15, 24, 28, 24, 21, 15, 5, 21, 30, 22,
8, 11, 4, 12, 10, 12, 13, 13, 30, 14, 7, 5, 11, 8, 20, 31, 13, 29, 30, 20, 20, 
28, 3, 9, 9, 15, 6, 15, 6, 3, 5, 12, 6, 12, 6, 4, 3, 19, 7, 36, 3, 23, 12, 9, 
15, 14, 10, 13, 45, 11, 15, 13, 2, 3, 12, 13, 10, 20, 11, 8, 4, 6, 16, 14, 8, 
37, 16, 15, 8, 18, 21, 7, 27, 10, 4, 8, 11, 14, 10, 3, 11, 17, 15, 12, 57, 6, 2,
12, 10, 18, 25, 10, 14, 7, 10, 6, 6, 10, 12, 0, 6, 25, 12, 27, 17, 28, 9, 19, 
10, 3, 15, 6, 9, 7, 5, 8, 6, 11, 13, 28, 12, 10, 2, 10, 15, 12, 22, 14, 7, 7, 
13, 6, 1, 23, 19, 4, 9, 9, 9, 13, 34, 7, 7, 3, 3, 22, 2, 13, 28, 18, 20, 7, 17, 
15, 20, 3, 19, 5, 10, 12, 6, 14, 9, 16, 24, 12, 28, 8, 7, 14, 7, 28, 11, 29, 18,
2, 10, 22, 17, 20, 5, 8, 22, 12, 9, 11, 14, 30, 6, 7, 7, 9, 22, 25, 19, 4, 10, 
12, 39, 29, 13, 20, 18, 28, 14, 29, 22, 7, 4, 9, 17, 5, 10, 10, 6, 18, 24, 19, 
7, 12, 23, 4, 25, 3, 11, 5, 7, 29, 14, 10, 10, 11, 10, 33, 11, 8, 16, 8, 28, 3, 
6, 22, 5, 11, 11, 8, 17, 2, 5, 3, 9, 9, 6, 37, 8, 7, 9, 8, 11, 5, 12, 8, 5, 12, 
9, 14, 14, 5, 12, 17, 11, 10, 13, 11, 8, 17, 15, 1, 16, 7, 24, 20, 15, 16, 19, 
11, 12, 6, 6, 20, 1, 13, 19, 13, 17, 9, 28, 2, 18, 9, 17, 23, 16, 4, 18, 15, 7, 
14, 44, 13, 12, 9, 9, 17, 11, 17, 11, 6, 25, 14, 18, 18, 13, 12, 5, 16, 9, 56, 
15, 9, 5, 13, 8, 12, 13, 22, 45, 12, 17, 22, 5, 15, 30, 28, 11, 16, 14, 19, 20, 
22, 3, 3, 18, 17, 29, 12, 9, 19, 9, 8, 24, 3, 10, 20, 24, 10, 9, 12, 16, 5, 16, 
3, 12, 16, 11, 22, 7, 6, 6, 3, 16, 8, 12, 26, 18, 15, 23, 11, 4, 13, 15, 11, 9, 
18, 8, 15, 14, 16, 19, 10, 12, 7, 5, 7, 26, 22, 15, 16, 8, 5, 23, 15, 11, 6, 6, 
13, 24, 7, 10, 20, 11, 11, 28, 7, 26, 26, 12, 5, 18, 11, 12, 5, 20, 5, 8, 8, 2, 
13, 7, 28, 6, 13, 15, 19, 22, 12, 5, 3, 20, 21, 10, 10, 7, 10, 18, 13, 3, 5, 13,
21, 10, 19, 14, 9, 13, 3, 16, 10, 14, 8, 13, 5, 8, 28, 4, 7, 8, 17, 13, 20, 10, 
6, 9, 6, 19, 18, 11, 12, 20, 16, 35, 3, 30, 11, 17, 4, 5, 6, 11, 10, 2, 10, 13, 
17, 7, 12, 23, 12, 6, 13, 5, 7, 11, 13, 23, 17, 9, 7, 10, 15, 8, 3, 2, 4, 6, 2, 
17, 9, 9, 18, 21, 10, 10, 17, 17, 11, 7, 12, 6, 11, 3, 10, 6, 12, 2, 19, 8, 26, 
3, 8, 16, 13, 27, 20, 11, 10, 15, 21, 30, 11, 10, 28, 28, 2, 9, 17, 21, 22, 2, 
22, 26, 21, 14, 13, 16, 12, 6, 16, 10, 25, 17, 8, 6, 10, 9, 14, 24, 13, 10, 17, 
15, 30, 13, 4, 24, 13, 9, 11, 5, 11, 5, 25, 14, 18, 20, 4, 30, 8, 9, 6, 7, 6, 6,
10, 4, 3, 6, 9, 26, 11, 19, 18, 12, 5, 9, 5, 13, 12, 11, 16, 16, 14, 19, 8, 24, 
5, 10, 18, 12, 24, 17, 11, 11, 16, 18, 6, 16, 11, 18, 4, 4, 12, 14, 4, 5, 19, 7,
17, 24, 12, 12, 15, 10, 4, 15, 12, 7, 15, 3, 22, 7, 11, 10, 9, 22, 17, 23, 10, 
12, 25, 16, 10, 7, 11, 11, 7, 11, 6, 27, 8, 21, 6, 11, 25, 10, 11, 7, 13, 24, 8,
25, 10, 9, 8, 29, 12, 15, 14, 11, 13, 5, 5, 26, 11, 13, 20, 18, 9, 5, 17, 8, 12,
10, 9, 2, 27, 17, 18, 11, 8, 17, 7, 19, 9, 10, 16, 16, 10, 9, 8, 13, 18, 22, 7, 
22, 13, 15, 5, 12, 4, 9, 3, 11, 22, 8, 3, 14, 10, 11, 10, 10, 17, 30, 13, 12, 
17, 13, 15, 5, 10, 10, 9, 16, 13, 11, 11, 11, 31, 6, 13, 6, 17, 17, 3, 12, 6, 
27, 20, 12, 19, 12, 18, 11, 11, 24, 18, 14, 19, 34, 9, 17, 22, 7, 3, 4, 7, 9, 7,
12, 9, 7, 4, 11, 14, 8, 8, 11, 16, 10, 4, 13, 10, 1, 33, 6, 10, 8, 16, 1, 14, 5,
10, 8, 8, 9, 16, 11, 22, 21, 20, 6, 22, 15, 31, 16, 22, 28, 12, 7, 14, 6, 5, 7, 
14, 8, 5, 24, 19, 29, 31, 15, 6, 6, 10, 29, 30, 14, 23, 14, 23, 19, 17, 13, 12, 
9, 37, 15, 9, 24, 11, 7, 15, 13, 16, 7, 5, 10, 16, 10, 12, 12, 11, 10, 4, 16, 5,
10, 3, 8, 8, 8, 3, 7, 12, 20, 8, 8, 13, 8, 10, 10, 10, 11, 16, 11, 7, 17, 10, 8,
8, 15, 10, 9, 7, 13, 8, 8, 13, 14, 17, 11, 21, 11, 10, 23, 22, 3, 11, 9, 21, 8, 
6, 21, 31, 9, 5, 24, 10, 17, 10, 17, 11, 24, 12, 27, 11, 16, 16, 7, 5, 13, 10, 
17, 7, 10, 6, 9, 19, 1, 8, 18, 24, 13, 15, 9, 8, 14, 9, 9, 7, 22, 20, 12, 12, 3,
30, 13, 9, 14, 6, 5, 13, 11, 38, 24, 8, 8, 7, 11, 8, 16, 13, 9, 23, 25, 11, 5, 
17, 6, 8, 9, 8, 14, 30, 17, 21, 11, 12, 17, 18, 34, 8, 15, 2, 5, 14, 8, 14, 16, 
10, 5, 13, 5, 21, 2, 2, 11, 10, 5, 13, 12, 36, 18, 9, 16, 6, 6, 13, 6, 16, 6, 8,
12, 13, 13, 8, 9, 7, 7, 30, 4, 13, 9, 34, 17, 8, 18, 17, 13, 18, 19, 9, 15, 7, 
14, 18, 23, 14, 11, 4, 7, 8, 19, 8, 5, 17, 7, 9, 23, 15, 8, 8, 18, 10, 19, 16, 
11, 10, 16, 10, 7, 14, 21, 8, 7, 11, 12, 3, 20, 10, 8, 5, 9, 9, 17, 8, 15, 22, 
17, 5, 19, 23, 20, 19, 13, 12, 13, 13, 12, 13, 9, 14, 7, 4, 14, 10, 11, 36, 11, 
0, 9, 19, 12, 20, 5, 16, 8, 14, 22, 3, 11, 5, 9, 14, 14, 9, 14, 19, 9, 30, 22, 
4, 18, 14, 6, 4, 9, 29, 16, 14, 16, 9, 10, 13, 29, 23, 12, 7, 13, 6, 8, 9, 16, 
16, 3, 5, 7, 15, 26, 23, 7, 6, 20, 17, 14, 2, 11, 13, 23, 14, 11, 6, 14, 13, 24,
11, 15, 11, 10, 6, 6, 9, 10, 10, 16, 10, 5, 23, 10, 15, 18, 21, 11, 9, 5, 14, 
25, 5, 6, 19, 9, 24, 9, 20, 6, 5, 30, 19, 12, 8, 13, 7, 1, 16, 10, 36, 16, 17, 
14, 12, 2, 23, 1, 7, 7, 8, 17, 12, 14, 13, 11, 29, 8, 22, 27, 5, 7, 6, 13, 13, 
30, 5, 10, 8, 22, 9, 11, 8, 13, 4, 10, 4, 16, 21, 7, 31, 5, 7, 13, 21, 8, 9, 8, 
7, 6, 9, 11, 22, 15, 2, 9, 8, 12, 5, 14, 25, 22, 17, 8, 17, 9, 16, 16, 20, 5, 
16, 20, 12, 9, 7, 13, 11, 15, 17, 30, 14, 7, 15, 15, 12, 6, 8, 12, 8, 13, 23, 8,
24, 13, 13, 31, 11, 28, 22, 9, 6, 16, 12, 19, 6, 13, 12, 8, 13, 13, 9, 7, 13, 
18, 21, 13, 6, 14, 12, 5, 6, 20, 9, 18, 19, 11, 17, 20, 13, 23, 7, 8, 9, 3, 12, 
20, 10, 12, 4, 11, 4, 12, 3, 46, 3, 19, 16, 15, 4, 6, 5, 13, 16, 17, 19, 6, 13, 
7, 5, 6, 12, 27, 17, 12, 1, 13, 9, 8, 9, 13, 8, 10, 7, 7, 12, 10, 17, 5, 12, 23,
11, 21, 12, 8, 14, 21, 7, 22, 23, 6, 5, 7, 18, 15, 6, 12, 34, 27, 7, 20, 14, 11,
2, 7, 21, 5, 14, 14, 5, 10, 9, 4, 14, 16, 27, 15, 9, 9, 6, 5, 19, 18, 7, 2, 16, 
10, 11, 14, 17, 8, 17, 9, 2, 8, 21, 10, 9, 12, 29, 12, 37, 1, 17, 12, 6, 10, 6, 
25, 2, 7, 9, 19, 20, 10, 26, 13, 6, 13, 8, 11, 2, 13, 8, 10, 13, 18, 7, 5, 14, 
11, 7, 13, 25, 4, 7, 4, 2, 19, 10, 12, 3, 16, 12, 6, 9, 11, 7, 8, 11, 4, 7, 8, 
4, 9, 10, 11, 4, 12, 4, 2, 24, 12, 13, 12, 10, 13, 7, 12, 15, 14, 12, 1, 5, 23, 
17, 10, 5, 15, 7, 7, 14, 11, 10, 10, 9, 21, 14, 28, 2, 10, 16, 10, 6, 28, 17, 
11, 8, 4, 11, 17, 15, 8, 7, 9, 6, 15, 6, 5, 4, 14, 5, 17, 14, 16, 11, 18, 7, 19,
5, 24, 17, 24, 10, 15, 8, 20, 14, 21, 21, 10, 13, 5, 10, 12, 27, 5, 13, 7, 8, 
23, 12, 10, 15, 17, 11, 14, 14, 15, 24, 21, 7, 15, 13, 19, 28, 5, 4, 15, 11, 14,
23, 13, 16, 21, 6, 14, 1, 5, 9, 15, 16, 2, 16, 4, 18, 28, 11, 8, 17, 19, 3, 16, 
9, 3, 14, 14, 8, 8, 16, 7, 25, 7, 29, 28, 17, 2, 10, 6, 11, 9, 8, 20, 13, 7, 9, 
21, 13, 17, 16, 7, 11, 9, 2, 11, 17, 11, 10, 16, 28, 15, 9, 9, 5, 3, 16, 10, 14,
12, 4, 12, 21, 11, 25, 22, 19, 11, 18, 4, 7, 11, 15, 14, 19, 8, 16, 15, 7, 16, 
12, 8, 14, 3, 18, 17, 4, 9, 7, 11, 17, 17, 10, 3, 10, 6, 10, 9, 7, 10, 12, 14, 
35, 7, 9, 9, 15, 11, 11, 17, 9, 18, 18, 17, 9, 17, 20, 8, 2, 13, 20, 17, 24, 11,
21, 21, 11, 18, 1, 4, 8, 15, 28, 25, 9, 23, 12, 6, 13, 18, 21, 14, 8, 13, 5, 8, 
8, 7, 19, 8, 7, 24, 11, 7, 23, 11, 20, 24, 6, 12, 13, 19, 6, 34, 16, 15, 13, 15,
4, 12, 3, 14, 26, 21, 13, 6, 10, 8, 11, 15, 7, 12, 7, 12, 20, 4, 4, 8, 12, 10, 
4, 16, 19, 6, 23, 4, 6, 14, 17, 23, 24, 24, 15, 11, 12, 21, 12, 7, 16, 21, 13, 
24, 13, 3, 8, 4, 5, 22, 10, 10, 9, 21, 9, 10, 9, 18, 23, 10, 18, 25, 9, 11, 10, 
2, 8, 8, 20, 4, 18, 13, 6, 5, 5, 16, 37, 4, 10, 5, 11, 9, 12, 22, 8, 3, 17, 3, 
13, 14, 16, 18, 12, 15, 15, 0, 26, 21, 11, 16, 16, 4, 14, 7, 21, 5, 36, 9, 17, 
7, 17, 45, 16, 6, 8, 8, 10, 2, 30, 23, 12, 16, 22, 6, 8, 17, 28, 10, 9, 8, 24, 
7, 14, 15, 9, 13, 2, 11, 11, 17, 3, 13, 9, 9, 4, 10, 17, 7, 17, 10, 27, 10, 38, 
15, 17, 7, 17, 4, 3, 7, 24, 9, 9, 9, 19, 17, 11, 8, 3, 22, 15, 20, 8, 13, 13, 
35, 11, 5, 2, 20, 2, 1, 16, 12, 13, 11, 12, 8, 9, 19, 23, 11, 21, 32, 2, 9, 7, 
12, 8, 11, 25, 11, 5, 28, 12, 15, 7, 15, 37, 4, 21, 30, 4, 6, 5, 7, 7, 4, 30, 
14, 6, 14, 8, 17, 16, 6, 17, 13, 7, 15, 14, 30, 6, 15, 7, 30, 2, 7, 8, 11, 16, 
18, 9, 7, 16, 15, 6, 9, 12, 2, 15, 8, 20, 5, 17, 16, 14, 17, 8, 11, 36, 5, 9, 9,
7, 13, 17, 4, 6, 6, 13, 5, 29, 3, 4, 1, 8, 18, 10, 17, 6, 6, 12, 16, 9, 22, 23, 
17, 17, 7, 21, 37, 7, 14, 12, 8, 12, 18, 19, 4, 8, 15, 15, 12, 34, 13, 7, 7, 9, 
9, 15, 18, 12, 9, 8, 7, 19, 20, 18, 16, 28, 4, 8, 5, 4, 21, 12, 17, 9, 19, 3, 
17, 12, 7, 21, 37, 4, 13, 14, 14, 7, 10, 23, 19, 6, 18, 14, 26, 13, 23, 10, 10, 
3, 14, 10, 20, 15, 5, 11, 9, 14, 7, 12, 17, 8, 21, 9, 4, 7, 11, 8, 4, 12, 7, 22,
5, 7, 21, 3, 17, 9, 36, 11, 13, 15, 29, 14, 3, 6, 44, 1, 23, 11, 5, 5, 19, 9, 4,
9, 13, 5, 28, 9, 7, 13, 11, 8, 7, 9, 15, 3, 10, 13, 35, 13, 7, 9, 5, 18, 14, 7, 
27, 20, 17, 7, 15, 4, 8, 10, 5, 10, 10, 12, 24, 13, 4, 2, 17, 19, 15, 30, 5, 12,
10, 28, 14, 23, 14, 3, 1, 6, 19, 2, 16, 8, 6, 7, 30, 6, 8, 16, 3, 17, 5, 21, 9, 
8, 5, 20, 12, 4, 9, 9, 9, 24, 7, 15, 9, 11, 16, 22, 10, 15, 5, 8, 11, 27, 4, 23,
13, 9, 13, 11, 15, 29, 4, 30, 12, 12, 24, 14, 30, 27, 12, 23, 12, 6, 14, 7, 7, 
19, 15, 9, 16, 4, 10, 24, 17, 4, 12, 11, 6, 2, 6, 27, 14, 11, 3, 10, 20, 8, 7, 
10, 8, 17, 5, 15, 8, 12, 20, 8, 10, 9, 11, 31, 18, 18, 17, 9, 6, 6, 14, 22, 24, 
12, 19, 10, 26, 18, 15, 13, 21, 23, 36, 6, 11, 11, 6, 32, 9, 37, 11, 9, 9, 1, 8,
12, 11, 22, 22, 19, 14, 1, 14, 22, 27, 11, 10, 15, 8, 35, 7, 4, 22, 19, 27, 10, 
12, 6, 5, 12, 22, 6, 8, 22, 10, 10, 11, 20, 23, 5, 1, 9, 7, 2, 16, 6, 5, 9, 11, 
5, 6, 9, 14, 7, 3, 37, 7, 19, 12, 13, 5, 14, 17, 9, 11, 29, 6, 15, 21, 24, 10, 
15, 4, 12, 12, 36, 15, 23, 9, 8, 26, 22, 14, 9, 16, 13, 17, 10, 18, 9, 10, 8, 
12, 11, 14, 8, 16, 23, 14, 22, 14, 11, 22, 15, 5, 4, 13, 22, 10, 18, 5, 9, 10, 
5, 14, 13, 22, 9, 23, 5, 12, 12, 13, 13, 7, 17, 8, 8, 16, 21, 5, 11, 12, 7, 4, 
6, 7, 35, 29, 9, 20, 19, 17, 24, 10, 12, 4, 18, 4, 29, 9, 13, 12, 18, 4, 5, 12, 
16, 27, 12, 12, 24, 3, 8, 12, 17, 6, 5, 13, 8, 11, 6, 12, 22, 12, 18, 37, 5, 15,
8, 10, 5, 13, 7, 3, 12, 28, 16, 31, 14, 24, 0, 24, 16, 16, 9, 11, 8, 16, 10, 27,
10, 11, 30, 17, 8, 24, 26, 11, 6, 3, 1, 21, 13, 7, 15, 11, 3, 5, 15, 8, 29, 10, 
13, 16, 11, 15, 12, 6, 8, 5, 12, 13, 17, 1, 35, 4, 26, 23, 7, 31, 5, 18, 22, 7, 
13, 7, 5, 4, 9, 12, 8, 6, 26, 25, 6, 20, 20, 18, 13, 7, 13, 20, 14, 14, 4, 25, 
11, 9, 20, 7, 19, 6, 15, 18, 12, 10, 3, 16, 8, 21, 8, 38, 7, 6, 15, 5, 4, 17, 
17, 16, 7, 6, 8, 8, 6, 15, 13, 31, 36, 21, 3, 19, 17, 27, 10, 12, 12, 7, 16, 23,
7, 10, 16, 20, 7, 10, 3, 15, 13, 18, 12, 10, 15, 11, 15, 28, 11, 23, 18, 7, 18, 
7, 13, 9, 7, 27, 6, 2, 6, 25, 6, 17, 16, 28, 25, 25, 16, 4, 8, 9, 8, 5, 8, 13, 
29, 16, 11, 6, 9, 26, 14, 10, 14, 9, 2, 17, 8, 4, 8, 2, 8, 8, 2, 10, 14, 25, 6, 
18, 18, 8, 6, 37, 20, 15, 17, 12, 13, 47, 26, 13, 4, 11, 9, 11, 12, 8, 6, 16, 9,
4, 12, 6, 9, 5, 19, 5, 19, 8, 23, 7, 25, 5, 11, 20, 22, 7, 6, 6, 18, 15, 39, 12,
30, 10, 8, 4, 10, 7, 8, 15, 10, 5, 3, 11, 14, 11, 8, 13, 17, 33, 8, 1, 24, 17, 
16, 10, 2, 14, 4, 5, 14, 18, 1, 4, 21, 16, 14, 11, 27, 15, 5, 14, 4, 8, 22, 12, 
7, 9, 8, 7, 9, 8, 27, 8, 20, 10, 7, 11, 34, 12, 9, 7, 8, 10, 3, 7, 10, 11, 10, 
37, 5, 12, 7, 13, 6, 25, 13, 36, 13, 15, 9, 13, 16, 11, 3, 16, 16, 28, 10, 3, 
13, 7, 6, 7, 6, 2, 17, 16, 5, 6, 5, 3, 10, 13, 25, 27, 8, 13, 11, 17, 8, 11, 5, 
6, 13, 9, 19, 13, 15, 13, 14, 7, 16, 7, 15, 15, 13, 32, 18, 12, 13, 6, 10, 9, 
10, 25, 23, 5, 10, 12, 29, 28, 9, 17, 16, 18, 9, 33, 9, 29, 11, 12, 11, 17, 9, 
10, 23, 7, 23, 28, 16, 7, 11, 11, 2, 9, 6, 22, 35, 11, 21, 10, 23, 8, 4, 3, 6, 
9, 16, 21, 8, 7, 12, 20, 14, 13, 7, 13, 6, 20, 9, 15, 4, 5, 2, 10, 2, 28, 8, 15,
12, 6, 23, 9, 7, 9, 9, 20, 14, 5, 17, 14, 6, 23, 5, 21, 25, 20, 14, 16, 10, 11, 
2, 15, 10, 35, 29, 6, 10, 9, 27, 22, 5, 12, 3, 13, 17, 7, 17, 18, 15, 8, 25, 17,
6, 10, 12, 19, 8, 4, 17, 9, 26, 20, 17, 10, 30, 11, 13, 16, 5, 16, 10, 4, 24, 6,
18, 13, 7, 11, 8, 5, 11, 7, 12, 12, 14, 9, 9, 4, 3, 6, 15, 17, 7, 13, 35, 6, 13,
15, 10, 11, 13, 13, 6, 16, 17, 15, 37, 16, 19, 10, 5, 19, 9, 2, 22, 7, 13, 16, 
9, 15, 31, 9, 16, 8, 3, 4, 5, 14, 6, 8, 15, 12, 13, 23, 12, 4, 15, 16, 23, 17, 
5, 9, 9, 9, 9, 11, 7, 7, 12, 10, 6, 19, 7, 17, 23, 9, 10, 18, 8, 3, 10, 27, 6, 
7, 8, 18, 15, 12, 6, 5, 12, 23, 16, 7, 7, 27, 17, 20, 14, 5, 6, 5, 7, 29, 8, 16,
24, 11, 4, 4, 13, 10, 13, 9, 11, 10, 8, 11, 1, 25, 6, 15, 9, 13, 15, 6, 9, 11, 
13, 14, 23, 9, 16, 14, 5, 11, 19, 10, 22, 8, 19, 18, 8, 11, 29, 5, 10, 8, 13, 
21, 6, 6, 7, 18, 9, 5, 21, 10, 12, 7, 4, 11, 4, 14, 16, 16, 8, 16, 12, 11, 27, 
3, 10, 6, 29, 11, 10, 20, 25, 10, 20, 12, 16, 6, 15, 11, 20, 6, 8, 5, 4, 21, 12,
17, 18, 15, 16, 22, 8, 13, 16, 4, 23, 14, 13, 8, 39, 15, 21, 16, 13, 10, 18, 25,
9, 12, 14, 4, 6, 7, 7, 3, 11, 16, 1, 1, 17, 9, 14, 8, 15, 11, 3, 7, 2, 9, 12, 
12, 10, 3, 10, 30, 12, 5, 16, 4, 28, 4, 3, 9, 4, 8, 4, 1, 12, 13, 5, 13, 22, 5, 
4, 13, 6, 6, 5, 12, 3, 2, 6, 4, 20, 13, 31, 13, 32, 15, 4, 12, 15, 17, 8, 24, 5,
12, 9, 16, 9, 9, 10, 31, 9, 10, 10, 6, 16, 21, 11, 8, 15, 9, 9, 23, 12, 9, 12, 
14, 12, 13, 13, 9, 9, 15, 17, 15, 9, 14, 27, 17, 30, 14, 4, 15, 11, 11, 6, 11, 
13, 7, 6, 13, 16, 18, 8, 25, 12, 14, 19, 12, 13, 26, 19, 28, 9, 19, 5, 19, 5, 6,
11, 4, 5, 16, 10, 11, 18, 8, 15, 7, 13, 3, 10, 11, 15, 6, 16, 5, 11, 46, 9, 15, 
7, 12, 38, 10, 5, 19, 15, 17, 22, 11, 14, 21, 11, 4, 4, 17, 8, 29, 1, 10, 17, 8,
6, 22, 21, 7, 12, 5, 9, 29, 8, 9, 10, 14, 5, 10, 29, 12, 34, 9, 3, 8, 12, 8, 5, 
11, 12, 16, 14, 37, 15, 7, 24, 8, 9, 5, 13, 17, 13, 17, 9, 1, 10, 43, 7, 24, 4, 
12, 22, 39, 15, 12, 18, 15, 16, 16, 18, 16, 10, 7, 10, 12, 6, 13, 7, 12, 12, 9, 
10, 18, 12, 24, 11, 4, 6, 30, 10, 26, 2, 1, 36, 12, 25, 5, 14, 4, 10, 8, 26, 3, 
30, 8, 4, 13, 14, 27, 28, 26, 5, 13, 12, 9, 5, 20, 6, 8, 3, 14, 7, 17, 15, 15, 
10, 9, 18, 14, 13, 16, 9, 13, 7, 23, 19, 13, 4, 12, 27, 12, 5, 23, 11, 20, 11, 
21, 5, 8, 13, 6, 23, 17, 20, 17, 6, 18, 20, 20, 5, 19, 6, 2, 16, 8, 22, 16, 5, 
9, 11, 28, 11, 25, 4, 21, 16, 8, 12, 24, 5, 22, 12, 6, 7, 16, 19, 24, 10, 12, 
13, 22, 15, 22, 8, 12, 12, 29, 10, 24, 3, 38, 10, 25, 28, 15, 9, 12, 16, 11, 3, 
8, 12, 17, 19, 6, 6, 12, 8, 7, 14, 8, 26, 21, 3, 4, 10, 7, 16, 11, 12, 6, 16, 8,
5, 8, 3, 25, 10, 14, 7, 3, 12, 11, 7, 5, 8, 15, 17, 28, 15, 13, 5, 12, 16, 19, 
9, 19, 14, 2, 14, 7, 28, 5, 12, 22, 15, 21, 9, 7, 12, 22, 13, 8, 16, 10, 4, 5, 
10, 6, 17, 16, 24, 7, 17, 17, 24, 8, 28, 12, 16, 9, 13, 13, 14, 22, 10, 7, 7, 
14, 25, 8, 21, 33, 10, 13, 10, 10, 13, 14, 29, 10, 27, 12, 7, 4, 3, 15, 10, 1, 
10, 23, 12, 6, 8, 5, 19, 9, 12, 4, 23, 8, 1, 19, 25, 17, 5, 11, 14, 7, 28, 18, 
14, 4, 18, 17, 7, 7, 21, 11, 11, 6, 13, 7, 23, 8, 29, 14, 3, 17, 3, 9, 6, 8, 21,
7, 15, 24, 35, 6, 5, 10, 27, 12, 11, 15, 6, 8, 3, 10, 21, 10, 28, 10, 7, 7, 2, 
9, 16, 19, 19, 13, 25, 8, 10, 22, 30, 18, 9, 11, 9, 7, 11, 10, 15, 9, 4, 21, 15,
37, 8, 3, 15, 10, 29, 5, 20, 22, 5, 12, 7, 17, 6, 13, 32, 18, 7, 13, 27, 16, 21,
15, 17, 12, 8, 14, 2, 21, 3, 12, 5, 46, 6, 19, 12, 13, 9, 18, 17, 4, 9, 13, 7, 
13, 14, 7, 12, 23, 12, 7, 4, 9, 6, 29, 8, 4, 12, 12, 19, 14, 27, 12, 14, 21, 20,
2, 9, 25, 23, 5, 10, 6, 15, 8, 19, 11, 14, 4, 12, 22, 12, 10, 22, 7, 11, 8, 7, 
15, 7, 8, 8, 4, 10, 12, 14, 26, 23, 10, 10, 12, 20, 12, 12, 9, 15, 11, 13, 8, 
14, 4, 13, 15, 9, 16, 7, 13, 10, 22, 16, 27, 10, 9, 10, 8, 35, 19, 10, 20, 10, 
11, 20, 7, 12, 22, 13, 13, 7, 9, 16, 7, 18, 10, 24, 8, 28, 14, 3, 8, 23, 31, 5, 
34, 22, 13, 13, 6, 6, 18, 27, 12, 6, 4, 14, 20, 7, 22, 11, 9, 11, 18, 11, 5, 10,
15, 17, 6, 9, 21, 3, 5, 14, 8, 5, 19, 7, 13, 27, 16, 13, 36, 9, 4, 13, 8, 12, 
12, 5, 4, 7, 11, 13, 11, 1, 35, 16, 8, 6, 15, 4, 15, 22, 13, 13, 11, 2, 8, 14, 
21, 11, 6, 27, 7, 21, 7, 12, 7, 11, 20, 16, 7, 25, 13, 17, 5, 15, 4, 9, 9, 5, 
11, 21, 8, 15, 11, 6, 8, 3, 14, 9, 3, 15, 45, 9, 30, 8, 10, 23, 43, 5, 8, 0, 0, 
12, 17, 10, 6, 11, 11, 3, 14, 3, 14, 6, 21, 6, 15, 7, 11, 12, 19, 12, 21, 22, 8,
3, 12, 8, 5, 21, 18, 13, 3, 16, 9, 3, 9, 8, 23, 9, 7, 14, 30, 10, 13, 16, 17, 6,
9, 7, 30, 7, 19, 21, 8, 12, 18, 20, 21, 12, 11, 11, 9, 8, 18, 9, 7, 10, 21, 11, 
12, 12, 44, 4, 11, 17, 16, 20, 22, 7, 22, 18, 2, 3, 11, 17, 5, 16, 1, 30, 8, 12,
26, 24, 28, 9, 1, 23, 22, 6, 11, 17, 10, 19, 12, 7, 8, 19, 8, 6, 8, 38, 3, 9, 
23, 6, 11, 15, 13, 10, 12, 19, 19, 15, 23, 14, 15, 11, 7, 11, 21, 11, 11, 9, 23,
21, 14, 2, 5, 14, 14, 10, 7, 10, 7, 6, 16, 8, 2, 11, 11, 2, 11, 27, 2, 15, 18, 
8, 11, 1, 10, 4, 23, 13, 19, 10, 13, 29, 8, 5, 5, 10, 11, 5, 6, 8, 13, 14, 16, 
16, 5, 18, 12, 8, 11, 16, 11, 6, 24, 14, 8, 11, 6, 9, 21, 8, 7, 4, 31, 15, 9, 
19, 10, 21, 12, 15, 15, 13, 6, 7, 19, 23, 5, 29, 7, 7, 23, 3, 14, 15, 4, 12, 15,
6, 55, 6, 17, 15, 23, 24, 2, 16, 12, 11, 16, 11, 5, 7, 15, 7, 5, 16, 18, 23, 5, 
9, 26, 7, 11, 6, 18, 11, 8, 12, 11, 5, 2, 14, 12, 14, 31, 33, 23, 15, 10, 9, 23,
5, 19, 36, 6, 16, 6, 13, 23, 11, 12, 10, 4, 2, 15, 6, 8, 4, 12, 12, 12, 5, 9, 
13, 9, 7, 17, 9, 20, 4, 14, 7, 7, 18, 30, 13, 21, 14, 16, 15, 12, 4, 16, 18, 14,
18, 9, 15, 11, 5, 20, 8, 7, 21, 22, 21, 9, 17, 2, 9, 12, 8, 9, 16, 8, 15, 12, 9,
5, 12, 22, 21, 20, 12, 3, 17, 18, 7, 21, 14, 14, 10, 9, 24, 4, 12, 7, 18, 12, 6,
14, 5, 10, 5, 9, 9, 23, 13, 4, 22, 13, 12, 9, 14, 3, 21, 4, 7, 11, 24, 11, 24, 
11, 7, 17, 13, 19, 15, 9, 19, 7, 10, 7, 13, 6, 5, 15, 6, 18, 6, 6, 13, 23, 20, 
10, 5, 8, 4, 15, 10, 24, 6, 15, 20, 5, 13, 16, 8, 4, 8, 23, 5, 14, 15, 16, 5, 
15, 3, 15, 19, 7, 5, 14, 18, 18, 10, 15, 21, 13, 18, 5, 13, 12, 13, 15, 3, 8, 
15, 17, 5, 7, 6, 15, 8, 11, 25, 37, 18, 8, 29, 19, 13, 3, 14, 18, 29, 5, 20, 4, 
12, 4, 13, 17, 7, 6, 8, 23, 5, 9, 8, 1, 18, 11, 14, 6, 30, 4, 7, 11, 9, 9, 16, 
22, 11, 7, 27, 8, 4, 20, 8, 4, 8, 11, 9, 29, 10, 13, 21, 19, 8, 16, 9, 7, 11, 
25, 4, 31, 9, 8, 10, 22, 16, 7, 14, 13, 8, 26, 7, 7, 10, 17, 5, 11, 4, 17, 17, 
10, 36, 20, 10, 10, 14, 16, 7, 13, 14, 5, 8, 16, 16, 2, 6, 20, 14, 10, 17, 2, 6,
6, 11, 9, 29, 22, 18, 28, 27, 7, 9, 8, 15, 24, 5, 18, 7, 26, 5, 7, 17, 13, 11, 
15, 9, 4, 15, 15, 10, 3, 7, 8, 10, 15, 11, 13, 22, 6, 6, 9, 11, 11, 12, 29, 9, 
17, 13, 29, 8, 34, 5, 10, 23, 5, 19, 17, 15, 6, 5, 11, 6, 5, 16, 10, 11, 18, 16,
15, 26, 20, 6, 4, 8, 3, 11, 4, 20, 14, 5, 15, 11, 14, 14, 5, 2, 26, 6, 19, 5, 
24, 14, 13, 10, 8, 10, 8, 29, 13, 16, 16, 21, 28, 12, 22, 8, 12, 23, 9, 7, 14, 
22, 8, 10, 7, 12, 23, 8, 10, 10, 13, 15, 2, 22, 19, 12, 4, 16, 20, 11, 17, 21, 
4, 11, 6, 9, 11, 15, 15, 22, 18, 10, 6, 10, 7, 9, 9, 3, 7, 9, 9, 18, 20, 17, 11,
14, 18, 8, 5, 18, 26, 10, 8, 7, 24, 1, 12, 14, 38, 15, 5, 18, 8, 14, 26, 8, 9, 
19, 16, 22, 16, 10, 12, 20, 26, 17, 12, 7, 28, 8, 5, 21, 38, 9, 3, 1, 9, 8, 16, 
15, 8, 10, 35, 16, 5, 9, 15, 16, 11, 16, 6, 6, 17, 19, 21, 20, 13, 7, 3, 12, 4, 
8, 10, 5, 13, 24, 7, 9, 6, 20, 6, 10, 10, 13, 25, 17, 12, 12, 6, 0, 22, 14, 43, 
7, 13, 10, 23, 19, 7, 6, 6, 13, 3, 4, 25, 2, 19, 6, 9, 12, 33, 5, 5, 10, 15, 16,
12, 12, 28, 10, 12, 22, 9, 6, 10, 8, 13, 7, 7, 6, 18, 30, 12, 29, 5, 21, 28, 2, 
7, 14, 5, 15, 4, 5, 24, 21, 3, 9, 9, 8, 9, 13, 6, 12, 19, 10, 28, 7, 5, 12, 8, 
8, 13, 20, 16, 22, 9, 22, 8, 7, 18, 7, 39, 4, 14, 3, 3, 10, 1, 10, 17, 22, 22, 
19, 16, 19, 12, 6, 14, 15, 17, 14, 37, 17, 16, 29, 14, 5, 17, 7, 11, 30, 32, 16,
8, 5, 3, 11, 18, 3, 8, 10, 5, 7, 14, 8, 15, 5, 14, 3, 6, 11, 13, 4, 22, 20, 6, 
25, 8, 7, 11, 11, 6, 14, 27, 4, 22, 2, 17, 21, 5, 11, 13, 20, 20, 6, 11, 18, 7, 
19, 15, 8, 7, 3, 10, 8, 14, 6, 30, 17, 35, 31, 14, 7, 6, 9, 11, 10, 7, 15, 25, 
3, 19, 13, 8, 6, 11, 11, 9, 17, 31, 7, 11, 28, 13, 12, 10, 19, 9, 15, 20, 11, 
22, 4, 17, 18, 26, 3, 7, 8, 12, 11, 10, 16, 10, 11, 12, 4, 11, 14, 5, 17, 19, 
19, 36, 3, 11, 23, 13, 15, 36, 12, 13, 9, 15, 14, 11, 11, 8, 12, 10, 17, 24, 15,
14, 21, 21, 19, 16, 6, 15, 15, 12, 14, 24, 18, 12, 12, 9, 3, 10, 2, 12, 7, 15, 
3, 17, 19, 22, 9, 5, 6, 6, 13, 15, 12, 19, 10, 10, 17, 12, 17, 22, 16, 9, 6, 2, 
16, 16, 16, 5, 5, 10, 11, 6, 4, 21, 15, 9, 5, 23, 12, 15, 25, 5, 7, 22, 5, 9, 7,
13, 11, 5, 16, 22, 3, 12, 6, 4, 37, 29, 10, 21, 6, 14, 3, 16, 3, 5, 10, 35, 37, 
7, 14, 12, 22, 14, 4, 29, 4, 15, 8, 6, 27, 12, 9, 20, 15, 13, 17, 3, 6, 8, 15, 
3, 13, 14, 2, 18, 6, 7, 10, 9, 28, 26, 20, 4, 9, 28, 4, 4, 13, 18, 24, 4, 20, 
20, 7, 17, 13, 5, 9, 10, 19, 12, 35, 5, 23, 8, 3, 15, 11, 16, 13, 13, 8, 4, 21, 
11, 4, 5, 15, 8, 20, 21, 22, 25, 9, 4, 13, 11, 3, 5, 5, 35, 21, 14, 13, 16, 12, 
16, 12, 11, 5, 14, 11, 15, 8, 13, 12, 16, 21, 7, 14, 5, 11, 8, 27, 9, 14, 5, 7, 
10, 2, 14, 12, 28, 10, 17, 7, 9, 29, 34, 2, 20, 19, 5, 5, 6, 11, 10, 14, 8, 11, 
11, 9, 12, 11, 9, 39, 7, 11, 14, 7, 10, 7, 7, 7, 8, 12, 18, 4, 11, 9, 16, 21, 
30, 15, 5, 21, 20, 11, 5, 5, 20, 5, 11, 29, 27, 21, 9, 8, 13, 7, 6, 3, 9, 18, 
11, 8, 5, 8, 22, 6, 9, 4, 10, 6, 8, 6, 8, 15, 17, 10, 8, 11, 13, 10, 14, 8, 10, 
7, 5, 5, 9, 17, 12, 16, 24, 3, 7, 28, 11, 18, 15, 7, 22, 19, 3, 2, 12, 16, 13, 
6, 16, 20, 12, 5, 13, 9, 9, 17, 13, 18, 16, 13, 17, 5, 15, 15, 9, 19, 9, 6, 18, 
9, 18, 20, 13, 13, 9, 8, 38, 16, 6, 9, 4, 5, 19, 10, 10, 1, 11, 14, 9, 31, 6, 
13, 6, 7, 5, 15, 9, 12, 28, 10, 7, 5, 22, 14, 1, 12, 9, 10, 2, 7, 31, 7, 13, 8, 
23, 11, 15, 10, 29, 7, 10, 15, 16, 1, 4, 7, 7, 6, 3, 23, 7, 16, 28, 8, 16, 10, 
10, 8, 10, 9, 18, 12, 13, 9, 25, 12, 22, 4, 11, 19, 12, 1, 23, 23, 7, 21, 16, 8,
5, 16, 14, 10, 17, 17, 10, 9, 8, 34, 19, 11, 29, 24, 13, 10, 22, 20, 23, 15, 5, 
22, 12, 7, 12, 7, 11, 8, 17, 6, 6, 16, 20, 18, 17, 25, 6, 10, 8, 3, 12, 23, 10, 
27, 8, 18, 30, 16, 2, 13, 3, 6, 24, 1, 11, 13, 13, 14, 3, 19, 8, 8, 17, 30, 4, 
17, 11, 6, 10, 17, 16, 30, 12, 8, 9, 16, 9, 9, 7, 7, 16, 17, 9, 10, 21, 9, 5, 7,
17, 16, 7, 5, 9, 18, 12, 11, 10, 10, 15, 20, 28, 21, 12, 16, 25, 8, 12, 13, 12, 
2, 27, 13, 8, 9, 17, 19, 6, 10, 9, 17, 9, 7, 4, 31, 5, 18, 10, 14, 6, 21, 34, 
12, 10, 13, 17, 5, 13, 23, 14, 8, 7, 18, 36, 21, 9, 20, 32, 13, 16, 6, 11, 7, 
23, 13, 7, 18, 10, 8, 22, 9, 8, 3, 11, 18, 5, 7, 17, 22, 8, 6, 13, 5, 2, 8, 18, 
15, 19, 5, 17, 7, 6, 24, 37, 31, 8, 14, 18, 6, 13, 3, 5, 7, 4, 12, 14, 12, 4, 
13, 12, 17, 10, 7, 5, 10, 19, 8, 15, 10, 45, 12, 7, 7, 9, 4, 6, 11, 16, 17, 17, 
21, 7, 36, 6, 8, 4, 8, 13, 12, 9, 21, 23, 7, 30, 10, 36, 7, 14, 3, 10, 6, 10, 
14, 15, 16, 10, 14, 28, 5, 12, 14, 5, 4, 5, 28, 4, 23, 11, 10, 23, 12, 23, 4, 8,
9, 14, 10, 9, 13, 15, 12, 20, 15, 11, 21, 17, 8, 11, 6, 23, 6, 17, 4, 10, 13, 6,
4, 11, 7, 5, 19, 3, 15, 4, 21, 11, 27, 15, 15, 27, 6, 8, 20, 17, 35, 23, 5, 19, 
31, 15, 11, 12, 24, 10, 20, 5, 12, 21, 22, 17, 17, 7, 9, 19, 21, 17, 7, 19, 7, 
22, 15, 17, 8, 15, 2, 21, 18, 9, 29, 7, 8, 5, 2, 3, 27, 36, 18, 8, 3, 11, 37, 
13, 8, 7, 12, 12, 21, 22, 10, 21, 17, 5, 13, 5, 31, 10, 14, 10, 13, 17, 36, 4, 
17, 12, 18, 12, 13, 30, 9, 1, 11, 11, 9, 7, 34, 26, 14, 21, 11, 13, 8, 11, 16, 
8, 4, 3, 9, 20, 16, 29, 21, 10, 11, 9, 23, 24, 7, 19, 14, 7, 12, 26, 9, 14, 18, 
10, 8, 11, 19, 9, 7, 24, 11, 4, 18, 3, 9, 18, 8, 5, 37, 17, 9, 30, 30, 6, 21, 
35, 8, 8, 7, 5, 19, 7, 9, 13, 11, 11, 12, 7, 31, 7, 10, 7, 17, 9, 5, 7, 6, 18, 
6, 19, 9, 7, 7, 12, 29, 15, 10, 10, 8, 5, 2, 5, 23, 12, 0, 6, 13, 5, 5, 10, 16, 
7, 10, 12, 22, 13, 6, 6, 30, 11, 21, 0, 19, 23, 13, 36, 13, 10, 14, 13, 8, 8, 
29, 10, 8, 17, 6, 10, 30, 11, 15, 17, 23, 21, 16, 8, 13, 4, 13, 35, 9, 3, 19, 
12, 17, 15, 18, 16, 16, 10, 19, 7, 5, 15, 24, 33, 7, 6, 15, 11, 9, 9, 21, 6, 20,
4, 6, 11, 22, 11, 17, 9, 20, 12 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_4.txt <==
[ 17, 36, 19, 16, 16, 34, 31, 47, 16, 10, 8, 8, 9, 1, 10, 24, 23, 21, 21, 10, 
11, 14, 15, 16, 20, 30, 9, 26, 29, 36, 24, 7, 34, 31, 23, 18, 41, 20, 4, 14, 9, 
18, 7, 32, 16, 18, 29, 14, 22, 18, 29, 21, 20, 9, 11, 9, 27, 34, 10, 26, 23, 26,
10, 20, 20, 9, 40, 9, 15, 22, 30, 31, 15, 19, 12, 41, 13, 11, 18, 26, 38, 5, 20,
35, 18, 10, 18, 30, 12, 8, 7, 6, 11, 12, 29, 20, 12, 13, 12, 21, 5, 36, 24, 30, 
21, 9, 10, 58, 15, 15, 24, 10, 40, 5, 43, 10, 20, 38, 15, 24, 23, 10, 38, 17, 
18, 18, 9, 19, 17, 7, 5, 10, 7, 29, 12, 40, 17, 10, 12, 10, 43, 15, 14, 27, 36, 
24, 49, 15, 18, 38, 6, 26, 14, 27, 14, 59, 13, 13, 13, 6, 20, 13, 26, 12, 14, 
43, 9, 37, 22, 28, 12, 41, 30, 9, 31, 24, 28, 56, 16, 34, 4, 48, 32, 17, 15, 21,
18, 22, 15, 30, 27, 7, 31, 13, 19, 10, 29, 16, 3, 19, 13, 39, 30, 58, 19, 37, 
52, 28, 8, 24, 16, 24, 36, 7, 12, 27, 24, 44, 10, 28, 14, 16, 20, 7, 37, 19, 15,
38, 21, 32, 7, 59, 18, 22, 33, 11, 23, 19, 30, 21, 25, 9, 21, 16, 29, 30, 25, 8,
32, 32, 12, 5, 19, 29, 15, 21, 19, 29, 18, 7, 22, 24, 20, 21, 47, 33, 19, 31, 
17, 14, 36, 26, 23, 17, 6, 32, 29, 13, 49, 39, 27, 22, 6, 34, 6, 18, 20, 27, 22,
10, 14, 10, 17, 32, 34, 20, 23, 32, 29, 16, 41, 28, 38, 35, 21, 9, 15, 17, 22, 
30, 11, 23, 23, 25, 12, 26, 12, 7, 8, 16, 32, 36, 34, 26, 42, 13, 15, 18, 30, 
27, 10, 10, 31, 27, 29, 28, 19, 18, 34, 11, 57, 18, 6, 3, 16, 9, 9, 14, 12, 10, 
10, 26, 19, 7, 30, 8, 29, 22, 32, 13, 24, 19, 26, 27, 11, 27, 26, 15, 30, 20, 
23, 30, 16, 20, 20, 10, 12, 24, 5, 22, 16, 40, 14, 11, 16, 37, 42, 43, 24, 38, 
18, 15, 17, 12, 16, 16, 21, 10, 17, 21, 25, 34, 9, 43, 28, 12, 22, 21, 13, 18, 
30, 30, 18, 4, 19, 21, 10, 20, 23, 20, 27, 21, 23, 17, 3, 4, 10, 7, 24, 24, 44, 
28, 17, 37, 10, 13, 22, 18, 12, 19, 16, 18, 12, 10, 22, 41, 17, 12, 42, 21, 22, 
29, 10, 16, 20, 25, 12, 16, 27, 24, 26, 19, 18, 17, 12, 28, 33, 37, 40, 38, 18, 
17, 11, 11, 5, 17, 25, 49, 23, 23, 18, 15, 8, 19, 14, 21, 13, 26, 28, 25, 15, 
15, 14, 20, 36, 25, 21, 19, 7, 14, 33, 4, 25, 20, 39, 17, 29, 39, 10, 12, 30, 7,
27, 5, 17, 10, 12, 34, 28, 14, 33, 6, 12, 12, 12, 12, 18, 14, 31, 14, 14, 18, 
19, 15, 18, 8, 24, 9, 15, 13, 8, 11, 26, 26, 10, 38, 27, 25, 18, 9, 17, 10, 12, 
28, 16, 32, 27, 22, 33, 22, 34, 32, 28, 71, 4, 28, 16, 7, 15, 23, 26, 19, 16, 
24, 22, 15, 19, 17, 17, 6, 8, 5, 17, 19, 52, 15, 23, 21, 11, 32, 10, 22, 21, 15,
14, 7, 31, 13, 9, 14, 21, 14, 10, 36, 11, 31, 17, 30, 16, 40, 17, 17, 47, 21, 
19, 23, 30, 20, 12, 18, 19, 24, 41, 8, 14, 30, 2, 31, 22, 8, 18, 14, 23, 28, 24,
16, 23, 13, 9, 47, 22, 14, 24, 12, 11, 32, 26, 17, 32, 44, 19, 27, 17, 16, 18, 
13, 7, 10, 13, 19, 34, 16, 30, 34, 12, 14, 12, 15, 8, 11, 30, 20, 29, 14, 45, 
20, 13, 49, 14, 13, 29, 5, 28, 29, 17, 14, 8, 9, 30, 9, 19, 8, 28, 19, 15, 13, 
11, 11, 19, 10, 24, 20, 17, 10, 22, 44, 31, 15, 28, 58, 49, 23, 11, 19, 7, 18, 
22, 22, 14, 25, 58, 17, 25, 18, 22, 34, 41, 28, 20, 18, 17, 35, 15, 28, 19, 6, 
11, 23, 32, 18, 6, 28, 8, 13, 6, 10, 16, 12, 29, 29, 51, 53, 28, 18, 17, 33, 18,
28, 23, 6, 23, 37, 31, 18, 33, 15, 22, 22, 26, 15, 14, 11, 19, 10, 27, 7, 16, 
24, 11, 13, 5, 32, 34, 23, 23, 22, 17, 14, 20, 10, 23, 12, 42, 14, 40, 11, 34, 
23, 33, 29, 28, 33, 49, 10, 26, 64, 30, 29, 17, 27, 24, 25, 29, 21, 17, 19, 20, 
19, 18, 23, 22, 21, 16, 13, 9, 6, 9, 40, 33, 42, 12, 15, 6, 53, 35, 5, 16, 19, 
27, 27, 5, 18, 26, 8, 24, 26, 25, 16, 15, 27, 26, 4, 16, 20, 38, 11, 30, 10, 5, 
32, 20, 23, 16, 27, 8, 11, 15, 26, 12, 25, 22, 33, 12, 26, 21, 35, 28, 17, 19, 
23, 14, 22, 25, 12, 6, 30, 10, 13, 22, 10, 9, 13, 6, 28, 14, 22, 12, 17, 23, 41,
12, 18, 9, 21, 15, 27, 19, 27, 18, 19, 22, 26, 20, 41, 16, 3, 26, 10, 32, 33, 
10, 18, 19, 32, 10, 18, 31, 16, 22, 19, 16, 14, 35, 33, 12, 29, 7, 25, 9, 12, 
33, 15, 11, 16, 20, 20, 12, 26, 31, 19, 14, 11, 36, 19, 30, 23, 26, 16, 44, 29, 
12, 20, 11, 22, 22, 15, 16, 12, 10, 13, 32, 10, 37, 5, 10, 21, 34, 28, 22, 17, 
23, 30, 17, 58, 26, 27, 9, 36, 30, 27, 21, 32, 9, 12, 51, 18, 14, 21, 35, 28, 
23, 16, 14, 11, 26, 9, 23, 33, 22, 15, 34, 9, 6, 8, 39, 41, 11, 14, 24, 17, 16, 
36, 27, 8, 12, 8, 15, 9, 38, 45, 42, 26, 11, 19, 39, 33, 12, 39, 17, 19, 24, 30,
11, 10, 18, 10, 15, 17, 12, 11, 40, 31, 16, 20, 3, 20, 18, 26, 17, 33, 33, 7, 
23, 34, 6, 20, 47, 13, 30, 9, 5, 34, 31, 25, 13, 22, 19, 9, 34, 16, 22, 27, 8, 
24, 15, 16, 10, 20, 46, 30, 19, 29, 21, 6, 26, 32, 8, 32, 9, 14, 13, 33, 19, 15,
14, 27, 10, 12, 25, 32, 36, 4, 6, 23, 9, 27, 14, 13, 16, 16, 42, 33, 21, 21, 32,
9, 49, 10, 16, 44, 27, 14, 23, 19, 24, 38, 13, 15, 32, 11, 14, 24, 25, 38, 34, 
22, 12, 9, 30, 13, 12, 28, 45, 25, 40, 19, 10, 14, 10, 28, 23, 28, 27, 22, 29, 
29, 8, 7, 30, 19, 20, 31, 17, 7, 12, 16, 8, 16, 19, 27, 27, 18, 29, 14, 18, 14, 
26, 7, 26, 18, 17, 23, 18, 11, 21, 21, 16, 25, 12, 15, 33, 29, 40, 10, 20, 34, 
56, 13, 14, 9, 32, 15, 24, 13, 17, 20, 12, 10, 17, 26, 16, 29, 11, 20, 17, 10, 
40, 29, 19, 3, 34, 19, 21, 20, 11, 31, 2, 30, 39, 13, 38, 10, 24, 12, 15, 13, 
10, 18, 30, 18, 21, 10, 7, 19, 11, 11, 15, 19, 7, 17, 13, 30, 12, 10, 15, 16, 
15, 22, 12, 20, 15, 13, 18, 31, 25, 14, 14, 15, 19, 26, 10, 26, 14, 22, 36, 16, 
24, 9, 20, 24, 10, 31, 23, 19, 13, 9, 21, 25, 15, 21, 15, 12, 24, 30, 31, 6, 21,
41, 39, 29, 16, 40, 24, 18, 28, 31, 8, 18, 33, 15, 28, 5, 31, 21, 21, 5, 24, 16,
32, 13, 18, 26, 11, 14, 7, 17, 11, 10, 15, 16, 26, 9, 10, 22, 6, 15, 32, 27, 34,
15, 20, 21, 23, 6, 19, 35, 14, 20, 24, 18, 25, 12, 21, 27, 14, 8, 32, 30, 21, 
40, 31, 9, 17, 25, 42, 42, 30, 15, 22, 8, 14, 13, 15, 27, 17, 20, 17, 4, 11, 14,
14, 12, 4, 16, 16, 30, 12, 14, 15, 49, 26, 14, 24, 10, 20, 19, 27, 26, 24, 26, 
27, 10, 35, 14, 22, 48, 19, 12, 17, 24, 26, 24, 5, 12, 17, 17, 24, 20, 11, 13, 
24, 13, 27, 26, 16, 23, 13, 20, 26, 23, 12, 31, 26, 18, 18, 16, 13, 16, 16, 26, 
18, 16, 11, 31, 23, 27, 10, 11, 18, 24, 11, 32, 31, 33, 10, 20, 15, 19, 10, 17, 
12, 24, 14, 14, 12, 27, 19, 23, 19, 36, 21, 12, 51, 16, 18, 8, 10, 15, 24, 16, 
13, 31, 8, 19, 17, 10, 22, 25, 31, 46, 36, 24, 8, 14, 27, 14, 11, 25, 12, 32, 
10, 19, 27, 21, 19, 23, 12, 13, 30, 13, 21, 33, 17, 15, 18, 42, 11, 19, 35, 33, 
20, 20, 10, 16, 31, 13, 19, 11, 6, 33, 14, 22, 23, 47, 42, 23, 6, 37, 4, 31, 15,
19, 19, 18, 35, 24, 7, 16, 16, 16, 25, 24, 13, 31, 16, 30, 9, 48, 15, 21, 24, 
31, 17, 13, 19, 34, 34, 30, 17, 14, 15, 26, 29, 19, 33, 6, 29, 15, 30, 19, 21, 
13, 13, 20, 18, 21, 9, 14, 19, 33, 14, 19, 22, 35, 6, 11, 23, 50, 31, 28, 26, 
15, 51, 10, 6, 39, 50, 7, 15, 23, 10, 7, 14, 36, 15, 7, 20, 14, 11, 9, 11, 30, 
31, 10, 22, 24, 2, 24, 17, 21, 26, 11, 21, 19, 37, 13, 8, 24, 34, 25, 5, 19, 38,
11, 15, 11, 10, 30, 15, 25, 37, 28, 14, 10, 40, 7, 16, 24, 25, 33, 10, 17, 11, 
17, 36, 8, 11, 12, 11, 8, 22, 25, 18, 30, 20, 23, 26, 20, 5, 22, 22, 59, 11, 49,
15, 19, 31, 12, 32, 14, 28, 17, 25, 31, 21, 15, 28, 10, 36, 8, 18, 34, 12, 7, 
14, 26, 13, 26, 10, 9, 17, 35, 24, 13, 24, 23, 10, 13, 7, 26, 9, 17, 26, 23, 50,
16, 21, 11, 16, 57, 9, 19, 22, 20, 20, 23, 27, 55, 29, 24, 24, 11, 19, 6, 20, 
23, 15, 22, 14, 6, 7, 9, 16, 13, 25, 16, 19, 11, 6, 12, 10, 17, 37, 15, 39, 31, 
13, 18, 9, 29, 25, 11, 13, 13, 13, 18, 26, 12, 8, 22, 13, 17, 15, 20, 21, 10, 
17, 23, 22, 4, 29, 20, 11, 12, 40, 27, 24, 38, 17, 11, 18, 13, 5, 10, 16, 31, 9,
19, 21, 26, 35, 18, 9, 9, 11, 32, 23, 17, 17, 31, 21, 24, 14, 24, 26, 17, 19, 
18, 24, 25, 29, 30, 19, 25, 38, 19, 14, 18, 8, 10, 4, 51, 15, 27, 18, 19, 31, 5,
20, 11, 23, 26, 32, 35, 18, 18, 30, 25, 9, 15, 16, 9, 58, 32, 10, 10, 28, 18, 
12, 32, 30, 16, 21, 24, 42, 9, 18, 6, 14, 27, 12, 37, 12, 19, 20, 23, 19, 26, 
21, 11, 7, 21, 10, 28, 11, 11, 38, 34, 15, 26, 26, 46, 20, 27, 10, 5, 30, 20, 
20, 9, 24, 50, 17, 30, 17, 43, 26, 30, 14, 34, 36, 32, 4, 25, 36, 20, 16, 12, 
11, 35, 19, 8, 6, 22, 22, 18, 26, 15, 25, 18, 17, 33, 14, 11, 30, 23, 12, 35, 
20, 17, 17, 26, 42, 20, 11, 26, 49, 21, 24, 38, 12, 21, 12, 12, 17, 11, 47, 11, 
13, 11, 21, 26, 17, 6, 42, 22, 15, 10, 7, 15, 25, 23, 30, 15, 14, 27, 20, 21, 
28, 14, 35, 19, 9, 13, 38, 7, 13, 22, 42, 28, 22, 22, 11, 10, 16, 33, 22, 26, 
23, 15, 17, 22, 20, 10, 30, 11, 20, 24, 7, 22, 51, 26, 33, 26, 33, 23, 29, 20, 
36, 13, 22, 57, 14, 24, 28, 21, 12, 25, 43, 9, 41, 17, 5, 10, 20, 17, 11, 11, 7,
28, 40, 20, 17, 27, 5, 7, 28, 25, 18, 33, 22, 19, 30, 27, 26, 31, 12, 26, 16, 
25, 9, 23, 17, 10, 21, 23, 15, 15, 25, 38, 30, 25, 24, 27, 26, 19, 24, 15, 35, 
7, 17, 8, 15, 16, 26, 16, 28, 36, 33, 16, 11, 14, 18, 16, 36, 22, 26, 6, 17, 33,
49, 28, 46, 18, 14, 37, 19, 39, 21, 29, 15, 25, 19, 30, 25, 29, 17, 14, 15, 12, 
24, 16, 25, 18, 34, 31, 19, 11, 17, 14, 5, 20, 28, 21, 38, 27, 7, 24, 27, 8, 8, 
17, 18, 28, 33, 18, 10, 6, 31, 41, 30, 20, 14, 20, 13, 43, 21, 26, 31, 16, 17, 
43, 15, 67, 48, 24, 12, 9, 30, 20, 24, 20, 26, 33, 26, 20, 25, 16, 16, 17, 9, 9,
15, 36, 16, 31, 17, 9, 18, 29, 18, 39, 30, 21, 17, 18, 26, 14, 38, 5, 22, 34, 8,
33, 60, 26, 20, 31, 10, 24, 15, 19, 12, 19, 9, 7, 18, 15, 8, 33, 27, 19, 41, 24,
13, 28, 32, 41, 17, 40, 11, 13, 32, 27, 3, 33, 14, 12, 37, 35, 25, 28, 14, 20, 
14, 14, 31, 24, 16, 14, 12, 17, 22, 26, 33, 5, 9, 29, 8, 23, 19, 16, 30, 17, 30,
16, 23, 20, 20, 36, 16, 14, 17, 23, 15, 12, 26, 18, 10, 27, 12, 9, 20, 17, 18, 
10, 13, 25, 17, 31, 31, 5, 9, 35, 18, 17, 25, 12, 19, 11, 13, 45, 12, 12, 22, 
39, 24, 14, 36, 31, 30, 27, 19, 44, 32, 13, 13, 47, 15, 42, 31, 18, 12, 12, 17, 
8, 20, 35, 18, 33, 20, 25, 10, 24, 20, 4, 23, 14, 23, 25, 8, 19, 13, 21, 5, 26, 
9, 8, 6, 25, 13, 16, 26, 22, 29, 30, 33, 14, 29, 8, 7, 19, 27, 22, 25, 39, 33, 
23, 16, 15, 16, 18, 35, 26, 21, 14, 23, 40, 19, 21, 49, 50, 16, 22, 42, 13, 26, 
15, 12, 20, 34, 16, 11, 40, 18, 32, 21, 12, 20, 11, 18, 18, 12, 28, 17, 18, 16, 
15, 10, 32, 18, 25, 25, 19, 13, 14, 17, 24, 32, 13, 31, 22, 53, 24, 30, 19, 38, 
23, 26, 20, 23, 12, 23, 17, 12, 32, 7, 34, 8, 16, 14, 18, 24, 25, 21, 8, 21, 27,
28, 19, 22, 12, 40, 27, 28, 19, 19, 25, 23, 32, 7, 30, 14, 21, 8, 25, 30, 15, 
26, 13, 38, 38, 18, 16, 34, 23, 29, 25, 20, 42, 27, 28, 15, 10, 22, 21, 12, 46, 
49, 39, 20, 12, 26, 28, 27, 10, 18, 14, 21, 19, 17, 7, 18, 21, 29, 50, 20, 8, 
18, 7, 5, 11, 19, 17, 28, 13, 20, 12, 16, 12, 9, 33, 19, 24, 21, 17, 9, 17, 10, 
24, 9, 19, 20, 19, 7, 17, 16, 19, 21, 22, 23, 30, 20, 22, 30, 19, 16, 26, 26, 
10, 9, 14, 27, 18, 38, 32, 25, 40, 21, 35, 5, 26, 14, 21, 28, 25, 19, 20, 23, 7,
17, 32, 9, 25, 72, 14, 22, 10, 14, 25, 9, 18, 16, 16, 24, 11, 14, 20, 31, 32, 
20, 39, 37, 31, 20, 25, 28, 23, 38, 32, 8, 6, 16, 20, 25, 10, 7, 25, 19, 19, 12,
13, 47, 38, 7, 12, 25, 29, 28, 15, 18, 18, 56, 17, 19, 15, 26, 32, 8, 17, 6, 15,
32, 9, 26, 69, 17, 25, 39, 3, 23, 20, 58, 29, 15, 25, 31, 14, 22, 32, 14, 50, 
23, 29, 10, 11, 22, 5, 30, 26, 47, 16, 32, 23, 29, 16, 8, 29, 26, 16, 21, 30, 
18, 18, 12, 22, 4, 13, 21, 16, 20, 14, 19, 10, 22, 12, 23, 38, 20, 28, 36, 25, 
16, 12, 28, 42, 20, 18, 11, 29, 27, 9, 8, 15, 19, 21, 15, 12, 39, 15, 39, 6, 7, 
14, 36, 18, 28, 32, 25, 28, 37, 9, 29, 33, 8, 16, 41, 20, 48, 48, 14, 29, 36, 8,
21, 23, 17, 31, 19, 22, 14, 34, 14, 24, 17, 17, 11, 34, 29, 24, 17, 14, 20, 11, 
34, 22, 16, 18, 34, 14, 8, 19, 12, 42, 8, 36, 27, 14, 12, 18, 14, 17, 13, 16, 
12, 15, 19, 43, 9, 20, 14, 6, 16, 20, 12, 58, 44, 18, 8, 24, 36, 13, 20, 7, 66, 
28, 26, 9, 12, 39, 42, 9, 19, 12, 35, 32, 28, 10, 48, 13, 5, 7, 24, 5, 13, 16, 
37, 37, 13, 19, 14, 6, 10, 5, 5, 15, 36, 42, 14, 21, 16, 20, 17, 21, 24, 19, 13,
40, 16, 4, 27, 9, 12, 20, 31, 14, 6, 20, 3, 39, 29, 20, 14, 14, 10, 40, 17, 37, 
10, 10, 16, 16, 28, 6, 15, 13, 26, 18, 29, 15, 23, 13, 32, 32, 39, 6, 16, 24, 
28, 23, 12, 36, 17, 24, 17, 21, 10, 34, 26, 8, 38, 35, 17, 13, 7, 25, 29, 29, 
16, 29, 20, 21, 9, 24, 12, 22, 22, 10, 19, 19, 25, 18, 18, 37, 14, 56, 25, 13, 
26, 32, 24, 20, 10, 22, 46, 67, 9, 4, 32, 40, 6, 16, 20, 50, 13, 17, 5, 9, 27, 
15, 33, 19, 46, 32, 25, 8, 16, 15, 24, 12, 15, 16, 16, 25, 25, 7, 6, 7, 24, 23, 
24, 21, 10, 3, 40, 4, 9, 36, 23, 27, 18, 18, 19, 19, 30, 29, 66, 56, 14, 22, 40,
8, 4, 15, 16, 19, 28, 13, 33, 19, 36, 12, 12, 33, 26, 26, 26, 8, 21, 13, 25, 15,
20, 42, 13, 21, 21, 26, 32, 39, 10, 26, 14, 27, 30, 17, 10, 20, 17, 8, 14, 9, 9,
26, 17, 17, 19, 21, 27, 26, 25, 25, 12, 13, 17, 14, 26, 12, 14, 29, 10, 30, 16, 
11, 22, 38, 6, 11, 18, 18, 22, 42, 19, 18, 24, 12, 18, 16, 12, 10, 21, 54, 17, 
33, 10, 13, 15, 18, 55, 8, 19, 8, 15, 15, 13, 30, 19, 7, 40, 55, 31, 4, 10, 15, 
15, 15, 34, 19, 31, 22, 6, 38, 27, 20, 18, 6, 36, 16, 41, 49, 21, 24, 10, 14, 
13, 35, 16, 8, 7, 9, 13, 18, 18, 10, 5, 19, 22, 17, 22, 22, 20, 40, 14, 16, 33, 
28, 22, 23, 6, 45, 16, 16, 25, 14, 27, 12, 9, 25, 22, 23, 32, 26, 24, 7, 29, 16,
18, 8, 15, 11, 17, 10, 33, 18, 28, 10, 16, 18, 45, 30, 12, 13, 23, 18, 17, 13, 
11, 21, 6, 11, 25, 29, 17, 17, 17, 22, 13, 8, 28, 20, 32, 20, 13, 20, 37, 5, 31,
32, 21, 17, 14, 13, 60, 70, 18, 28, 13, 20, 37, 9, 15, 15, 24, 20, 33, 10, 13, 
12, 3, 13, 16, 24, 25, 20, 16, 32, 5, 4, 9, 27, 58, 10, 14, 21, 18, 20, 13, 41, 
18, 9, 6, 18, 17, 16, 15, 30, 12, 31, 25, 25, 35, 15, 17, 39, 29, 17, 29, 20, 
15, 18, 27, 11, 15, 26, 20, 16, 36, 13, 17, 21, 22, 10, 5, 22, 32, 24, 13, 22, 
16, 22, 38, 12, 18, 15, 22, 16, 32, 11, 8, 24, 14, 33, 19, 16, 36, 8, 12, 18, 8,
6, 17, 25, 11, 24, 39, 11, 39, 22, 27, 34, 57, 15, 9, 61, 28, 4, 29, 8, 26, 19, 
19, 14, 40, 22, 20, 29, 22, 13, 14, 13, 17, 29, 33, 27, 31, 21, 8, 8, 16, 25, 
19, 21, 21, 19, 17, 26, 19, 11, 22, 44, 20, 14, 11, 28, 62, 30, 51, 19, 17, 14, 
20, 15, 12, 24, 13, 22, 50, 19, 28, 20, 14, 10, 36, 20, 23, 33, 19, 21, 9, 21, 
41, 9, 40, 37, 39, 11, 24, 17, 8, 17, 13, 21, 9, 3, 26, 50, 33, 38, 28, 7, 8, 
16, 13, 15, 26, 12, 23, 25, 26, 5, 11, 35, 13, 29, 8, 19, 10, 16, 10, 18, 5, 11,
29, 14, 10, 20, 14, 20, 12, 8, 31, 18, 3, 36, 16, 19, 11, 28, 24, 20, 22, 24, 
12, 18, 30, 10, 71, 44, 17, 25, 11, 12, 15, 10, 30, 9, 46, 17, 17, 16, 11, 14, 
52, 15, 35, 11, 28, 49, 10, 20, 28, 32, 9, 34, 12, 15, 25, 10, 14, 18, 19, 10, 
18, 26, 23, 18, 24, 24, 6, 6, 10, 32, 29, 28, 23, 18, 11, 32, 18, 34, 25, 12, 
16, 40, 18, 7, 25, 32, 9, 49, 14, 33, 15, 22, 16, 32, 22, 30, 22, 33, 32, 35, 
35, 32, 15, 10, 34, 42, 6, 12, 22, 16, 14, 33, 22, 34, 31, 7, 8, 31, 16, 16, 25,
19, 17, 14, 26, 9, 20, 21, 24, 13, 19, 20, 14, 9, 39, 36, 36, 11, 6, 16, 8, 14, 
19, 15, 20, 30, 10, 9, 18, 22, 32, 59, 34, 22, 6, 26, 6, 31, 11, 16, 21, 26, 20,
60, 12, 24, 18, 7, 15, 28, 22, 28, 34, 21, 22, 30, 23, 17, 8, 12, 27, 18, 23, 5,
47, 27, 22, 32, 21, 18, 30, 7, 20, 16, 59, 19, 14, 23, 9, 22, 9, 40, 20, 13, 33,
21, 14, 19, 33, 15, 26, 13, 18, 26, 13, 26, 29, 43, 20, 24, 42, 12, 20, 22, 25, 
15, 22, 19, 25, 16, 16, 13, 30, 13, 26, 7, 12, 30, 34, 11, 38, 8, 31, 37, 23, 8,
16, 8, 12, 23, 34, 38, 33, 36, 16, 36, 8, 27, 25, 29, 16, 9, 8, 30, 15, 24, 55, 
15, 21, 26, 4, 26, 20, 12, 18, 19, 19, 14, 9, 18, 23, 9, 59, 11, 35, 33, 16, 20,
20, 14, 20, 11, 10, 22, 20, 28, 12, 29, 12, 30, 15, 44, 14, 47, 24, 31, 17, 51, 
32, 15, 15, 27, 16, 24, 20, 13, 45, 14, 10, 21, 31, 71, 14, 8, 23, 22, 21, 59, 
26, 31, 11, 23, 16, 39, 12, 17, 22, 26, 14, 21, 13, 29, 21, 18, 9, 12, 15, 15, 
19, 11, 10, 4, 33, 21, 43, 26, 10, 19, 17, 16, 9, 48, 11, 16, 14, 19, 41, 34, 
32, 26, 14, 19, 4, 36, 21, 13, 19, 17, 16, 18, 14, 24, 13, 28, 22, 39, 57, 48, 
15, 6, 27, 14, 20, 9, 20, 13, 11, 18, 26, 22, 11, 15, 15, 17, 8, 9, 7, 24, 21, 
16, 23, 17, 44, 18, 21, 19, 25, 15, 26, 7, 20, 8, 14, 9, 34, 23, 21, 28, 33, 8, 
10, 18, 12, 29, 28, 9, 10, 11, 16, 28, 20, 10, 16, 9, 15, 10, 21, 13, 18, 16, 
31, 12, 31, 9, 46, 19, 14, 30, 19, 25, 22, 11, 15, 24, 2, 46, 20, 24, 22, 36, 
11, 19, 32, 30, 10, 21, 13, 7, 11, 14, 18, 23, 22, 13, 7, 14, 34, 13, 14, 20, 
26, 22, 17, 11, 16, 16, 28, 9, 29, 30, 16, 14, 26, 10, 6, 32, 17, 9, 16, 18, 29,
16, 17, 22, 16, 13, 25, 25, 39, 24, 18, 20, 38, 18, 20, 15, 26, 18, 23, 21, 13, 
6, 21, 24, 9, 35, 22, 17, 11, 16, 16, 23, 29, 6, 33, 18, 19, 36, 8, 16, 23, 14, 
15, 20, 25, 26, 24, 26, 6, 7, 22, 15, 16, 20, 23, 24, 5, 22, 19, 23, 18, 9, 14, 
5, 12, 22, 21, 17, 32, 42, 13, 13, 10, 20, 20, 32, 12, 24, 24, 16, 13, 32, 12, 
16, 10, 30, 24, 12, 12, 18, 28, 6, 14, 12, 30, 34, 19, 9, 16, 14, 20, 19, 37, 
21, 14, 32, 18, 13, 23, 16, 29, 9, 14, 20, 15, 5, 30, 30, 8, 20, 7, 14, 24, 12, 
17, 13, 21, 38, 15, 14, 69, 13, 4, 18, 12, 12, 7, 23, 7, 31, 15, 46, 6, 13, 37, 
22, 17, 13, 39, 28, 18, 24, 20, 24, 20, 19, 11, 17, 21, 26, 17, 39, 40, 35, 10, 
14, 8, 22, 8, 28, 7, 22, 12, 21, 35, 20, 12, 10, 26, 20, 10, 21, 19, 12, 16, 15,
14, 20, 44, 29, 17, 40, 29, 8, 27, 24, 33, 19, 25, 8, 16, 3, 13, 16, 28, 17, 15,
33, 15, 13, 30, 24, 7, 31, 10, 36, 48, 34, 15, 47, 23, 22, 9, 10, 19, 21, 29, 
11, 14, 21, 32, 25, 11, 33, 14, 25, 9, 17, 47, 15, 10, 22, 7, 12, 17, 20, 9, 18,
12, 21, 5, 19, 16, 22, 37, 21, 30, 19, 12, 6, 20, 25, 20, 27, 13, 18, 19, 9, 21,
16, 22, 10, 24, 13, 21, 14, 14, 15, 26, 17, 8, 9, 15, 25, 13, 36, 32, 9, 20, 18,
39, 13, 15, 42, 10, 20, 21, 29, 9, 9, 17, 29, 14, 11, 47, 55, 12, 6, 19, 17, 22,
22, 31, 26, 30, 18, 7, 13, 10, 13, 31, 13, 10, 11, 20, 7, 18, 13, 6, 28, 18, 8, 
28, 22, 12, 22, 24, 29, 21, 42, 24, 40, 22, 42, 23, 11, 37, 33, 29, 20, 15, 43, 
14, 10, 10, 8, 35, 21, 10, 32, 49, 27, 16, 8, 20, 18, 22, 28, 19, 59, 23, 6, 15,
4, 31, 44, 12, 28, 22, 17, 14, 25, 17, 8, 16, 16, 27, 14, 15, 20, 21, 24, 9, 17,
24, 14, 17, 19, 16, 25, 12, 10, 24, 25, 13, 13, 10, 8, 24, 9, 23, 9, 14, 17, 18,
22, 9, 39, 27, 38, 14, 60, 28, 33, 33, 30, 16, 13, 21, 16, 16, 45, 7, 8, 20, 14,
23, 24, 15, 18, 40, 6, 8, 26, 12, 30, 14, 33, 37, 15, 4, 29, 26, 4, 11, 58, 6, 
26, 23, 20, 7, 4, 14, 19, 16, 17, 18, 10, 17, 12, 14, 26, 39, 16, 32, 13, 25, 
22, 11, 24, 26, 35, 13, 10, 37, 25, 15, 24, 22, 30, 19, 18, 23, 27, 9, 21, 51, 
35, 22, 20, 20, 13, 38, 31, 8, 20, 19, 6, 16, 24, 26, 18, 23, 27, 19, 25, 23, 7,
6, 27, 20, 30, 20, 14, 18, 24, 17, 10, 16, 38, 38, 39, 17, 15, 11, 14, 24, 8, 
31, 30, 16, 12, 15, 22, 17, 32, 13, 36, 19, 15, 17, 33, 23, 14, 46, 27, 16, 19, 
18, 14, 26, 7, 60, 17, 16, 20, 22, 20, 18, 29, 18, 23, 18, 27, 60, 14, 15, 34, 
9, 29, 25, 10, 20, 27, 19, 12, 40, 33, 5, 25, 30, 24, 27, 14, 3, 57, 42, 16, 6, 
36, 16, 13, 25, 24, 13, 15, 31, 42, 9, 22, 26, 13, 20, 22, 13, 30, 16, 16, 19, 
11, 28, 12, 26, 32, 33, 30, 19, 19, 34, 24, 58, 28, 21, 18, 25, 14, 19, 12, 19, 
29, 5, 12, 8, 15, 45, 22, 27, 21, 15, 15, 27, 7, 11, 10, 37, 39, 16, 28, 13, 13,
16, 30, 47, 10, 9, 33, 24, 14, 29, 19, 24, 21, 27, 13, 20, 42, 30, 14, 18, 27, 
46, 9, 10, 11, 16, 11, 27, 26, 33, 16, 14, 22, 36, 8, 17, 16, 10, 59, 6, 12, 23,
17, 41, 13, 18, 34, 11, 49, 11, 21, 16, 11, 27, 18, 22, 18, 12, 34, 11, 20, 20, 
19, 13, 15, 25, 25, 25, 14, 6, 18, 14, 8, 20, 25, 31, 16, 8, 20, 56, 14, 10, 16,
11, 26, 13, 24, 20, 23, 55, 16, 21, 19, 23, 41, 7, 19, 29, 18, 12, 18, 27, 3, 
19, 11, 18, 32, 11, 7, 14, 13, 10, 30, 17, 18, 19, 19, 31, 17, 16, 11, 9, 9, 19,
19, 22, 13, 13, 5, 7, 29, 9, 24, 22, 30, 12, 23, 12, 45, 10, 25, 25, 9, 28, 20, 
9, 23, 27, 16, 15, 15, 16, 18, 18, 12, 20, 27, 46, 16, 25, 12, 26, 19, 10, 22, 
51, 9, 26, 10, 17, 25, 9, 9, 22, 9, 21, 28, 23, 44, 7, 16, 12, 26, 5, 11, 18, 
10, 28, 23, 16, 20, 14, 29, 27, 29, 31, 6, 24, 7, 17, 12, 26, 12, 15, 16, 16, 3,
11, 15, 20, 14, 16, 27, 11, 22, 20, 15, 7, 13, 8, 28, 19, 30, 21, 13, 19, 31, 
30, 8, 5, 17, 31, 8, 38, 10, 23, 23, 19, 26, 33, 16, 21, 15, 17, 6, 21, 57, 31, 
26, 6, 21, 12, 8, 21, 21, 18, 14, 33, 26, 7, 10, 22, 15, 19, 35, 47, 6, 26, 4, 
13, 17, 19, 10, 17, 12, 35, 44, 11, 20, 21, 8, 16, 21, 13, 14, 42, 9, 12, 23, 
29, 48, 13, 26, 32, 9, 32, 24, 14, 13, 22, 30, 10, 18, 16, 25, 13, 9, 13, 18, 
20, 18, 23, 13, 26, 42, 10, 17, 42, 26, 18, 15, 41, 15, 39, 16, 10, 30, 12, 42, 
6, 17, 19, 16, 18, 24, 29, 24, 6, 34, 24, 4, 29, 20, 8, 23, 12, 25, 17, 16, 44, 
14, 22, 42, 8, 12, 21, 11, 16, 48, 9, 10, 35, 6, 47, 16, 18, 35, 28, 39, 15, 8, 
30, 32, 15, 25, 34, 13, 16, 9, 12, 10, 5, 14, 15, 29, 32, 9, 9, 46, 10, 13, 18, 
20, 21, 14, 11, 12, 17, 25, 28, 21, 39, 15, 21, 26, 11, 39, 26, 15, 37, 18, 12, 
7, 19, 24, 36, 10, 32, 15, 20, 22, 17, 23, 21, 25, 14, 6, 37, 10, 16, 9, 7, 21, 
14, 13, 21, 22, 14, 10, 10, 33, 16, 21, 26, 38, 31, 28, 23, 14, 18, 44, 19, 13, 
45, 14, 15, 6, 17, 18, 15, 25, 5, 21, 19, 23, 11, 37, 7, 13, 32, 42, 14, 11, 11,
13, 10, 39, 25, 27, 30, 16, 30, 24, 22, 28, 26, 32, 15, 7, 14, 25, 70, 5, 23, 
11, 27, 17, 19, 20, 34, 8, 12, 24, 25, 13, 9, 15, 15, 12, 21, 35, 6, 10, 25, 34,
12, 17, 24, 16, 16, 28, 13, 24, 30, 15, 7, 16, 28, 7, 17, 22, 11, 39, 18, 22, 
11, 10, 23, 10, 15, 27, 36, 15, 19, 35, 30, 13, 28, 56, 23, 29, 34, 18, 12, 17, 
24, 7, 32, 32, 7, 39, 41, 13, 9, 32, 26, 27, 35, 26, 20, 14, 16, 8, 29, 14, 24, 
25, 41, 20, 15, 13, 17, 19, 17, 21, 21, 16, 52, 3, 21, 13, 10, 24, 32, 18, 17, 
22, 25, 13, 20, 12, 19, 6, 16, 5, 21, 50, 31, 6, 5, 21, 7, 15, 26, 26, 13, 21, 
22, 8, 56, 38, 27, 30, 16, 9, 34, 19, 13, 11, 13, 14, 23, 16, 17, 8, 25, 23, 19,
26, 15, 23, 39, 30, 27, 47, 14, 30, 25, 27, 13, 23, 17, 20, 25, 9, 9, 10, 31, 
27, 18, 14, 24, 12, 12, 21, 40, 15, 27, 32, 8, 18, 34, 20, 31, 31, 15, 22, 14, 
41, 22, 26, 44, 29, 32, 19, 41, 20, 31, 13, 19, 27, 19, 50, 16, 19, 34, 44, 14, 
17, 32, 28, 5, 10, 21, 28, 31, 9, 20, 22, 28, 12, 18, 39, 20, 18, 23, 16, 13, 
25, 25, 36, 17, 38, 27, 16, 7, 19, 16, 22, 12, 26, 29, 11, 25, 31, 14, 10, 13, 
2, 30, 16, 28, 8, 21, 41, 5, 9, 24, 5, 24, 40, 29, 26, 38, 40, 15, 22, 11, 16, 
12, 22, 8, 19, 30, 36, 34, 8, 32, 46, 5, 8, 23, 10, 10, 15, 21, 8, 17, 17, 16, 
8, 11, 24, 16, 10, 38, 13, 18, 16, 17, 14, 12, 24, 31, 12, 30, 25, 21, 8, 22, 
13, 16, 12, 30, 11, 13, 45, 33, 9, 15, 19, 29, 15, 21, 29, 6, 11, 36, 17, 27, 
28, 9, 13, 20, 18, 10, 14, 25, 23, 8, 30, 32, 24, 18, 8, 17, 19, 12, 18, 33, 18,
31, 17, 17, 20, 25, 8, 15, 33, 29, 17, 15, 42, 38, 23, 17, 28, 15, 16, 10, 11, 
31, 31, 20, 37, 18, 27, 15, 17, 44, 13, 21, 11, 15, 16, 15, 19, 16, 29, 12, 16, 
12, 10, 4, 46, 38, 31, 12, 20, 11, 16, 15, 10, 23, 10, 11, 9, 21, 30, 25, 16, 7,
14, 16, 8, 59, 43, 6, 32, 15, 50, 24, 7, 17, 34, 10, 10, 15, 11, 47, 36, 20, 13,
9, 32, 17, 11, 41, 15, 45, 5, 24, 19, 20, 25, 34, 21, 12, 8, 20, 28, 29, 39, 16,
20, 12, 19, 4, 16, 11, 21, 12, 10, 30, 32, 9, 38, 14, 13, 30, 28, 17, 33, 26, 
19, 16, 45, 40, 19, 12, 26, 20, 31, 7, 22, 19, 17, 31, 19, 19, 13, 18, 24, 7, 
13, 30, 19, 16, 5, 27, 18, 6, 20, 22, 36, 10, 19, 8, 10, 12, 21, 27, 30, 27, 7, 
8, 17, 29, 11, 6, 23, 28, 34, 24, 35, 14, 16, 25, 1, 20, 16, 33, 30, 10, 50, 13,
21, 12, 29, 14, 36, 11, 7, 35, 48, 15, 31, 37, 23, 14, 18, 18, 21, 10, 46, 14, 
28, 20, 18, 21, 16, 24, 20, 12, 26, 26, 21, 12, 8, 8, 20, 36, 20, 39, 48, 3, 22,
33, 28, 14, 39, 21, 13, 26, 13, 9, 26, 8, 36, 17, 18, 33, 17, 22, 18, 11, 16, 
30, 7, 15, 42, 10, 13, 13, 28, 36, 22, 12, 16, 35, 11, 25, 29, 51, 32, 20, 13, 
27, 20, 13, 14, 29, 50, 18, 11, 19, 32, 18, 6, 9, 16, 10, 30, 23, 17, 23, 27, 
13, 33, 33, 6, 11, 4, 22, 25, 15, 15, 16, 26, 20, 15, 32, 15, 43, 20, 24, 24, 
21, 28, 59, 7, 40, 14, 9, 18, 9, 9, 12, 17, 13, 23, 40, 28, 21, 15, 17, 39, 29, 
13, 14, 16, 39, 17, 8, 53, 20, 12, 19, 11, 63, 10, 26, 10, 19, 9, 8, 15, 11, 17,
27, 33, 16, 10, 33, 16, 3, 14, 19, 61, 14, 21, 14, 24, 2, 27, 21, 12, 34, 13, 
18, 21, 14, 15, 19, 10, 22, 15, 17, 34, 12, 32, 19, 70, 29, 12, 6, 14, 6, 5, 42,
19, 7, 41, 13, 14, 20, 33, 45, 26, 27, 13, 24, 12, 11, 27, 10, 15, 32, 15, 15, 
17, 17, 27, 27, 28, 15, 9, 13, 9, 15, 15, 24, 33, 17, 18, 10, 38, 24, 44, 48, 
18, 11, 14, 24, 34, 48, 72, 10, 10, 26, 29, 13, 16, 28, 12, 8, 26, 9, 20, 11, 
12, 20, 6, 18, 9, 55, 11, 23, 21, 47, 17, 23, 13, 42, 22, 48, 10, 10, 13, 37, 
20, 28, 8, 22, 32, 24, 12, 16, 15, 12, 43, 23, 20, 12, 28, 18, 12, 45, 12, 6, 
17, 29, 12, 17, 23, 8, 42, 18, 35, 40, 8, 10, 12, 58, 12, 13, 9, 20, 30, 10, 24,
6, 3, 15, 31, 14, 23, 21, 18, 14, 6, 21, 53, 28, 8, 19, 23, 8, 23, 26, 16, 24, 
11, 48, 18, 5, 34, 28, 31, 27, 33, 9, 28, 6, 15, 17, 19, 18, 16, 41, 11, 15, 30,
19, 13, 17, 10, 16, 5, 17, 30, 36, 4, 30, 20, 25, 8, 7, 46, 50, 13, 16, 19, 10, 
16, 26, 7, 15, 18, 15, 10, 23, 9, 25, 7, 27, 8, 19, 20, 26, 12, 62, 11, 40, 9, 
30, 18, 17, 22, 19, 17, 10, 29, 12, 11, 39, 15, 20, 6, 9, 15, 36, 12, 15, 15, 
26, 7, 33, 24, 24, 15, 22, 19, 7, 20, 26, 9, 19, 22, 20, 25, 24, 21, 47, 26, 19,
32, 21, 16, 51, 47, 11, 29, 15, 23, 14, 32, 16, 27, 38, 16, 15, 13, 18, 42, 3, 
17, 16, 14, 10, 19, 4, 22, 18, 30, 8, 15, 9, 15, 39, 14, 18, 26, 25, 13, 9, 27, 
22, 6, 13, 25, 29, 17, 14, 18, 56, 24, 30, 37, 29, 18, 12, 21, 52, 20, 49, 46, 
8, 4, 24, 26, 19, 17, 24, 25, 15, 23, 17, 20, 26, 44, 26, 34, 10, 19, 31, 32, 
22, 12, 7, 6, 29, 33, 19, 29, 20, 14, 17, 20, 29, 16, 11, 14, 12, 18, 56, 51, 
20, 9, 15, 51, 4, 13, 36, 13, 43, 39, 36, 11, 21, 14, 24, 22, 13, 19, 21, 13, 
25, 12, 7, 24, 12, 28, 12, 8, 49, 38, 16, 23, 19, 35, 27, 15, 19, 34, 17, 7, 11,
12, 12, 47, 13, 26, 22, 23, 24, 71, 11, 20, 8, 14, 24, 16, 22, 24, 13, 30, 12, 
19, 8, 26, 13, 32, 15, 31, 36, 24, 11, 23, 9, 18, 14, 8, 15, 19, 8, 11, 12, 13, 
24, 19, 41, 26, 35, 24, 29, 28, 39, 5, 10, 47, 21, 16, 22, 32, 20, 15, 11, 24, 
38, 24, 18, 12, 31, 9, 9, 10, 29, 8, 13, 23, 21, 31, 11, 18, 14, 10, 30, 28, 8, 
29, 10, 15, 32, 22, 12, 22, 17, 92, 38, 35, 9, 39, 8, 19, 10, 9, 16, 13, 37, 28,
30, 34, 34, 9, 18, 23, 8, 21, 8, 14, 49, 34, 13, 31, 27, 26, 3, 16, 15, 20, 12, 
24, 17, 12, 22, 27, 42, 32, 27, 17, 33, 12, 11, 10, 18, 22, 15, 16, 5, 17, 28, 
10, 27, 8, 27, 12, 39, 28, 33, 18, 29, 50, 5, 16, 24, 14, 11, 33, 23, 33, 19, 
27, 22, 33, 18, 21, 14, 5, 19, 25, 32, 4, 20, 15, 22, 11, 14, 19, 15, 41, 21, 
18, 11, 22, 34, 17, 27, 6, 33, 25, 11, 25, 25, 19, 19, 36, 34, 28, 24, 13, 17, 
8, 12, 4, 9, 8, 16, 35, 12, 11, 21, 43, 22, 12, 7, 26, 17, 29, 18, 8, 27, 9, 24,
30, 12, 45, 37, 27, 15, 15, 22, 13, 12, 10, 23, 24, 23, 12, 26, 20, 14, 15, 13, 
32, 60, 19, 22, 15, 21, 16, 32, 26, 25, 20, 15, 10, 10, 39, 11, 21, 19, 21, 19, 
7, 6, 20, 9, 27, 31, 32, 21, 29, 25, 18, 24, 12, 15, 19, 28, 20, 17, 24, 25, 16,
18, 16, 61, 27, 23, 20, 10, 19, 9, 35, 13, 18, 20, 34, 20, 7, 15, 32, 9, 41, 23,
5, 23, 16, 12, 28, 26, 18, 14, 39, 16, 38, 9, 20, 19, 9, 47, 47, 16, 7, 9, 8, 9,
68, 24, 4, 11, 19, 19, 5, 24, 8, 14, 22, 38, 12, 32, 21, 19, 7, 25, 12, 16, 46, 
13, 19, 18, 17, 30, 5, 19, 8, 15, 32, 19, 16, 12, 25, 3, 18, 21, 12, 20, 33, 12,
14, 13, 27, 15, 11, 9, 19, 9, 13, 28, 29, 19, 24, 21, 21, 16, 11, 57, 34, 10, 
26, 15, 9, 24, 25, 38, 11, 22, 30, 24, 7, 16, 13, 16, 8, 37, 10, 13, 11, 14, 40,
18, 21, 21, 26, 28, 24, 10, 18, 28, 26, 27, 20, 11, 12, 22, 14, 14, 10, 49, 20, 
18, 11, 13, 18, 29, 28, 33, 7, 33, 10, 9, 19, 23, 15, 16, 16, 18, 11, 9, 17, 27,
16, 16, 32, 15, 14, 15, 9, 12, 24, 35, 11, 18, 35, 13, 38, 16, 45, 12, 6, 44, 
19, 16, 65, 20, 34, 12, 11, 12, 9, 27, 22, 9, 17, 29, 33, 12, 24, 11, 32, 10, 
19, 16, 23, 17, 24, 20, 19, 19, 21, 28, 31, 18, 19, 15, 10, 12, 50, 14, 8, 10, 
16, 38, 15, 10, 12, 16, 22, 27, 30, 20, 6, 25, 15, 13, 21, 36, 49, 11, 20, 4, 
30, 81, 33, 22, 10, 13, 24, 14, 6, 51, 8, 19, 12, 13, 17, 8, 4, 39, 23, 38, 14, 
11, 23, 22, 24, 18, 23, 35, 40, 8, 20, 25, 5, 20, 30, 24, 27, 6, 7, 15, 23, 36, 
32, 10, 15, 16, 13, 40, 12, 20, 17, 15, 7, 16, 22, 18, 42, 14, 31, 11, 28, 21, 
46, 15, 18, 16, 14, 26, 18, 21, 25, 16, 31, 34, 16, 12, 10, 17, 18, 22, 7, 25, 
8, 32, 15, 39, 24, 20, 25, 27, 12, 16, 41, 48, 13, 31, 21, 52, 14, 28, 18, 6, 9,
38, 22, 9, 15, 26, 34, 20, 15, 34, 9, 15, 24, 9, 10, 16, 26, 42, 7, 24, 14, 18, 
19, 35, 17, 31, 17, 6, 8, 21, 21, 18, 42, 11, 20, 24, 34, 39, 31, 10, 18, 16, 
19, 6, 14, 25, 30, 21, 16, 6, 7, 38, 29, 10, 32, 49, 32, 22, 20, 27, 13, 8, 12, 
10, 18, 11, 8, 13, 13, 20, 20, 22, 34, 16, 5, 31, 16, 48, 32, 22, 15, 36, 6, 14,
18, 21, 13, 13, 22, 10, 34, 24, 20, 50, 17, 20, 5, 46, 22, 29, 38, 45, 20, 15, 
9, 19, 22, 25, 7, 17, 20, 16, 19, 31, 16, 30, 28, 13, 12, 18, 8, 17, 33, 56, 13,
20, 18, 27, 19, 11, 25, 18, 35, 14, 35, 21, 9, 21, 25, 10, 14, 18, 37, 47, 21, 
19, 15, 16, 10, 25, 8, 14, 21, 12, 11, 14, 17, 19, 5, 8, 17, 35, 7, 18, 28, 27, 
5, 23, 11, 22, 48, 26, 24, 13, 18, 21, 15, 26, 20, 35, 17, 18, 32, 20, 20, 21, 
28, 24, 17, 26, 19, 18, 22, 16, 17, 28, 14, 17, 12, 21, 24, 29, 7, 25, 8, 34, 
44, 16, 23, 12, 33, 19, 17, 24, 14, 28, 8, 11, 6, 18, 31, 24, 34, 13, 21, 16, 
17, 8, 11, 37, 31, 12, 16, 15, 34, 39, 7, 5, 19, 28, 28, 9, 20, 10, 32, 50, 18, 
32, 18, 19, 10, 13, 42, 33, 33, 13, 10, 43, 18, 28, 42, 19, 39, 40, 11, 11, 13, 
50, 19, 19, 30, 11, 24, 8, 18, 26, 20, 13, 13, 7, 13, 18, 40, 9, 30, 30, 10, 38,
12, 13, 23, 28, 38, 9, 32, 21, 28, 17, 20, 5, 33, 14, 11, 29, 23, 18, 46, 22, 
14, 5, 34, 19, 18, 27, 22, 22, 30, 24, 14, 16, 15, 17, 13, 28, 10, 21, 15, 30, 
12, 6, 4, 18, 14, 22, 26, 13, 27, 36, 15, 38, 8, 29, 58, 11, 11, 22, 21, 32, 33,
10, 24, 28, 29, 31, 18, 6, 53, 17, 38, 29, 14, 42, 30, 18, 10, 20, 16, 10, 35, 
11, 38, 25, 20, 10, 20, 18, 16, 14, 43, 25, 9, 21, 49, 25, 20, 25, 44, 15, 12, 
14, 30, 25, 37, 38, 32, 32, 12, 12, 6, 9, 17, 30, 29, 18, 15, 41, 33, 18, 32, 
32, 41, 13, 32, 16, 10, 19, 29, 11, 29, 26, 15, 26, 38, 9, 7, 24, 21, 19, 20, 
36, 54, 46, 29, 21, 26, 13, 17, 21, 18, 28, 13, 22, 11, 24, 23, 37, 26, 11, 6, 
34, 16, 33, 20, 13, 29, 13, 25, 21, 11, 31, 22, 9, 30, 10, 18, 18, 20, 21, 54, 
15, 11, 9, 30, 12, 12, 28, 4, 30, 25, 22, 33, 21, 20, 33, 34, 24, 7, 32, 44, 9, 
17, 21, 17, 16, 14, 5, 28, 32, 48, 12, 56, 30, 22, 11, 22, 15, 27, 40, 16, 33, 
15, 10, 30, 20, 20, 14, 5, 24, 32, 19, 14, 40, 12, 21, 4, 10, 18, 11, 15, 18, 
23, 11, 7, 22, 26, 16, 18, 38, 19, 33, 25, 54, 10, 9, 20, 15, 13, 38, 21, 26, 
40, 14, 24, 18, 13, 27, 20, 21, 26, 9, 14, 16, 34, 27, 11, 23, 28, 17, 26, 22, 
18, 13, 4, 22, 23, 16, 38, 15, 40, 27, 25, 17, 25, 21, 18, 15, 10, 24, 49, 17, 
24, 17, 7, 21, 23, 19, 21, 17, 27, 17, 26, 16, 9, 18, 19, 13, 32, 17, 30, 12, 
10, 17, 15, 12, 47, 8, 26, 11, 10, 22, 19, 15, 34, 16, 21, 12, 24, 20, 21, 13, 
8, 12, 15, 18, 25, 8, 11, 8, 15, 15, 19, 28, 27, 24, 24, 7, 14, 33, 16, 20, 45, 
38, 11, 28, 8, 49, 7, 14, 4, 15, 18, 33, 35, 36, 27, 21, 50, 13, 20, 30, 5, 23, 
19, 14, 12, 8, 12, 26, 32, 31, 21, 12, 27, 32, 8, 13, 22, 23, 50, 30, 31, 36, 
21, 34, 5, 18, 4, 13, 34, 12, 35, 14, 6, 27, 32, 15, 21, 14, 20, 32, 16, 34, 27,
24, 49, 33, 22, 18, 15, 17, 15, 6, 30, 14, 18, 48, 21, 12, 13, 17, 38, 13, 24, 
31, 28, 10, 48, 7, 21, 12, 25, 34, 19, 8, 20, 18, 38, 23, 13, 30, 22, 26, 22, 
34, 18, 13, 27, 15, 5, 33, 24, 13, 16, 39, 12, 32, 23, 23, 14, 18, 18, 18, 7, 
28, 12, 27, 20, 31, 29, 16, 12, 11, 10, 6, 14, 14, 26, 24, 29, 16, 19, 23, 20, 
19, 14, 29, 44, 16, 14, 33, 5, 38, 19, 18, 32, 19, 17, 6, 15, 8, 26, 11, 11, 8, 
8, 38, 39, 9, 11, 12, 7, 19, 25, 20, 9, 29, 27, 10, 36, 53, 18, 27, 17, 24, 35, 
16, 27, 14, 14, 13, 22, 18, 21, 25, 15, 27, 22, 23, 8, 12, 21, 23, 20, 8, 14, 
19, 9, 3, 19, 15, 14, 15, 20, 17, 28, 13, 34, 36, 18, 4, 32, 17, 17, 3, 51, 13, 
16, 11, 44, 11, 24, 28, 12, 22, 20, 47, 14, 12, 16, 19, 21, 6, 52, 28, 26, 34, 
10, 32, 21, 27, 15, 19, 5, 10, 17, 11, 48, 19, 31, 28, 16, 24, 27, 32, 14, 15, 
22, 19, 9, 10, 19, 20, 13, 19, 37, 31, 30, 12, 24, 26, 17, 29, 28, 38, 13, 14, 
28, 16, 13, 26, 14, 21, 12, 10, 14, 17, 12, 38, 27, 7, 59, 4, 7, 8, 18, 10, 40, 
32, 27, 13, 10, 32, 19, 25, 19, 16, 5, 27, 8, 34, 32, 16, 18, 40, 18, 13, 20, 
17, 12, 36, 24, 14, 10, 36, 36, 17, 12, 14, 11, 23, 20, 16, 17, 23, 22, 9, 20, 
6, 35, 23, 20, 13, 24, 11, 11, 18, 27, 9, 13, 18, 34, 20, 35, 28, 11, 19, 42, 
16, 28, 19, 32, 15, 11, 12, 37, 42, 14, 27, 20, 16, 28, 14, 26, 9, 12, 40, 25, 
10, 17, 11, 20, 20, 8, 32, 8, 10, 20, 27, 13, 17, 41, 33, 6, 31, 21, 32, 16, 8, 
12, 16, 8, 37, 26, 14, 7, 27, 11, 12, 15, 13, 13, 24, 20, 28, 20, 22, 17, 28, 
15, 26, 33, 11, 13, 16, 17, 16, 37, 24, 26, 13, 28, 25, 11, 23, 20, 12, 15, 32, 
17, 18, 12, 7, 34, 8, 13, 10, 14, 24, 7, 13, 12, 22, 18, 57, 21, 8, 18, 4, 27, 
20, 14, 39, 12, 7, 14, 11, 19, 11, 29, 8, 15, 18, 19, 18, 32, 17, 15, 23, 17, 8,
16, 34, 12, 54, 29, 14, 46, 27, 26, 27, 23, 17, 12, 23, 26, 25, 38, 29, 42, 18, 
25, 10, 22, 12, 59, 27, 10, 24, 10, 11, 21, 20, 34, 14, 19, 8, 34, 18, 22, 33, 
9, 7, 17, 14, 21, 12, 8, 41, 34, 9, 41, 30, 20, 7, 18, 59, 17, 22, 22, 35, 26, 
8, 14, 17, 34, 35, 38, 46, 14, 22, 14, 27, 19, 12, 30, 55, 28, 25, 22, 23, 37, 
13, 25, 17, 14, 23, 21, 14, 6, 5, 24, 14, 14, 10, 20, 8, 11, 15, 19, 33, 24, 10,
9, 10, 15, 19, 15, 24, 16, 12, 14, 41, 12, 15, 16, 18, 6, 41, 25, 8, 16, 27, 28,
18, 29, 16, 19, 37, 21, 27, 6, 34, 15, 23, 13, 25, 30, 16, 11, 21, 20, 20, 25, 
20, 11, 15, 13, 24, 27, 33, 11, 30, 7, 10, 17, 16, 33, 5, 26, 6, 25, 12, 16, 37,
25, 28, 32, 14, 14, 15, 22, 21, 17, 17, 19, 41, 13, 22, 12, 16, 8, 17, 29, 34, 
5, 12, 17, 39, 14, 9, 18, 23, 29, 20, 49, 10, 16, 29, 37, 15, 14, 19, 16, 11, 
11, 18, 41, 34, 16, 25, 20, 23, 8, 48, 21, 11, 17, 18, 21, 20, 23, 24, 30, 29, 
11, 15, 8, 19, 26, 31, 26, 24, 6, 45, 25, 58, 26, 6, 8, 34, 27, 8, 28, 31, 24, 
29, 24, 38, 14, 31, 19, 28, 19, 31, 21, 38, 14, 14, 24, 18, 34, 19, 30, 8, 11, 
22, 22, 12, 15, 14, 13, 27, 20, 28, 23, 25, 9, 12, 24, 22, 9, 12, 17, 17, 29, 
39, 18, 32, 32, 25, 16, 19, 33, 22, 17, 16, 10, 31, 79, 22, 28, 4, 34, 10, 26, 
21, 25, 32, 16, 24, 13, 27, 18, 26, 26, 20, 26, 37, 28, 18, 71, 16, 18, 15, 5, 
6, 15, 14, 18, 15, 10, 24, 21, 26, 24, 14, 16, 17, 17, 38, 28, 16, 23, 23, 30, 
16, 9, 13, 4, 32, 22, 16, 15, 38, 26, 12, 40, 13, 15, 13, 28, 26, 20, 9, 19, 62,
38, 28, 22, 30, 26, 8, 7, 16, 38, 16, 24, 19, 14, 18, 16, 13, 10, 28, 16, 5, 20,
6, 21, 10, 26, 5, 33, 16, 17, 22, 19, 15, 31, 21, 20, 14, 23, 13, 13, 15, 18, 
18, 14, 18, 12, 19, 15, 15, 4, 24, 18, 6, 22, 42, 16, 26, 10, 8, 6, 47, 16, 41, 
19, 18, 44, 29, 17, 18, 8, 23, 11, 28, 20, 18, 41, 25, 8, 40, 23, 22, 14, 26, 
21, 19, 12, 3, 32, 44, 14, 5, 11, 15, 30, 19, 26, 21, 21, 26, 22, 21, 16, 26, 8,
43, 15, 10, 9, 23, 35, 12, 28, 25, 7, 26, 8, 8, 42, 14, 20, 9, 14, 12, 25, 18, 
12, 19, 11, 33, 16, 16, 22, 27, 6, 24, 18, 27, 24, 12, 12, 23, 20, 37, 29, 25, 
14, 14, 20, 32, 30, 11, 25, 14, 15, 9, 27, 25, 27, 20, 29, 21, 34, 30, 37, 13, 
19, 13, 21, 15, 7, 29, 15, 15, 27, 13, 27, 26, 31, 12, 24, 42, 17, 15, 80, 22, 
18, 30, 18, 13, 4, 31, 20, 15, 23, 26, 29, 15, 20, 7, 13, 6, 20, 16, 6, 15, 61, 
17, 32, 26, 2, 21, 5, 18, 26, 11, 20, 14, 41, 10, 21, 10, 13, 13, 16, 16, 26, 9,
33, 10, 30, 14, 19, 20, 11, 28, 38, 7, 13, 44, 29, 36, 22, 18, 13, 81, 26, 10, 
11, 27, 10, 34, 20, 8, 9, 17, 20, 27, 18, 11, 48, 22, 32, 14, 21, 23, 15, 29, 7,
14, 7, 21, 49, 34, 15, 13, 18, 15, 34, 28, 13, 17, 10, 33, 30, 57, 14, 13, 18, 
24, 7, 14, 21, 20, 7, 6, 31, 18, 11, 24, 41, 3, 10, 34, 28, 31, 26, 28, 14, 13, 
22, 9, 36, 31, 17, 23, 14, 40, 11, 20, 24, 30, 9, 29, 16, 24, 16, 8, 22, 7, 16, 
13, 11, 23, 18, 25, 20, 29, 28, 27, 33, 20, 14, 6, 13, 26, 21, 41, 11, 26, 12, 
13, 7, 15, 18, 5, 11, 40, 13, 21, 18, 23, 20, 19, 22, 13, 26, 17, 30, 8, 5, 18, 
22, 37, 22, 25, 22, 19, 19, 30, 12, 38, 22, 8, 13, 31, 8, 30, 17, 10, 49, 43, 
16, 45, 10, 24, 28, 23, 35, 14, 7, 30, 33, 23, 18, 11, 24, 18, 12, 39, 27, 9, 
34, 25, 29, 10, 13, 14, 10, 16, 36, 40, 36, 45, 14, 9, 13, 27, 30, 14, 26, 32, 
21, 15, 15, 15, 12, 34, 47, 12, 13, 14, 18, 13, 29, 13, 18, 6, 47, 33, 3, 19, 
22, 28, 17, 21, 22, 39, 16, 21, 22, 11, 37, 22, 10, 26, 32, 13, 19, 19, 34, 28, 
28, 42, 15, 14, 14, 33, 20, 22, 7, 12, 17, 40, 17, 22, 17, 28, 15, 10, 29, 24, 
17, 6, 24, 16, 7, 16, 19, 30, 13, 27, 16, 6, 45, 26, 29, 27, 9, 10, 22, 14, 11, 
22, 15, 32, 14, 20, 25, 14, 47, 22, 15, 26, 29, 15, 15, 20, 16, 33, 53, 27, 9, 
24, 16, 11, 29, 33, 11, 13, 9, 11, 14, 25, 14, 26, 24, 32, 25, 16, 26, 19, 21, 
19, 23, 27, 16, 23, 11, 50, 11, 26, 45, 10, 41, 23, 17, 10, 28, 28, 17, 19, 8, 
21, 18, 19, 37, 17, 17, 22, 28, 21, 30, 18, 19, 18, 21, 9, 14, 16, 13, 60, 6, 
11, 28, 20, 24, 19, 18, 30, 9, 13, 17, 21, 21, 15, 8, 15, 22, 23, 15, 13, 4, 15,
17, 32, 49, 14, 15, 11, 25, 3, 18, 11, 23, 27, 9, 29, 55, 25, 25, 5, 12, 32, 15,
18, 25, 28, 29, 16, 41, 32, 6, 6, 11, 29, 24, 21, 15, 19, 17, 8, 49, 11, 20, 17,
13, 28, 18, 32, 27, 9, 18, 13, 33, 19, 22, 14, 31, 33, 42, 32, 11, 18, 49, 23, 
27, 42, 17, 19, 17, 12, 8, 28, 14, 58, 28, 22, 26, 13, 34, 26, 17, 17, 23, 8, 
22, 19, 14, 39, 19, 27, 23, 10, 14, 20, 17, 17, 22, 12, 30, 38, 21, 29, 11, 28, 
15, 20, 21, 56, 13, 14, 26, 17, 9, 13, 11, 21, 18, 16, 20, 9, 45, 15, 23, 22, 
28, 30, 27, 48, 8, 19, 15, 10, 18, 15, 33, 9, 35, 19, 13, 13, 30, 11, 10, 11, 
30, 16, 21, 14, 8, 32, 18, 22, 20, 32, 14, 29, 28, 33, 6, 12, 10, 9, 16, 18, 19,
19, 12, 21, 13, 6, 19, 24, 40, 9, 14, 20, 34, 11, 12, 6, 17, 8, 28, 11, 14, 14, 
29, 29, 19, 12, 18, 10, 18, 7, 17, 6, 11, 34, 30, 15, 18, 9, 41, 19, 14, 26, 32,
6, 26, 16, 12, 10, 21, 9, 14, 19, 36, 27, 25, 14, 13, 11, 19, 9, 24, 34, 18, 28,
12, 42, 17, 25, 22, 28, 9, 27, 9, 23, 20, 16, 29, 35, 18, 15, 36, 6, 36, 20, 26,
10, 11, 7, 46, 11, 21, 26, 28, 17, 27, 5, 14, 36, 12, 14, 13, 21, 27, 22, 18, 
15, 12, 18, 18, 14, 23, 17, 31, 17, 20, 27, 13, 14, 9, 11, 22, 34, 18, 5, 7, 23,
24, 32, 18, 25, 9, 34, 35, 30, 11, 11, 14, 42, 14, 16, 11, 28, 18, 34, 20, 9, 
16, 19, 30, 17, 10, 13, 18, 21, 14, 20, 27, 19, 14, 34, 18, 24, 17, 12, 11, 6, 
22, 13, 24, 14, 24, 11, 16, 16, 22, 32, 30, 19, 19, 12, 28, 22, 22, 8, 41, 25, 
12, 8, 20, 20, 21, 24, 30, 17, 10, 11, 27, 10, 17, 42, 10, 40, 53, 15, 33, 16, 
14, 37, 35, 37, 21, 14, 25, 14, 15, 29, 26, 40, 19, 43, 17, 22, 18, 12, 18, 23, 
31, 4, 14, 49, 26, 17, 13, 8, 8, 18, 36, 17, 16, 12, 10, 13, 32, 23, 31, 21, 7, 
11, 11, 26, 58, 11, 13, 18, 9, 21, 22, 28, 29, 20, 27, 18, 16, 10, 12, 30, 28, 
11, 36, 33, 30, 7, 23, 8, 24, 18, 24, 20, 37, 12, 30, 32, 37, 34, 24, 23, 34, 
14, 14, 13, 22, 30, 15, 18, 15, 16, 24, 18, 31, 37, 21, 16, 33, 12, 26, 20, 7, 
9, 38, 26, 27, 25, 24, 10, 56, 30, 9, 12, 11, 19, 30, 16, 12, 21, 4, 7, 13, 8, 
19, 26, 32, 8, 37, 39, 25, 16, 10, 20, 24, 19, 35, 18, 13, 32, 38, 11, 29, 17, 
28, 29, 24, 19, 20, 21, 16, 22, 21, 36, 34, 11, 36, 34, 27, 7, 11, 20, 26, 22, 
22, 8, 48, 10, 10, 14, 36, 20, 17, 16, 27, 13, 55, 43, 19, 27, 15, 55, 27, 23, 
21, 35, 33, 12, 24, 22, 23, 65, 13, 31, 18, 11, 10, 25, 20, 44, 16, 9, 33, 22, 
29, 52, 9, 47, 34, 25, 52, 18, 16, 6, 19, 17, 14, 40, 16, 16, 19, 20, 8, 16, 7, 
32, 11, 14, 19, 43, 33, 36, 30, 11, 21, 24, 16, 17, 26, 32, 13, 11, 9, 20, 9, 
11, 30, 11, 37, 20, 18, 19, 35, 15, 22, 14, 22, 15, 11, 5, 7, 8, 42, 15, 19, 12,
33, 12, 21, 9, 21, 11, 13, 14, 29, 13, 12, 12, 10, 9, 11, 9, 13, 21, 27, 13, 12,
35, 12, 14, 19, 22, 22, 21, 18, 14, 53, 12, 46, 22, 15, 32, 42, 51, 26, 15, 9, 
5, 26, 9, 18, 18, 15, 11, 3, 33, 18, 27, 23, 23, 11, 23, 11, 20, 37, 13, 36, 48,
22, 22, 13, 13, 7, 16, 42, 16, 27, 28, 12, 26, 34, 24, 15, 18, 24, 35, 9, 38, 
24, 17, 32, 38, 19, 52, 8, 8, 6, 34, 26, 17, 39, 34, 49, 23, 35, 15, 9, 32, 22, 
23, 42, 23, 10, 25, 20, 23, 20, 23, 24, 17, 11, 18, 27, 5, 28, 20, 25, 18, 20, 
25, 22, 6, 17, 24, 18, 21, 41, 34, 16, 11, 28, 25, 32, 21, 21, 9, 19, 13, 41, 8,
16, 32, 11, 12, 12, 19, 16, 17, 15, 24, 24, 33, 20, 14, 16, 27, 10, 9, 13, 8, 
18, 20, 12, 11, 17, 17, 39, 27, 22, 43, 19, 12, 15, 24, 12, 10, 38, 12, 33, 18, 
12, 23, 14, 27, 21, 18, 30, 17, 12, 27, 23, 19, 11, 24, 28, 26, 21, 21, 47, 30, 
13, 31, 27, 21, 18, 8, 16, 7, 18, 33, 17, 26, 12, 7, 25, 19, 14, 15, 37, 29, 10,
15, 31, 14, 12, 10, 7, 41, 6, 18, 29, 24, 29, 31, 16, 8, 18, 28, 21, 13, 13, 19,
22, 36, 8, 35, 40, 12, 12, 24, 18, 23, 17, 32, 14, 16, 25, 19, 13, 30, 20, 8, 5,
4, 23, 20, 42, 35, 30, 47, 8, 8, 26, 34, 9, 31, 18, 38, 17, 17, 30, 23, 37, 19, 
27, 19, 27, 19, 13, 11, 46, 23, 15, 18, 20, 19, 12, 18, 40, 16, 71, 33, 48, 17, 
17, 27, 26, 18, 20, 6, 29, 8, 5, 27, 18, 16, 19, 22, 8, 24, 42, 21, 38, 19, 21, 
30, 17, 21, 15, 28, 25, 13, 18, 21, 4, 47, 8, 14, 19, 16, 8, 17, 4, 10, 36, 10, 
35, 16, 31, 33, 22, 12, 19, 18, 6, 6, 20, 20, 22, 10, 6, 28, 15, 49, 26, 35, 29,
46, 20, 33, 37, 20, 26, 13, 14, 34, 17, 16, 27, 19, 22, 17, 6, 34, 31, 18, 9, 
52, 19, 17, 12 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_5.txt <==
[ 26, 23, 31, 39, 17, 35, 29, 41, 28, 63, 17, 32, 32, 16, 42, 36, 42, 15, 38, 
30, 22, 30, 45, 39, 11, 18, 28, 54, 12, 20, 38, 75, 17, 54, 41, 27, 27, 36, 21, 
23, 37, 24, 47, 14, 60, 66, 9, 43, 10, 44, 18, 59, 25, 51, 70, 12, 27, 53, 40, 
35, 24, 38, 39, 45, 28, 35, 29, 15, 8, 32, 24, 28, 29, 73, 29, 40, 65, 39, 29, 
38, 40, 10, 26, 53, 17, 33, 42, 22, 40, 53, 29, 50, 26, 14, 55, 51, 35, 37, 22, 
28, 17, 34, 13, 25, 14, 34, 40, 53, 43, 12, 29, 19, 26, 19, 35, 41, 31, 41, 36, 
20, 21, 54, 29, 28, 28, 61, 16, 34, 13, 41, 35, 54, 46, 61, 50, 22, 40, 16, 44, 
16, 33, 26, 31, 18, 34, 15, 43, 30, 23, 21, 24, 22, 18, 27, 25, 39, 10, 25, 13, 
26, 44, 19, 34, 47, 45, 74, 51, 35, 22, 18, 38, 23, 56, 22, 55, 16, 37, 39, 22, 
46, 10, 49, 54, 29, 17, 44, 29, 49, 17, 33, 40, 32, 36, 26, 39, 20, 67, 18, 39, 
34, 29, 51, 21, 21, 43, 36, 44, 42, 35, 36, 44, 37, 33, 25, 30, 39, 53, 30, 30, 
10, 10, 19, 37, 22, 12, 28, 21, 39, 48, 69, 17, 42, 31, 18, 13, 31, 17, 50, 32, 
63, 37, 37, 21, 58, 10, 8, 8, 58, 27, 23, 11, 27, 22, 64, 29, 27, 50, 11, 9, 40,
35, 13, 8, 18, 13, 19, 33, 44, 50, 21, 15, 33, 11, 37, 18, 26, 33, 41, 38, 12, 
20, 11, 16, 51, 22, 68, 17, 22, 24, 23, 48, 32, 31, 15, 18, 39, 33, 30, 22, 26, 
19, 26, 68, 15, 43, 13, 37, 27, 46, 37, 23, 33, 43, 33, 31, 32, 36, 40, 46, 47, 
30, 12, 33, 35, 30, 27, 36, 29, 39, 45, 31, 29, 38, 58, 21, 21, 74, 23, 26, 30, 
21, 23, 27, 45, 27, 13, 16, 30, 21, 18, 28, 42, 19, 50, 30, 43, 25, 12, 46, 48, 
78, 17, 24, 37, 27, 26, 21, 15, 46, 26, 24, 55, 25, 26, 32, 39, 15, 46, 20, 30, 
56, 60, 20, 28, 28, 35, 18, 21, 31, 31, 30, 36, 38, 19, 23, 33, 32, 19, 18, 27, 
15, 34, 63, 40, 30, 20, 27, 29, 23, 24, 45, 19, 12, 25, 18, 14, 27, 57, 10, 75, 
31, 6, 20, 9, 27, 36, 43, 66, 22, 17, 23, 62, 50, 26, 33, 46, 39, 52, 67, 18, 
29, 39, 17, 17, 34, 13, 21, 27, 18, 40, 40, 45, 44, 49, 16, 21, 35, 30, 43, 13, 
21, 25, 43, 47, 56, 14, 27, 23, 61, 23, 12, 22, 51, 30, 24, 19, 36, 42, 29, 25, 
17, 29, 27, 39, 13, 14, 31, 44, 32, 35, 49, 77, 40, 27, 48, 21, 12, 26, 33, 31, 
14, 19, 20, 27, 45, 29, 17, 21, 33, 48, 45, 24, 44, 33, 21, 10, 38, 54, 18, 23, 
34, 39, 30, 21, 22, 19, 21, 20, 25, 25, 48, 10, 51, 17, 30, 26, 30, 51, 30, 19, 
33, 24, 21, 53, 34, 39, 30, 10, 44, 26, 24, 33, 15, 41, 18, 53, 30, 27, 32, 6, 
56, 19, 23, 27, 40, 32, 31, 27, 20, 50, 54, 44, 29, 37, 17, 86, 62, 22, 21, 52, 
14, 21, 33, 20, 25, 24, 43, 38, 29, 19, 39, 33, 20, 34, 11, 52, 14, 13, 18, 56, 
39, 27, 26, 21, 21, 26, 18, 32, 23, 48, 16, 28, 12, 19, 37, 13, 69, 26, 16, 30, 
30, 68, 24, 27, 18, 34, 16, 17, 19, 29, 25, 26, 23, 26, 25, 24, 27, 27, 16, 16, 
30, 22, 39, 49, 75, 23, 12, 28, 53, 14, 15, 39, 29, 50, 46, 45, 48, 23, 62, 34, 
18, 21, 63, 56, 18, 38, 24, 40, 37, 34, 34, 24, 28, 21, 29, 32, 15, 44, 14, 19, 
30, 33, 36, 27, 30, 47, 19, 22, 32, 33, 17, 22, 26, 70, 29, 39, 24, 34, 28, 32, 
25, 43, 20, 58, 10, 29, 37, 27, 27, 35, 35, 35, 37, 21, 8, 29, 29, 17, 25, 34, 
21, 40, 43, 29, 45, 12, 48, 22, 19, 11, 10, 33, 36, 20, 31, 16, 44, 33, 33, 46, 
25, 21, 38, 33, 46, 14, 26, 17, 14, 39, 18, 30, 23, 19, 9, 33, 21, 54, 58, 46, 
25, 28, 26, 31, 42, 17, 36, 69, 38, 32, 39, 34, 31, 43, 36, 51, 20, 9, 42, 59, 
12, 26, 52, 38, 35, 32, 28, 20, 70, 27, 21, 41, 55, 72, 57, 32, 18, 45, 18, 25, 
30, 26, 39, 30, 12, 40, 18, 30, 26, 63, 35, 26, 60, 35, 24, 47, 17, 17, 44, 66, 
24, 52, 43, 34, 27, 24, 18, 25, 34, 23, 47, 37, 40, 27, 17, 20, 40, 45, 35, 28, 
28, 29, 31, 17, 60, 18, 41, 35, 30, 50, 44, 24, 13, 32, 37, 49, 31, 15, 30, 29, 
25, 24, 36, 27, 36, 24, 31, 39, 30, 18, 22, 40, 22, 42, 36, 36, 34, 18, 15, 10, 
33, 24, 31, 16, 56, 25, 47, 30, 16, 15, 8, 17, 20, 23, 16, 85, 52, 16, 25, 33, 
26, 61, 23, 24, 26, 17, 23, 17, 33, 42, 13, 64, 48, 38, 24, 36, 40, 29, 39, 12, 
21, 38, 18, 28, 19, 38, 32, 29, 27, 30, 33, 20, 17, 12, 11, 41, 40, 32, 48, 13, 
26, 50, 51, 26, 27, 20, 22, 32, 22, 26, 18, 23, 14, 40, 12, 41, 53, 19, 60, 29, 
16, 24, 47, 35, 28, 25, 14, 33, 18, 66, 69, 42, 28, 32, 30, 51, 32, 18, 26, 24, 
33, 20, 26, 27, 45, 17, 24, 63, 28, 23, 17, 14, 32, 12, 36, 30, 65, 22, 36, 19, 
25, 25, 25, 28, 29, 21, 21, 48, 62, 12, 21, 18, 22, 13, 59, 18, 35, 41, 24, 11, 
23, 41, 48, 16, 24, 38, 41, 17, 40, 52, 21, 20, 41, 20, 39, 29, 59, 23, 29, 38, 
30, 23, 24, 37, 25, 59, 21, 16, 35, 21, 20, 23, 31, 38, 41, 19, 63, 40, 18, 66, 
53, 17, 20, 13, 12, 32, 20, 24, 27, 45, 32, 41, 46, 32, 58, 21, 29, 20, 27, 33, 
28, 32, 41, 11, 48, 15, 35, 37, 33, 52, 32, 21, 55, 62, 30, 13, 23, 24, 18, 32, 
13, 9, 18, 54, 34, 32, 25, 23, 12, 46, 17, 28, 37, 23, 31, 29, 30, 36, 28, 39, 
29, 24, 25, 17, 61, 24, 44, 62, 31, 29, 21, 35, 15, 40, 41, 28, 29, 14, 17, 36, 
18, 43, 41, 62, 62, 12, 30, 15, 24, 31, 21, 23, 33, 40, 25, 33, 35, 12, 23, 24, 
18, 37, 24, 29, 20, 59, 50, 31, 27, 18, 24, 29, 28, 71, 21, 53, 15, 32, 28, 17, 
21, 23, 37, 32, 35, 39, 13, 28, 28, 33, 18, 22, 45, 15, 21, 47, 34, 38, 36, 18, 
8, 9, 12, 24, 29, 34, 23, 26, 29, 71, 64, 38, 41, 37, 61, 51, 30, 21, 10, 50, 
20, 44, 64, 24, 32, 32, 49, 27, 66, 42, 10, 20, 19, 40, 15, 22, 33, 42, 15, 63, 
22, 87, 16, 34, 37, 16, 25, 14, 13, 66, 14, 41, 23, 50, 50, 48, 18, 36, 43, 23, 
44, 24, 28, 39, 82, 29, 54, 25, 38, 18, 74, 23, 27, 52, 32, 45, 62, 59, 25, 18, 
47, 38, 62, 18, 47, 40, 36, 21, 37, 22, 18, 42, 17, 42, 55, 62, 16, 41, 40, 26, 
27, 63, 38, 43, 20, 22, 41, 53, 29, 45, 21, 29, 42, 48, 38, 51, 24, 64, 37, 16, 
12, 20, 32, 38, 31, 37, 49, 40, 50, 47, 40, 54, 27, 39, 27, 29, 57, 21, 36, 18, 
20, 12, 18, 10, 41, 24, 29, 9, 35, 31, 28, 33, 36, 40, 57, 29, 15, 44, 75, 26, 
25, 39, 21, 35, 21, 15, 57, 36, 46, 75, 31, 26, 25, 56, 23, 24, 22, 15, 18, 34, 
24, 53, 39, 32, 63, 27, 16, 32, 29, 15, 73, 31, 37, 32, 24, 28, 34, 25, 16, 19, 
34, 86, 24, 15, 33, 46, 26, 42, 29, 13, 46, 31, 18, 44, 22, 17, 17, 37, 22, 41, 
21, 18, 32, 20, 29, 35, 46, 36, 23, 45, 57, 19, 31, 16, 17, 36, 72, 12, 28, 11, 
45, 34, 28, 19, 39, 15, 17, 44, 38, 31, 33, 20, 24, 29, 10, 20, 62, 31, 22, 22, 
71, 25, 53, 43, 52, 65, 30, 32, 31, 23, 28, 30, 26, 25, 49, 23, 11, 36, 18, 30, 
62, 34, 40, 51, 20, 64, 47, 26, 21, 15, 22, 37, 28, 25, 25, 52, 34, 23, 28, 34, 
44, 40, 36, 42, 48, 37, 16, 31, 20, 32, 50, 24, 36, 42, 27, 25, 51, 15, 19, 32, 
89, 38, 32, 9, 28, 35, 47, 14, 9, 23, 31, 14, 11, 23, 25, 29, 29, 20, 28, 23, 
27, 29, 28, 47, 26, 27, 25, 28, 27, 32, 27, 53, 16, 44, 11, 28, 32, 27, 20, 17, 
36, 35, 17, 48, 26, 11, 35, 51, 45, 28, 32, 23, 18, 37, 24, 27, 39, 29, 50, 25, 
27, 39, 39, 42, 18, 32, 36, 29, 21, 41, 30, 52, 16, 24, 35, 33, 14, 38, 29, 56, 
38, 26, 41, 32, 19, 25, 16, 40, 13, 48, 15, 35, 23, 12, 26, 36, 15, 21, 49, 28, 
21, 22, 47, 10, 23, 19, 11, 52, 16, 19, 36, 30, 38, 34, 17, 33, 31, 28, 21, 27, 
51, 13, 24, 22, 40, 13, 24, 24, 56, 33, 32, 35, 7, 31, 8, 31, 26, 28, 27, 45, 
35, 25, 50, 35, 50, 24, 27, 40, 32, 73, 50, 25, 28, 15, 27, 38, 20, 25, 38, 39, 
52, 34, 40, 16, 42, 21, 34, 45, 46, 47, 37, 56, 45, 22, 26, 9, 23, 23, 18, 16, 
21, 17, 30, 14, 15, 17, 70, 22, 22, 28, 42, 19, 36, 44, 43, 31, 51, 16, 15, 38, 
25, 41, 25, 34, 24, 18, 53, 26, 24, 18, 36, 17, 13, 22, 74, 29, 22, 51, 49, 30, 
21, 38, 35, 53, 30, 28, 14, 101, 28, 56, 39, 22, 30, 17, 22, 42, 29, 47, 31, 16,
21, 14, 18, 39, 16, 53, 33, 22, 25, 60, 49, 22, 8, 15, 23, 26, 64, 26, 34, 18, 
23, 21, 52, 23, 28, 54, 99, 28, 34, 30, 14, 32, 67, 19, 29, 11, 28, 21, 46, 28, 
32, 84, 41, 17, 74, 25, 38, 22, 20, 36, 19, 33, 18, 44, 8, 99, 28, 44, 25, 38, 
51, 30, 27, 9, 32, 30, 71, 30, 22, 36, 29, 36, 31, 36, 39, 30, 29, 8, 15, 37, 
30, 24, 66, 13, 23, 10, 22, 28, 52, 21, 20, 65, 44, 42, 22, 40, 27, 33, 36, 40, 
16, 25, 31, 49, 28, 43, 33, 6, 21, 35, 15, 20, 37, 39, 53, 65, 31, 20, 22, 29, 
45, 36, 19, 33, 30, 23, 38, 12, 20, 38, 28, 22, 24, 22, 32, 16, 14, 21, 30, 32, 
6, 12, 51, 31, 27, 51, 21, 24, 39, 15, 44, 49, 48, 35, 33, 43, 33, 35, 26, 18, 
19, 23, 12, 40, 11, 28, 17, 17, 30, 37, 38, 35, 18, 37, 34, 20, 35, 26, 17, 41, 
49, 22, 48, 17, 59, 27, 24, 16, 47, 29, 42, 52, 9, 26, 24, 60, 24, 90, 29, 22, 
53, 6, 13, 55, 49, 40, 26, 33, 16, 30, 35, 39, 62, 32, 25, 24, 41, 38, 19, 51, 
12, 56, 19, 40, 29, 9, 45, 34, 41, 40, 32, 63, 37, 18, 23, 48, 16, 17, 30, 8, 
21, 12, 25, 31, 47, 38, 35, 58, 29, 28, 28, 42, 23, 13, 38, 16, 51, 21, 58, 28, 
26, 24, 14, 14, 38, 26, 21, 35, 44, 20, 22, 12, 42, 24, 22, 21, 25, 46, 45, 29, 
19, 38, 41, 21, 39, 19, 26, 36, 55, 9, 27, 38, 51, 48, 23, 22, 52, 28, 20, 21, 
25, 26, 73, 11, 37, 21, 28, 18, 43, 21, 38, 64, 34, 15, 21, 36, 49, 30, 27, 29, 
29, 36, 17, 24, 28, 33, 13, 15, 35, 8, 17, 17, 48, 31, 31, 45, 25, 16, 5, 20, 
14, 26, 26, 52, 47, 20, 18, 42, 40, 77, 31, 34, 45, 18, 17, 33, 27, 14, 13, 8, 
22, 7, 25, 23, 21, 18, 24, 28, 16, 81, 50, 38, 28, 15, 25, 38, 35, 23, 18, 17, 
22, 24, 28, 20, 31, 49, 27, 19, 32, 28, 28, 40, 21, 41, 20, 26, 16, 9, 27, 29, 
21, 13, 30, 49, 19, 24, 43, 37, 52, 15, 30, 47, 66, 7, 56, 38, 34, 22, 17, 33, 
26, 35, 45, 22, 23, 25, 20, 24, 36, 39, 45, 28, 72, 33, 12, 32, 19, 61, 16, 39, 
30, 38, 26, 37, 26, 34, 16, 18, 24, 37, 73, 21, 26, 43, 18, 33, 51, 21, 36, 36, 
45, 14, 22, 34, 30, 40, 21, 29, 59, 37, 24, 45, 15, 25, 30, 41, 20, 21, 12, 22, 
23, 23, 27, 37, 20, 32, 49, 35, 16, 19, 12, 25, 31, 15, 30, 46, 43, 59, 71, 12, 
51, 28, 42, 13, 21, 22, 21, 35, 38, 34, 9, 56, 46, 33, 43, 21, 12, 22, 42, 66, 
38, 9, 26, 22, 51, 27, 24, 24, 75, 44, 54, 98, 23, 33, 26, 9, 31, 26, 58, 24, 
18, 22, 43, 5, 39, 19, 36, 36, 46, 39, 27, 10, 22, 48, 32, 37, 21, 41, 19, 28, 
10, 24, 16, 44, 31, 16, 26, 26, 24, 15, 23, 28, 18, 42, 25, 74, 37, 26, 28, 25, 
32, 17, 51, 27, 24, 14, 14, 30, 27, 31, 60, 45, 24, 50, 15, 15, 25, 28, 47, 42, 
19, 14, 28, 43, 36, 13, 36, 13, 25, 27, 18, 10, 28, 51, 26, 50, 38, 25, 14, 24, 
22, 18, 17, 18, 22, 32, 19, 33, 34, 38, 30, 25, 35, 26, 38, 16, 35, 41, 38, 18, 
18, 34, 17, 16, 32, 50, 25, 31, 41, 21, 37, 27, 48, 16, 62, 41, 37, 47, 28, 35, 
29, 14, 73, 43, 19, 21, 50, 29, 41, 33, 25, 14, 50, 69, 9, 36, 29, 52, 14, 45, 
32, 19, 29, 24, 20, 22, 11, 29, 48, 43, 63, 39, 29, 17, 23, 41, 47, 23, 33, 49, 
24, 14, 20, 12, 18, 26, 20, 20, 17, 41, 44, 15, 45, 41, 25, 49, 42, 50, 30, 76, 
20, 26, 46, 38, 33, 35, 36, 25, 26, 14, 23, 33, 33, 22, 31, 11, 57, 35, 19, 16, 
45, 33, 37, 14, 55, 20, 22, 18, 49, 27, 26, 53, 13, 21, 10, 33, 44, 59, 41, 51, 
23, 23, 10, 28, 19, 22, 18, 51, 19, 33, 38, 51, 40, 59, 41, 36, 26, 22, 40, 31, 
23, 24, 40, 37, 33, 43, 9, 12, 17, 36, 15, 26, 43, 34, 38, 17, 54, 14, 43, 18, 
25, 39, 24, 36, 15, 28, 17, 31, 36, 20, 24, 17, 54, 26, 21, 59, 14, 39, 50, 45, 
22, 12, 20, 9, 30, 17, 49, 26, 50, 10, 33, 20, 45, 44, 34, 27, 16, 8, 18, 35, 
44, 44, 13, 31, 31, 44, 19, 47, 44, 25, 20, 20, 19, 18, 15, 35, 36, 27, 24, 17, 
23, 6, 35, 31, 30, 22, 45, 23, 13, 18, 41, 52, 34, 25, 24, 21, 23, 52, 40, 38, 
20, 35, 36, 35, 36, 30, 26, 38, 36, 31, 31, 51, 14, 19, 56, 38, 22, 36, 36, 9, 
45, 46, 38, 8, 27, 26, 18, 21, 34, 10, 15, 61, 28, 25, 16, 26, 36, 27, 25, 63, 
70, 33, 19, 22, 32, 47, 30, 14, 23, 49, 32, 13, 36, 16, 19, 30, 36, 26, 22, 26, 
19, 40, 35, 26, 22, 36, 36, 19, 28, 22, 28, 41, 34, 39, 23, 13, 42, 33, 51, 37, 
33, 13, 18, 44, 21, 8, 18, 22, 31, 6, 33, 21, 24, 8, 30, 64, 34, 41, 23, 33, 30,
16, 20, 12, 39, 21, 34, 20, 19, 20, 28, 32, 26, 31, 31, 12, 30, 27, 32, 24, 49, 
30, 43, 60, 31, 13, 92, 89, 27, 23, 38, 27, 27, 21, 49, 49, 14, 57, 30, 24, 20, 
32, 54, 38, 12, 28, 16, 49, 4, 19, 11, 22, 5, 27, 59, 23, 32, 31, 40, 41, 11, 
16, 13, 27, 26, 26, 21, 32, 46, 51, 36, 64, 27, 39, 30, 24, 35, 34, 22, 63, 47, 
32, 29, 53, 27, 38, 48, 37, 20, 15, 28, 25, 8, 38, 24, 34, 36, 37, 23, 40, 12, 
18, 61, 5, 21, 32, 33, 44, 81, 26, 30, 21, 17, 36, 76, 23, 10, 29, 48, 24, 23, 
15, 45, 14, 15, 39, 18, 23, 27, 20, 32, 16, 26, 26, 20, 33, 43, 14, 47, 33, 24, 
25, 15, 22, 42, 37, 36, 47, 22, 42, 26, 19, 37, 40, 20, 24, 27, 26, 10, 25, 18, 
37, 20, 26, 26, 18, 42, 56, 37, 32, 16, 36, 17, 23, 16, 20, 25, 29, 57, 56, 35, 
31, 19, 38, 20, 33, 17, 32, 84, 18, 17, 40, 40, 43, 50, 24, 91, 45, 53, 30, 29, 
22, 52, 27, 16, 26, 66, 35, 11, 14, 20, 18, 24, 68, 12, 34, 49, 53, 21, 32, 71, 
17, 25, 23, 38, 30, 48, 40, 55, 19, 40, 22, 27, 32, 14, 33, 19, 20, 27, 32, 34, 
19, 32, 53, 34, 23, 26, 22, 38, 15, 33, 25, 13, 36, 39, 23, 51, 40, 24, 20, 60, 
55, 70, 24, 31, 20, 28, 22, 45, 43, 51, 22, 32, 71, 18, 25, 41, 13, 29, 23, 22, 
13, 44, 55, 26, 31, 19, 16, 7, 19, 47, 38, 39, 23, 7, 18, 21, 21, 22, 34, 16, 
27, 86, 59, 18, 24, 25, 48, 28, 32, 43, 23, 26, 40, 18, 6, 31, 18, 18, 26, 24, 
35, 20, 15, 37, 45, 42, 14, 23, 28, 14, 17, 10, 52, 31, 31, 42, 43, 40, 22, 24, 
46, 21, 43, 21, 16, 38, 30, 31, 25, 24, 47, 86, 15, 20, 46, 59, 50, 30, 37, 47, 
35, 47, 19, 48, 53, 42, 47, 23, 24, 17, 17, 26, 23, 43, 22, 24, 61, 24, 31, 47, 
16, 23, 40, 20, 23, 28, 28, 31, 59, 42, 44, 30, 22, 30, 16, 28, 10, 50, 48, 17, 
49, 7, 22, 30, 44, 37, 43, 32, 60, 23, 13, 55, 18, 24, 24, 44, 38, 17, 39, 7, 
43, 57, 18, 18, 18, 44, 61, 20, 20, 24, 55, 63, 25, 36, 44, 30, 14, 38, 24, 30, 
28, 41, 17, 23, 23, 45, 41, 15, 24, 51, 59, 52, 38, 16, 36, 72, 23, 18, 18, 32, 
13, 30, 24, 21, 21, 43, 39, 26, 24, 17, 51, 16, 17, 27, 22, 40, 34, 44, 29, 64, 
51, 35, 29, 20, 40, 27, 25, 13, 36, 53, 25, 50, 28, 29, 32, 26, 46, 61, 10, 11, 
29, 21, 28, 38, 21, 20, 34, 8, 31, 25, 21, 51, 21, 5, 22, 13, 23, 54, 44, 41, 
27, 21, 48, 47, 9, 36, 33, 46, 24, 28, 27, 26, 18, 38, 29, 13, 38, 22, 38, 22, 
28, 35, 32, 15, 11, 56, 35, 26, 23, 44, 18, 18, 21, 21, 23, 43, 34, 23, 40, 16, 
23, 8, 42, 19, 24, 18, 60, 27, 16, 26, 41, 26, 46, 23, 38, 28, 71, 35, 21, 24, 
38, 26, 37, 24, 12, 23, 24, 39, 24, 11, 17, 31, 44, 27, 50, 27, 23, 22, 26, 18, 
11, 21, 31, 27, 22, 14, 24, 25, 48, 32, 12, 23, 51, 16, 15, 25, 24, 27, 25, 26, 
32, 62, 27, 14, 34, 18, 31, 55, 31, 26, 53, 43, 26, 37, 31, 44, 72, 32, 15, 29, 
7, 29, 36, 36, 17, 24, 50, 62, 25, 71, 12, 51, 52, 26, 16, 51, 29, 21, 27, 17, 
42, 16, 29, 22, 30, 19, 34, 74, 65, 29, 27, 19, 39, 40, 27, 53, 26, 21, 20, 35, 
35, 21, 25, 36, 32, 20, 22, 27, 30, 26, 19, 29, 11, 25, 28, 7, 37, 20, 14, 23, 
19, 32, 42, 26, 27, 28, 29, 45, 27, 49, 53, 43, 45, 40, 52, 24, 28, 29, 17, 36, 
37, 31, 42, 53, 45, 26, 19, 37, 23, 79, 12, 15, 37, 52, 19, 22, 37, 21, 12, 20, 
29, 36, 40, 22, 10, 22, 44, 15, 22, 16, 40, 24, 24, 9, 19, 14, 36, 34, 63, 22, 
42, 17, 34, 29, 25, 25, 28, 31, 9, 30, 17, 36, 20, 21, 21, 35, 30, 34, 28, 14, 
20, 41, 48, 25, 31, 28, 22, 20, 35, 32, 38, 19, 18, 28, 22, 20, 15, 14, 20, 35, 
28, 33, 20, 41, 33, 74, 30, 43, 26, 15, 19, 35, 62, 36, 45, 51, 13, 25, 25, 59, 
38, 16, 25, 46, 23, 20, 14, 19, 18, 20, 17, 29, 9, 11, 19, 26, 12, 31, 32, 39, 
31, 14, 65, 31, 25, 26, 19, 48, 30, 42, 23, 22, 53, 30, 38, 62, 31, 51, 31, 60, 
28, 9, 45, 98, 32, 46, 31, 13, 20, 40, 42, 60, 43, 11, 31, 13, 56, 16, 32, 50, 
30, 58, 15, 16, 43, 22, 47, 35, 17, 24, 46, 21, 20, 32, 57, 66, 29, 19, 30, 26, 
17, 20, 14, 32, 48, 19, 24, 9, 25, 34, 10, 22, 33, 51, 17, 20, 37, 21, 19, 40, 
44, 23, 19, 31, 22, 26, 43, 38, 46, 22, 24, 32, 18, 16, 48, 18, 25, 7, 22, 61, 
20, 12, 18, 31, 16, 9, 45, 11, 59, 23, 42, 32, 32, 31, 34, 24, 13, 12, 34, 19, 
53, 25, 22, 31, 44, 64, 17, 32, 21, 17, 10, 21, 43, 19, 32, 21, 21, 27, 30, 38, 
48, 35, 23, 33, 22, 29, 9, 33, 42, 22, 16, 29, 30, 19, 13, 28, 61, 40, 48, 22, 
38, 35, 39, 19, 20, 16, 31, 11, 17, 21, 41, 36, 11, 17, 19, 19, 26, 21, 33, 19, 
46, 9, 59, 23, 11, 25, 28, 36, 36, 30, 33, 14, 37, 27, 38, 32, 38, 40, 32, 27, 
30, 25, 39, 41, 27, 23, 27, 41, 64, 10, 34, 16, 21, 26, 52, 23, 22, 52, 24, 51, 
35, 31, 21, 43, 21, 28, 28, 19, 47, 41, 52, 27, 23, 31, 38, 30, 30, 43, 55, 53, 
16, 43, 31, 22, 20, 24, 35, 21, 49, 100, 36, 28, 43, 10, 31, 30, 37, 56, 19, 45,
44, 23, 30, 10, 42, 26, 58, 35, 43, 40, 38, 16, 33, 40, 31, 14, 10, 40, 39, 26, 
27, 27, 45, 59, 30, 20, 23, 41, 28, 24, 19, 42, 50, 16, 24, 18, 25, 36, 34, 44, 
26, 22, 14, 29, 13, 42, 75, 29, 34, 40, 17, 17, 16, 10, 37, 22, 9, 18, 30, 57, 
19, 26, 17, 33, 51, 22, 27, 51, 52, 32, 21, 43, 7, 36, 15, 10, 15, 24, 40, 28, 
22, 24, 12, 34, 14, 14, 26, 48, 26, 14, 32, 43, 9, 56, 22, 51, 42, 18, 13, 13, 
39, 14, 36, 69, 54, 28, 19, 47, 34, 16, 56, 43, 75, 27, 44, 30, 35, 24, 40, 18, 
41, 21, 26, 36, 25, 19, 17, 19, 21, 35, 14, 27, 21, 36, 13, 24, 48, 30, 12, 11, 
48, 13, 26, 74, 52, 30, 46, 19, 17, 46, 12, 36, 82, 56, 71, 21, 22, 37, 59, 23, 
37, 26, 31, 38, 44, 24, 37, 40, 24, 28, 35, 35, 19, 40, 28, 13, 34, 66, 26, 18, 
26, 21, 32, 22, 26, 46, 24, 33, 27, 19, 15, 10, 32, 23, 21, 61, 33, 42, 62, 24, 
14, 26, 11, 21, 17, 36, 25, 32, 16, 28, 38, 24, 33, 12, 22, 11, 46, 10, 20, 21, 
47, 19, 27, 29, 33, 42, 37, 21, 43, 30, 24, 35, 12, 27, 51, 22, 17, 28, 42, 37, 
13, 24, 21, 10, 22, 21, 12, 41, 30, 10, 46, 27, 47, 30, 20, 23, 24, 51, 31, 42, 
31, 27, 31, 24, 47, 26, 26, 38, 10, 41, 33, 42, 30, 15, 13, 17, 43, 18, 37, 33, 
4, 13, 58, 33, 21, 12, 52, 45, 53, 36, 17, 65, 32, 22, 21, 17, 49, 12, 14, 8, 
53, 21, 38, 28, 46, 35, 37, 32, 43, 23, 23, 23, 34, 34, 26, 25, 64, 16, 28, 31, 
20, 34, 16, 36, 17, 21, 61, 48, 28, 28, 22, 28, 10, 24, 17, 43, 32, 39, 15, 31, 
86, 31, 19, 4, 14, 30, 30, 17, 28, 39, 33, 48, 32, 21, 22, 52, 35, 13, 11, 68, 
25, 65, 66, 16, 26, 26, 52, 28, 21, 50, 32, 37, 25, 17, 27, 58, 21, 27, 18, 15, 
29, 36, 61, 17, 40, 15, 33, 69, 63, 38, 55, 23, 46, 22, 22, 34, 30, 16, 20, 14, 
12, 56, 21, 15, 25, 24, 38, 17, 10, 12, 36, 37, 18, 21, 15, 29, 19, 15, 27, 58, 
60, 22, 13, 17, 35, 27, 73, 41, 10, 32, 28, 22, 19, 19, 38, 32, 41, 28, 49, 12, 
24, 21, 25, 19, 56, 38, 28, 57, 56, 25, 20, 32, 20, 24, 20, 68, 36, 61, 30, 20, 
29, 20, 33, 42, 20, 30, 52, 11, 28, 23, 28, 32, 24, 10, 28, 24, 101, 31, 29, 49,
34, 8, 8, 28, 54, 56, 27, 37, 17, 15, 60, 33, 42, 14, 35, 60, 35, 28, 39, 26, 
16, 24, 23, 26, 13, 21, 26, 30, 22, 13, 22, 27, 27, 34, 16, 41, 58, 37, 53, 24, 
74, 30, 9, 27, 33, 30, 29, 10, 43, 25, 29, 24, 22, 12, 22, 31, 23, 56, 24, 48, 
33, 9, 37, 22, 27, 50, 15, 50, 11, 35, 21, 17, 17, 41, 45, 15, 15, 51, 25, 44, 
26, 16, 21, 17, 54, 35, 27, 18, 35, 44, 22, 33, 53, 24, 41, 23, 37, 26, 42, 26, 
14, 14, 22, 25, 42, 33, 31, 22, 42, 23, 13, 52, 14, 53, 24, 20, 16, 9, 41, 12, 
22, 34, 15, 29, 66, 32, 31, 34, 37, 25, 26, 46, 15, 54, 25, 41, 27, 23, 34, 30, 
28, 43, 42, 64, 21, 52, 31, 38, 15, 13, 15, 37, 8, 33, 37, 16, 35, 28, 31, 64, 
21, 17, 62, 28, 25, 45, 36, 53, 19, 66, 32, 39, 63, 28, 40, 21, 28, 55, 21, 33, 
24, 51, 58, 14, 15, 52, 29, 25, 13, 16, 31, 20, 23, 23, 26, 36, 35, 34, 42, 26, 
32, 47, 21, 25, 30, 20, 13, 18, 15, 73, 24, 35, 25, 35, 30, 45, 37, 35, 30, 67, 
34, 58, 26, 17, 35, 19, 52, 41, 44, 15, 51, 17, 29, 15, 38, 12, 16, 55, 27, 29, 
38, 32, 14, 51, 27, 19, 31, 28, 29, 41, 19, 25, 6, 25, 29, 23, 20, 30, 18, 22, 
46, 26, 10, 20, 28, 29, 22, 20, 38, 23, 87, 37, 13, 34, 8, 20, 23, 12, 28, 53, 
37, 51, 31, 31, 48, 52, 18, 17, 27, 15, 33, 38, 34, 64, 24, 20, 56, 31, 32, 25, 
29, 32, 24, 32, 20, 27, 34, 66, 31, 20, 26, 28, 34, 25, 53, 26, 56, 23, 24, 27, 
13, 30, 21, 75, 42, 17, 45, 23, 34, 29, 14, 16, 21, 49, 23, 25, 26, 29, 67, 46, 
33, 7, 24, 52, 22, 28, 30, 25, 18, 22, 70, 18, 42, 16, 21, 21, 32, 18, 21, 15, 
32, 20, 47, 49, 9, 27, 42, 40, 30, 14, 61, 27, 29, 33, 19, 13, 19, 26, 17, 19, 
45, 23, 21, 23, 47, 9, 26, 30, 23, 25, 30, 10, 24, 25, 23, 36, 33, 26, 19, 15, 
20, 45, 36, 9, 39, 55, 20, 30, 10, 53, 23, 26, 22, 39, 16, 43, 17, 9, 32, 12, 
28, 37, 41, 30, 28, 24, 38, 17, 26, 32, 54, 28, 30, 12, 33, 34, 28, 41, 39, 11, 
45, 38, 39, 11, 15, 42, 38, 31, 21, 6, 72, 12, 28, 28, 19, 35, 19, 35, 30, 21, 
23, 30, 25, 26, 31, 29, 21, 30, 54, 15, 55, 28, 28, 16, 45, 12, 27, 30, 20, 41, 
35, 21, 10, 11, 36, 19, 29, 57, 18, 19, 29, 34, 22, 34, 16, 83, 29, 17, 46, 22, 
24, 24, 36, 25, 51, 29, 10, 49, 27, 16, 18, 48, 13, 32, 15, 28, 34, 17, 22, 8, 
28, 35, 20, 13, 23, 35, 17, 45, 31, 25, 19, 29, 21, 45, 36, 31, 32, 41, 48, 35, 
23, 33, 15, 31, 20, 27, 41, 21, 41, 20, 47, 23, 23, 18, 126, 32, 56, 20, 26, 8, 
51, 33, 32, 35, 13, 26, 60, 19, 30, 34, 25, 43, 39, 37, 17, 39, 13, 53, 27, 36, 
29, 30, 65, 15, 19, 29, 26, 14, 42, 10, 73, 23, 11, 45, 21, 42, 33, 34, 14, 38, 
36, 54, 39, 37, 21, 18, 21, 25, 16, 30, 19, 12, 39, 47, 24, 16, 35, 53, 33, 34, 
15, 11, 16, 21, 29, 25, 24, 19, 28, 15, 19, 41, 17, 32, 25, 15, 24, 23, 36, 43, 
30, 43, 43, 21, 23, 39, 48, 22, 30, 18, 35, 30, 51, 58, 35, 27, 15, 39, 38, 20, 
11, 52, 23, 13, 38, 26, 43, 67, 22, 10, 25, 21, 32, 46, 39, 84, 27, 71, 42, 22, 
30, 29, 31, 17, 44, 34, 32, 59, 23, 40, 17, 26, 42, 27, 15, 28, 28, 13, 22, 8, 
76, 43, 39, 26, 40, 40, 20, 48, 14, 29, 13, 41, 57, 29, 52, 40, 28, 73, 46, 31, 
49, 36, 28, 44, 25, 45, 28, 30, 35, 26, 31, 21, 49, 28, 37, 22, 14, 14, 23, 41, 
29, 18, 46, 30, 31, 23, 18, 33, 20, 18, 15, 42, 22, 6, 114, 38, 23, 33, 53, 15, 
31, 30, 37, 38, 52, 45, 22, 28, 24, 64, 64, 19, 36, 16, 43, 18, 24, 42, 22, 18, 
43, 31, 17, 31, 21, 26, 12, 30, 36, 41, 47, 47, 18, 32, 20, 28, 67, 22, 19, 47, 
54, 31, 33, 54, 19, 35, 43, 29, 32, 33, 11, 49, 12, 22, 13, 28, 23, 34, 30, 25, 
42, 28, 16, 19, 23, 36, 19, 29, 21, 35, 49, 38, 24, 48, 28, 30, 30, 27, 30, 10, 
19, 24, 35, 24, 20, 17, 25, 41, 45, 32, 34, 26, 33, 20, 32, 25, 18, 23, 22, 18, 
12, 23, 18, 31, 38, 22, 41, 41, 40, 38, 14, 21, 46, 17, 29, 27, 32, 30, 53, 11, 
22, 28, 39, 38, 60, 44, 26, 36, 12, 15, 25, 26, 28, 40, 58, 40, 48, 22, 23, 20, 
16, 32, 24, 22, 26, 55, 17, 41, 12, 45, 35, 35, 27, 42, 13, 39, 55, 13, 51, 42, 
30, 21, 35, 35, 36, 38, 13, 27, 40, 19, 19, 67, 21, 9, 17, 10, 17, 35, 28, 28, 
23, 43, 21, 35, 44, 18, 23, 17, 34, 42, 10, 24, 22, 28, 18, 20, 51, 45, 64, 42, 
21, 38, 41, 29, 36, 31, 32, 21, 17, 41, 23, 18, 9, 16, 54, 32, 35, 48, 16, 32, 
16, 31, 35, 23, 20, 40, 93, 20, 32, 28, 27, 28, 12, 62, 11, 27, 32, 28, 30, 36, 
34, 29, 18, 18, 33, 21, 35, 74, 17, 38, 30, 32, 15, 44, 35, 17, 28, 31, 39, 44, 
9, 31, 24, 16, 61, 39, 14, 40, 33, 55, 12, 29, 50, 23, 31, 22, 13, 28, 31, 33, 
47, 42, 41, 36, 25, 19, 28, 19, 7, 9, 62, 29, 25, 54, 33, 37, 44, 28, 16, 24, 
75, 39, 61, 11, 41, 31, 31, 69, 11, 14, 39, 28, 30, 59, 11, 39, 15, 52, 19, 52, 
15, 29, 25, 28, 26, 44, 34, 21, 24, 35, 33, 24, 43, 16, 23, 39, 25, 32, 24, 12, 
51, 29, 24, 51, 15, 33, 53, 37, 11, 22, 32, 16, 59, 25, 15, 33, 16, 18, 60, 25, 
41, 9, 38, 33, 54, 29, 69, 26, 27, 11, 20, 76, 52, 39, 15, 37, 21, 32, 28, 20, 
28, 18, 44, 26, 10, 22, 14, 45, 15, 32, 70, 37, 38, 39, 18, 37, 16, 18, 43, 47, 
47, 30, 31, 31, 25, 20, 46, 25, 37, 24, 26, 42, 53, 11, 32, 26, 41, 11, 29, 20, 
21, 43, 49, 15, 29, 19, 48, 40, 18, 22, 19, 9, 22, 17, 25, 16, 48, 43, 21, 39, 
24, 29, 20, 39, 60, 44, 30, 17, 28, 26, 43, 62, 13, 34, 26, 23, 63, 27, 58, 34, 
13, 53, 26, 42, 12, 32, 31, 17, 20, 32, 35, 27, 50, 60, 15, 20, 43, 43, 7, 14, 
28, 37, 23, 32, 47, 21, 39, 21, 7, 24, 21, 23, 24, 36, 15, 19, 44, 18, 34, 35, 
15, 10, 29, 26, 23, 49, 16, 55, 24, 14, 54, 16, 17, 37, 25, 27, 50, 15, 46, 22, 
50, 38, 34, 36, 31, 41, 19, 19, 30, 17, 25, 16, 22, 22, 40, 15, 25, 29, 24, 8, 
18, 45, 27, 23, 13, 16, 36, 30, 17, 21, 54, 13, 13, 24, 29, 38, 20, 42, 52, 30, 
24, 39, 24, 22, 24, 49, 20, 29, 29, 43, 27, 29, 19, 19, 42, 20, 46, 56, 22, 19, 
13, 32, 29, 49, 23, 38, 19, 28, 27, 65, 12, 24, 26, 33, 12, 56, 9, 23, 23, 7, 
41, 49, 66, 34, 41, 39, 31, 44, 33, 24, 18, 13, 37, 57, 36, 45, 55, 23, 36, 18, 
26, 36, 10, 14, 13, 41, 9, 33, 21, 34, 14, 31, 13, 11, 21, 41, 15, 20, 39, 25, 
40, 16, 13, 24, 17, 31, 40, 31, 16, 29, 31, 41, 32, 51, 9, 45, 47, 22, 13, 10, 
28, 37, 41, 43, 23, 29, 34, 7, 56, 30, 18, 22, 31, 28, 24, 25, 26, 18, 4, 31, 
19, 28, 13, 32, 35, 17, 39, 43, 32, 33, 65, 21, 37, 35, 15, 23, 9, 21, 23, 31, 
41, 32, 22, 23, 45, 42, 22, 40, 78, 47, 44, 27, 19, 12, 20, 18, 19, 28, 31, 10, 
45, 28, 34, 58, 19, 18, 18, 50, 60, 9, 64, 44, 37, 33, 31, 43, 23, 38, 24, 13, 
18, 43, 46, 60, 28, 29, 26, 28, 10, 18, 8, 22, 30, 23, 13, 32, 52, 28, 29, 30, 
23, 5, 50, 9, 30, 25, 15, 33, 33, 34, 35, 40, 31, 19, 15, 17, 39, 44, 56, 19, 
25, 52, 52, 44, 48, 18, 35, 26, 12, 27, 17, 25, 54, 30, 56, 44, 40, 39, 53, 12, 
24, 52, 48, 34, 25, 41, 27, 52, 54, 42, 22, 25, 44, 41, 47, 17, 38, 36, 33, 38, 
18, 16, 31, 29, 33, 30, 26, 41, 26, 31, 38, 36, 22, 37, 13, 23, 27, 32, 38, 33, 
26, 37, 19, 43, 38, 29, 48, 14, 26, 45, 24, 15, 43, 33, 25, 23, 12, 48, 60, 32, 
22, 12, 44, 60, 57, 5, 33, 28, 65, 12, 49, 23, 43, 48, 43, 19, 30, 46, 35, 16, 
38, 19, 43, 26, 11, 9, 35, 53, 49, 48, 28, 33, 12, 40, 38, 57, 15, 45, 18, 44, 
21, 34, 18, 42, 19, 35, 52, 19, 26, 31, 12, 44, 24, 55, 23, 17, 12, 72, 27, 15, 
43, 10, 33, 19, 15, 54, 23, 18, 36, 24, 19, 12, 29, 26, 36, 26, 48, 21, 23, 30, 
30, 22, 27, 38, 25, 35, 44, 50, 40, 20, 30, 22, 9, 15, 23, 18, 32, 31, 21, 23, 
38, 23, 35, 35, 24, 30, 46, 8, 97, 32, 23, 17, 31, 24, 25, 46, 15, 33, 25, 39, 
48, 50, 28, 16, 23, 12, 28, 9, 36, 44, 36, 54, 29, 11, 35, 44, 41, 27, 34, 44, 
18, 37, 34, 41, 12, 13, 52, 22, 24, 19, 39, 30, 10, 44, 47, 30, 13, 52, 29, 22, 
16, 43, 21, 44, 19, 40, 19, 21, 24, 33, 17, 10, 26, 40, 23, 26, 43, 26, 17, 27, 
15, 22, 29, 31, 14, 47, 16, 15, 23, 41, 24, 43, 88, 40, 37, 39, 18, 29, 23, 48, 
34, 37, 63, 39, 38, 28, 53, 18, 13, 56, 26, 67, 17, 53, 11, 25, 27, 38, 40, 32, 
28, 18, 30, 26, 18, 35, 26, 52, 18, 24, 46, 25, 23, 49, 47, 28, 18, 26, 19, 43, 
28, 38, 54, 37, 19, 27, 58, 40, 35, 39, 22, 30, 44, 19, 16, 19, 40, 42, 29, 9, 
44, 37, 48, 53, 16, 24, 25, 30, 30, 45, 28, 34, 65, 16, 25, 28, 32, 49, 39, 36, 
36, 16, 20, 10, 40, 21, 32, 34, 57, 27, 14, 34, 34, 38, 28, 27, 20, 29, 25, 44, 
23, 39, 38, 71, 17, 26, 54, 17, 50, 38, 38, 22, 25, 28, 33, 27, 23, 52, 45, 16, 
14, 31, 24, 17, 40, 20, 18, 33, 46, 20, 41, 41, 29, 17, 35, 38, 31, 21, 60, 43, 
26, 19, 39, 26, 16, 38, 48, 45, 42, 62, 30, 16, 38, 22, 41, 37, 40, 34, 15, 45, 
17, 66, 19, 12, 10, 19, 16, 27, 6, 27, 46, 34, 19, 50, 9, 99, 15, 30, 33, 39, 
14, 16, 19, 28, 51, 30, 64, 25, 28, 13, 87, 10, 19, 20, 18, 52, 44, 42, 24, 32, 
50, 28, 40, 19, 15, 37, 11, 47, 65, 18, 52, 12, 48, 24, 8, 34, 13, 16, 34, 44, 
50, 13, 17, 39, 41, 12, 18, 40, 45, 45, 26, 43, 70, 33, 17, 20, 31, 59, 21, 70, 
47, 65, 12, 18, 52, 33, 9, 14, 23, 9, 34, 27, 22, 21, 34, 35, 31, 34, 9, 24, 12,
41, 21, 36, 43, 17, 42, 63, 27, 27, 31, 52, 53, 35, 25, 74, 73, 42, 10, 12, 7, 
16, 29, 42, 11, 13, 38, 24, 26, 25, 24, 49, 19, 35, 28, 81, 28, 45, 15, 40, 14, 
32, 27, 27, 16, 19, 40, 20, 43, 15, 30, 34, 20, 32, 14, 26, 37, 47, 22, 33, 62, 
31, 22, 20, 43, 34, 43, 35, 51, 8, 46, 10, 20, 38, 24, 33, 45, 13, 77, 50, 38, 
44, 32, 27, 30, 17, 27, 24, 9, 28, 12, 25, 26, 15, 45, 16, 42, 34, 25, 20, 20, 
40, 14, 12, 3, 35, 33, 40, 10, 29, 17, 38, 52, 32, 15, 60, 42, 21, 15, 25, 28, 
47, 51, 64, 25, 32, 20, 25, 24, 30, 20, 18, 42, 29, 34, 18, 17, 35, 36, 15, 47, 
11, 57, 36, 40, 27, 13, 26, 17, 14, 30, 48, 31, 76, 22, 69, 26, 44, 17, 25, 46, 
19, 24, 49, 25, 47, 38, 19, 39, 62, 64, 22, 62, 5, 45, 24, 21, 51, 14, 47, 27, 
26, 36, 28, 18, 41, 45, 36, 32, 18, 44, 28, 61, 15, 30, 44, 21, 23, 74, 45, 44, 
33, 48, 34, 43, 21, 21, 12, 25, 16, 27, 34, 38, 24, 21, 49, 9, 40, 34, 40, 40, 
18, 41, 21, 17, 44, 23, 27, 34, 38, 15, 25, 58, 50, 21, 13, 10, 19, 29, 37, 19, 
11, 29, 31, 62, 29, 19, 62, 34, 31, 35, 34, 23, 24, 24, 19, 88, 18, 29, 60, 46, 
23, 42, 34, 24, 28, 57, 20, 21, 23, 24, 25, 15, 50, 36, 32, 19, 31, 26, 9, 46, 
24, 34, 15, 24, 32, 14, 13, 25, 59, 31, 27, 28, 18, 23, 35, 24, 22, 25, 23, 38, 
50, 21, 28, 32, 43, 34, 30, 21, 44, 51, 19, 35, 20, 25, 25, 51, 39, 27, 21, 35, 
32, 24, 30, 22, 29, 34, 45, 35, 41, 33, 68, 27, 13, 37, 15, 20, 30, 27, 40, 66, 
38, 39, 19, 29, 24, 32, 26, 24, 21, 15, 34, 41, 34, 15, 54, 22, 63, 34, 35, 39, 
36, 52, 48, 14, 15, 25, 14, 42, 30, 56, 29, 27, 13, 72, 75, 55, 40, 21, 27, 45, 
49, 7, 14, 30, 20, 16, 34, 24, 30, 35, 25, 23, 29, 27, 16, 22, 42, 36, 52, 10, 
12, 31, 31, 40, 51, 50, 45, 31, 33, 17, 26, 54, 30, 25, 17, 28, 49, 37, 39, 52, 
15, 29, 27, 12, 29, 22, 14, 11, 51, 21, 33, 26, 52, 40, 22, 25, 34, 26, 45, 54, 
16, 26, 46, 17, 20, 37, 12, 19, 17, 27, 24, 6, 12, 18, 56, 26, 24, 16, 52, 22, 
22, 61, 60, 48, 18, 28, 37, 60, 52, 52, 23, 57, 24, 23, 41, 35, 33, 20, 40, 31, 
18, 25, 27, 29, 52, 29, 63, 49, 26, 32, 30, 50, 17, 31, 16, 22, 57, 29, 22, 19, 
23, 42, 33, 12, 22, 19, 18, 26, 47, 25, 26, 15, 52, 34, 38, 22, 22, 34, 55, 23, 
11, 26, 24, 13, 20, 24, 28, 48, 30, 35, 35, 36, 9, 30, 34, 40, 21, 35, 35, 46, 
22, 34, 16, 36, 16, 30, 25, 16, 36, 26, 28, 23, 62, 28, 22, 42, 7, 21, 16, 16, 
45, 40, 34, 44, 21, 20, 42, 26, 57, 28, 19, 47, 19, 32, 57, 33, 57, 43, 39, 20, 
21, 17, 12, 13, 29, 31, 27, 44, 42, 25, 30, 27, 51, 22, 28, 35, 11, 10, 28, 18, 
46, 25, 50, 31, 69, 24, 43, 26, 17, 20, 21, 29, 11, 29, 38, 30, 39, 51, 14, 32, 
21, 45, 27, 48, 40, 62, 17, 14, 28, 62, 25, 32, 50, 32, 19, 43, 24, 42, 13, 20, 
42, 28, 32, 17, 23, 19, 21, 28, 65, 9, 53, 13, 21, 26, 20, 22, 50, 28, 20, 33, 
23, 32, 23, 35, 21, 17, 50, 27, 26, 79, 40, 28, 48, 23, 14, 13, 22, 22, 22, 22, 
32, 31, 19, 24, 15, 34, 53, 8, 69, 24, 17, 30, 55, 24, 35, 46, 35, 26, 29, 31, 
47, 11, 29, 33, 40, 61, 24, 33, 50, 24, 37, 35, 31, 21, 41, 27, 6, 21, 14, 61, 
47, 17, 29, 17, 33, 65, 35, 54, 27, 18, 15, 49, 45, 23, 44, 52, 22, 33, 18, 24, 
42, 21, 24, 60, 53, 8, 27, 20, 24, 35, 32, 26, 43, 62, 11, 24, 34, 26, 21, 53, 
19, 37, 38, 19, 33, 8, 29, 45, 49, 28, 24, 16, 47, 23, 24, 24, 48, 8, 18, 16, 
38, 23, 18, 29, 36, 44, 24, 32, 21, 15, 15, 25, 49, 21, 30, 24, 39, 13, 18, 18, 
27, 47, 28, 52, 24, 48, 34, 15, 38, 36, 37, 38, 40, 28, 31, 21, 22, 14, 15, 40, 
45, 21, 25, 53, 37, 16, 22, 42, 23, 33, 61, 48, 48, 17, 46, 21, 15, 36, 33, 62, 
31, 29, 32, 63, 20, 23, 49, 41, 14, 43, 17, 36, 13, 29, 59, 21, 43, 31, 32, 16, 
23, 70, 32, 18, 24, 27, 34, 57, 26, 34, 27, 30, 34, 19, 15, 58, 21, 43, 29, 19, 
22, 44, 22, 41, 42, 30, 22, 33, 32, 46, 22, 14, 26, 33, 30, 31, 39, 32, 43, 62, 
33, 14, 43, 66, 20, 30, 29, 42, 61, 29, 7, 41, 34, 39, 19, 31, 29, 38, 26, 33, 
36, 9, 42, 26, 53, 32, 49, 35, 29, 26, 37, 19, 27, 36, 20, 58, 20, 24, 18, 35, 
17, 23, 58, 24, 17, 38, 33, 19, 43, 18, 53, 23, 17, 52, 44, 44, 25, 39, 29, 14, 
37, 23, 53, 35, 33, 49, 41, 42, 30, 9, 29, 27, 5, 60, 43, 38, 20, 7, 20, 38, 34,
21, 28, 20, 23, 42, 15, 25, 35, 23, 53, 22, 34, 28, 28, 30, 34, 73, 44, 16, 31, 
19, 13, 50, 64, 38, 28, 16, 14, 37, 29, 48, 35, 31, 35, 26, 16, 22, 25, 18, 23, 
18, 31, 46, 54, 19, 16, 20, 11, 36, 29, 11, 13, 27, 21, 38, 42, 21, 12, 24, 16, 
29, 27, 34, 26, 27, 31, 40, 37, 28, 18, 30, 30, 41, 38, 18, 39, 27, 35, 18, 29, 
22, 41, 56, 73, 18, 69, 55, 34, 27, 18, 33, 8, 41, 36, 18, 28, 38, 36, 14, 25, 
37, 24, 56, 32, 20, 31, 9, 26, 45, 28, 24, 31, 23, 30, 21, 25, 35, 36, 53, 43, 
38, 34, 68, 53, 33, 26, 25, 19, 36, 27, 20, 24, 38, 34, 23, 7, 31, 20, 18, 36, 
30, 27, 74, 44, 24, 39, 13, 39, 27, 26, 37, 27, 28, 31, 53, 32, 25, 18, 43, 37, 
26, 35, 33, 18, 49, 26, 59, 34, 37, 35, 16, 28, 31, 10, 34, 47, 57, 33, 46, 21, 
40, 35, 23, 25, 49, 28, 15, 76, 18, 28, 45, 27, 30, 25, 31, 47, 37, 56, 41, 15, 
56, 11, 19, 23, 42, 30, 52, 33, 23, 42, 86, 22, 24, 54, 17, 23, 61, 23, 43, 33, 
21, 31, 10, 32, 45, 21, 29, 54, 41, 48, 23, 25, 30, 20, 24, 27, 55, 36, 25, 18, 
15, 24, 40, 27, 27, 35, 8, 18, 26, 38, 20, 62, 32, 26, 26, 42, 44, 28, 22, 36, 
25, 14, 33, 20, 43, 44, 17, 38, 11, 35, 31, 25, 21, 38, 20, 27, 42, 54, 38, 51, 
47, 36, 33, 11, 44, 44, 53, 33, 22, 61, 33, 26, 29, 38, 15, 26, 31, 5, 9, 14, 
21, 29, 29, 58, 6, 28, 30, 22, 47, 24, 35, 47, 24, 31, 36, 54, 33, 52, 28, 16, 
27, 106, 33, 39, 27, 23, 14, 41, 42, 33, 23, 20, 36, 35, 16, 34, 23, 26, 12, 51,
26, 45, 19, 33, 14, 15, 73, 58, 34, 70, 29, 28, 20, 17, 25, 14, 23, 26, 54, 34, 
30, 22, 16, 21, 22, 28, 64, 49, 27, 38, 44, 31, 27, 17, 34, 45, 11, 24, 15, 31, 
26, 54, 23, 43, 15, 29, 81, 15, 8, 18, 21, 32, 33, 61, 18, 18, 26, 27, 39, 89, 
52, 27, 28, 7, 17, 22, 37, 42, 41, 20, 29, 30, 16, 26, 27, 20, 26, 18, 31, 23, 
27, 29, 22, 27, 41, 22, 12, 29, 23, 47, 31, 50, 34, 12, 24, 37, 46, 30, 22, 20, 
37, 63, 20, 61, 16, 25, 72, 31, 29, 16, 18, 18, 23, 28, 33, 21, 17, 35, 59, 18, 
22, 18, 82, 20, 38, 30, 25, 24, 58, 34, 17, 43, 28, 11, 24, 16, 49, 31, 25, 23, 
16, 32, 70, 32, 54, 23, 26, 41, 32, 19, 31, 31, 48, 15, 28, 30, 40, 19, 22, 38, 
32, 8, 27, 51, 29, 17, 28, 47, 33, 18, 23, 32, 14, 10, 41, 26, 29, 15, 51, 40, 
26, 40, 38, 6, 33, 31, 30, 36, 53, 27, 17, 18, 13, 20, 30, 25, 16, 24, 18, 53, 
22, 66, 45, 36, 40, 37, 18, 34, 37, 13, 25, 23, 38, 22, 38, 16, 28, 10, 31, 17, 
56, 14, 25, 52, 36, 31, 35, 20, 15, 18, 18, 17, 50, 36, 46, 12, 41, 62, 23, 46, 
40, 40, 12, 22, 28, 34, 36, 69, 15, 48, 20, 13, 38, 43, 25, 38, 13, 47, 26, 63, 
47, 46, 30, 35, 18, 17, 44, 71, 23, 44, 21, 70, 45, 13, 32, 22, 47, 19, 31, 40, 
24, 32, 12, 32, 32, 31, 23, 34, 15, 31, 18, 18, 47, 32, 28, 50, 13, 21, 18, 35, 
26, 17, 52, 22, 23, 40, 18, 21, 14, 42, 20, 50, 18, 48, 28, 15, 41, 33, 26, 21, 
39, 8, 22, 26, 14, 30, 27, 29, 23, 16, 18, 11, 30, 27, 30, 32, 31, 36, 10, 22, 
17, 31, 29, 11, 21, 33, 49, 33, 18, 37, 17, 28, 41, 30, 8, 14, 17, 24, 34, 24, 
28, 36, 42, 21, 31, 63, 41, 35, 60, 34, 38, 15, 38, 26, 32, 19, 25, 27, 33, 23, 
35, 44, 24, 17, 35, 24, 26, 60, 22, 30, 51, 21, 17, 37, 16, 37, 13, 46, 49, 42, 
26, 32, 24, 25, 15, 52, 32, 16, 40, 36, 37, 21, 25, 23, 32, 50, 25, 22, 29, 29, 
36, 49, 13, 29, 9, 51, 33, 16, 28, 39, 24, 27, 33, 44, 29, 25, 55, 44, 10, 64, 
23, 24, 28, 13, 10, 41, 21, 36, 38, 29, 23, 13, 75, 30, 20, 14, 45, 35, 25, 32, 
8, 55, 28, 13, 97, 38, 46, 26, 32, 19, 25, 26, 34, 32, 17, 33, 28, 37, 24, 28, 
20, 52, 30, 25, 17, 10, 13, 28, 48, 10, 23, 20, 69, 27, 39, 31, 16, 11, 34, 64, 
67, 25, 53, 31, 22, 45, 35, 26, 24, 19, 39, 16, 44, 17, 23, 16, 22, 28, 39, 36, 
25, 24, 20, 17, 34, 29, 42, 12, 18, 10, 37, 45, 32, 35, 25, 30, 23, 32, 27, 17, 
31, 65, 36, 51, 24, 11, 17, 31, 42, 26, 10, 43, 36, 23, 30, 40, 16, 11, 28, 17, 
24, 42, 42, 26, 21, 21, 16, 32, 26, 39, 56, 17, 51, 24, 62, 60, 15, 48, 36, 22, 
36, 27, 32, 53, 49, 31, 24, 38, 19, 30, 52, 34, 38, 37, 38, 39, 21, 21, 15, 41, 
41, 22, 42, 41, 41, 38, 13, 45, 59, 36, 41, 23, 25, 41, 34, 47, 37, 26, 58, 24, 
21, 24, 22, 43, 61, 7, 18, 56, 5, 42, 21, 7, 50, 38, 34, 23, 37, 71, 27, 20, 12,
18, 23, 36, 14, 38, 26, 41, 14, 52, 21, 34, 25, 15, 12, 76, 15, 12, 93, 59, 25, 
45, 20, 18, 60, 20, 26, 45, 31, 47, 34, 40, 21, 71, 29, 23, 15, 29, 14, 23, 21, 
9, 39, 36, 19, 39, 38, 12, 47, 36, 42, 32, 48, 21, 47, 55, 74, 15, 33, 30, 12, 
41, 60, 17, 18, 21, 10, 43, 37, 33, 41, 19, 22, 19, 25, 19, 39, 22, 53, 35, 30, 
44, 48, 21, 14, 16, 53, 21, 57, 65, 21, 23, 24, 30, 41, 22, 17, 45, 34, 38, 31, 
23, 26, 21, 51, 35, 50, 55, 7, 31, 29, 37, 43, 27, 37, 59, 22, 31, 18, 35, 12, 
38, 30, 25, 22, 25, 9, 30, 22, 23, 28, 29, 109, 14, 33, 41, 36, 32, 35, 39, 23, 
30, 19, 37, 14, 15, 16, 45, 22, 43, 15, 17, 37, 19, 20, 34, 14, 10, 17, 26, 14, 
36, 30, 26, 15, 27, 16, 67, 52, 36, 30, 32, 87, 42, 43, 55, 18, 27, 50, 39, 28, 
13, 43, 51, 29, 84, 41, 13, 31, 64, 38, 56, 45, 39, 51, 37, 13, 34, 10, 26, 36, 
24, 57, 33, 18, 22, 20, 28, 19, 5, 34, 19, 22, 32, 49, 13, 48, 29, 73, 29, 26, 
41, 35, 24, 17, 21, 27, 17, 42, 26, 31, 20, 14, 25, 43, 24, 22, 49, 13, 18, 37, 
50, 32, 20, 17, 24, 24, 27, 44, 11, 20, 67, 41, 24, 19, 57, 25, 33, 32, 15, 20, 
22, 26, 34, 35, 9, 35, 27, 29, 39, 35, 25, 43, 44, 35, 38, 29, 49, 20, 27, 30, 
46, 41, 64, 41, 13, 30, 72, 41, 18, 18, 29, 24, 27, 46, 32, 52, 45, 23, 21, 21, 
35, 10, 29, 34, 24, 24, 25, 48, 33, 8, 14, 61, 44, 20, 38, 18, 63, 36, 33, 54, 
15, 49, 43, 14, 38, 30, 35, 35, 32, 22, 16, 23, 16, 64, 44, 22, 21, 13, 11, 16, 
41, 31, 11, 50, 27, 20, 40, 24, 21, 12, 10, 28, 21, 33, 64, 28, 37, 19, 50, 29, 
26, 10, 39, 17, 22, 27, 32, 17, 19, 39, 18, 25, 22, 33, 61, 39, 23, 16, 25, 33, 
66, 35, 34, 18, 21, 54, 41, 58, 26, 34, 25, 25, 34, 13, 23, 18, 16, 32, 43, 25, 
40, 17, 45, 47, 53, 22, 23, 26, 34, 45, 30, 58, 21, 26, 23, 46, 29, 21, 51, 28, 
4, 30, 53, 41, 9, 13, 17, 54, 25, 39, 30, 34, 52, 27, 24, 20, 40, 28, 60, 54, 
33, 74, 20, 17, 22, 20, 34, 20, 7, 13, 44, 36, 20, 32, 20, 23, 40, 21, 16, 44, 
21, 15, 33, 43, 15, 25, 24, 19, 15, 31, 38, 21, 4, 39, 26, 14, 26, 37, 31, 54, 
11, 31, 31, 23, 34, 59, 17, 46, 22, 66, 35, 23, 14, 25, 15, 70, 24, 63, 26, 23, 
40, 35, 13, 38, 21, 43, 44, 26, 43, 30, 34, 35, 61, 77, 30, 46, 11, 33, 74, 20, 
28, 26, 34, 21, 36, 13, 30, 54, 21, 49, 25, 32, 52, 24, 22, 25, 30, 15, 25, 24, 
17, 25, 22, 16, 30, 32, 33, 26, 34, 14, 57, 38, 17, 28, 27, 41, 30, 47, 20, 27, 
18, 63, 28, 24, 39, 21, 10, 70, 17, 55, 37, 31, 23, 27, 34, 61, 51, 21, 48, 22, 
15, 30, 35, 36, 24, 23, 22, 31, 40, 21, 15, 13, 13, 15, 35, 54, 49, 35, 30, 21, 
23, 58, 40, 17, 75, 24, 29, 64, 10, 17, 22, 42, 9, 24, 13, 31, 12, 15, 17, 14, 
24, 16, 10, 44, 26, 20, 29, 9, 24, 72, 20, 35, 17, 25, 28, 19, 10, 29, 35, 29, 
28, 13, 34, 12, 19, 38, 47, 27, 27, 11, 25, 24, 36, 19, 39, 44, 18, 7, 52, 76, 
63, 36, 37, 22, 22, 44, 14, 22, 24, 62, 22, 39, 29, 18, 33, 22, 40, 48, 19, 33, 
19, 40, 39, 20, 39, 38, 32, 19, 36, 19, 26, 13, 20, 40, 29, 28, 28, 56, 46, 9, 
14, 13, 20, 29, 28, 44, 19, 15, 45, 26, 21, 38, 20, 21, 15, 33, 15, 43, 39, 10, 
23, 31, 28, 19, 28, 48, 20, 21, 19, 26, 66, 37, 23, 31, 41, 21, 30, 42, 28, 17, 
52, 23, 24, 19, 18, 31, 38, 34, 42, 29, 19, 28, 31, 29, 55, 57, 65, 29, 52, 37, 
11, 13, 11, 58, 27, 34, 28, 42, 17, 39, 47, 16, 28, 20, 75, 13, 20, 8, 15, 21, 
14, 30, 37, 39, 46, 44, 38, 46, 53, 15, 47, 44, 35, 35, 43, 23, 33, 49, 27, 23, 
12, 66, 25, 27, 8, 25, 34, 31, 22, 13, 25, 45, 16, 35, 15, 8, 40, 16, 16, 29, 
42, 22, 37, 39, 11, 23, 17, 14, 29, 37, 41, 19, 27, 54, 18, 20, 40, 21, 42, 24, 
13, 25, 39, 22, 13, 14, 57, 68, 17, 27, 23, 17, 15, 31, 25, 35, 51, 50, 13, 52, 
63, 44, 31, 40, 32, 98, 52, 33, 40, 21, 46, 11, 15, 49, 41, 56, 17, 19, 70, 38, 
40, 49, 14, 19, 18, 25, 22, 70, 19, 37, 25, 22, 20, 61, 46, 27, 24, 15, 35, 53, 
42, 23, 20, 40, 51, 25, 86, 30, 18, 30, 23, 64, 29, 21, 21, 27, 14, 17, 35, 11, 
35, 27, 20, 24, 31, 28, 29, 32, 22, 13, 21, 25, 42, 40, 24, 32, 16, 48, 22, 33, 
17, 14, 47, 18, 52, 35, 45, 40, 39, 32, 18, 50, 33, 45, 43, 39, 27, 15, 28, 14, 
41, 24, 44, 42, 56, 48, 21, 38, 14, 18, 35, 40, 40, 43, 16, 49, 19, 20, 7, 44, 
37, 28, 31, 31, 25, 39, 24, 39, 32, 26, 19, 26, 25, 39, 19, 23, 59, 41, 22, 20, 
22, 34, 26, 14, 26, 22, 45, 32, 19, 62, 41, 42, 53, 24, 26, 28, 35, 29, 24, 37, 
41, 26, 33, 31, 31, 37, 11, 20, 29, 18, 32, 32, 36, 24, 31, 24, 42, 16, 39, 22, 
4, 23, 50, 27, 30, 42, 32, 47, 29, 25, 37, 43, 54, 35, 47, 33, 25, 62, 24, 23, 
20, 21, 36, 30, 31, 73, 27, 99, 24, 20, 32, 38, 40, 36, 29, 59, 23, 18, 26, 12, 
25, 42, 26, 26, 35, 29, 48, 58, 16, 49, 9, 12, 20, 44, 38, 33, 19, 12, 31, 17, 
22, 34, 29, 26, 17, 28, 34, 21, 25, 17, 70, 17, 39, 42, 11, 36, 29, 35, 48, 45, 
28, 52, 38, 60, 20, 27, 51, 32, 25, 12, 14, 34, 35, 80, 43, 28, 65, 21, 30, 16, 
45, 24, 17, 31, 24, 49, 24, 84, 12, 41, 35, 43, 27, 33, 15, 25, 29, 34, 14, 19, 
30, 29, 61, 60, 32, 31, 19, 20, 64, 15, 53, 32, 26, 37, 35, 22, 28, 22, 41, 31, 
67, 42, 24, 34, 53, 34, 28, 36, 29, 32, 15, 52, 40, 49, 44, 50, 45, 20, 24, 50, 
12, 21, 23, 25, 23, 35, 34, 39, 14, 12, 33, 13, 42, 47, 57, 71, 26, 34, 37, 18, 
38, 31, 27, 45, 50, 10, 23, 27, 17, 26, 33, 33, 19, 44, 53, 35, 18, 34, 69, 40, 
18, 30, 28, 51, 32, 51, 31, 27, 36, 49, 29, 33, 27, 24, 22, 30, 38, 54, 34, 21, 
32, 23, 19, 30, 30, 28, 17, 22, 43, 15, 16, 38, 22, 23, 27, 29, 29, 31, 25, 30, 
19, 30, 35, 33, 15, 23, 16, 26, 25, 39, 52, 21, 14, 33, 27, 31, 32, 23, 32, 44, 
22, 15, 17, 41, 20, 24, 52, 16, 31, 21, 59, 26, 22, 32, 27, 25, 27, 34, 50, 27, 
44, 24, 21, 30, 29, 42, 31, 46, 18, 49, 44, 49, 12, 26, 39, 15, 38, 69, 38, 36, 
26, 19, 23, 30, 25, 70, 22, 21, 12, 40, 47, 20, 13, 19, 43, 28, 16, 32, 37, 21, 
39, 18, 30, 25, 25, 32, 21, 27, 40, 19, 22, 29, 21, 67, 12, 20, 28, 32, 42, 27, 
34, 23, 16, 30, 15, 20, 25, 23, 19, 51, 31, 52, 28, 51, 22, 23, 36, 31, 21, 28, 
36, 34, 44, 29, 12, 15, 44, 21, 20, 45, 12, 31, 33, 72, 56, 62, 45, 27, 18, 27, 
24, 19, 34, 9, 30, 17, 37, 33, 23, 37, 56, 36, 33, 15, 26, 35, 16, 35, 15, 19, 
10, 27, 23, 36, 60, 53, 22, 31, 20, 42, 19, 12, 48, 29, 28, 25, 37, 30, 44, 13, 
28, 29, 18, 25, 11, 31, 26, 33, 29, 30, 20, 27, 29, 29, 48, 24, 33, 20, 31, 21, 
14, 21, 17, 29, 40, 29, 18, 15, 48, 52, 51, 23, 12, 37, 18, 14, 17, 24, 41, 19, 
43, 45, 10, 18, 36, 63, 33, 23, 30, 53, 18, 15, 75, 53, 71, 53, 12, 22, 51, 30, 
33, 17, 54, 34, 67, 48, 32, 41, 37, 25, 42, 42, 17, 23, 34, 24, 49, 46, 40, 22, 
17, 27, 51, 15, 35, 33, 22, 36, 14, 52, 25, 50, 22, 19, 23, 37, 27, 30, 24, 35, 
43, 58, 21, 36, 33, 13, 50, 42, 9, 21, 41, 21, 34, 73, 33, 12, 96, 22, 18, 46, 
24, 41, 20, 22, 25, 20, 23, 32, 68, 37, 46, 36, 14, 12, 36, 30, 96, 15, 53, 24, 
16, 38, 17, 24, 11, 15, 38, 37, 33, 21, 22, 14, 63, 29, 28, 32, 42, 33, 19, 16, 
18, 11, 56, 32, 22, 13, 74, 38, 26, 37, 33, 58, 19, 19, 25, 31 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_7.txt <==
[ 31, 59, 70, 38, 53, 84, 73, 78, 41, 143, 57, 24, 46, 52, 44, 65, 20, 92, 57, 
53, 89, 56, 59, 74, 36, 42, 47, 35, 34, 41, 63, 89, 51, 41, 71, 37, 43, 60, 66, 
81, 30, 64, 67, 61, 124, 54, 86, 50, 32, 56, 40, 85, 69, 73, 47, 71, 78, 65, 44,
52, 55, 81, 44, 78, 31, 56, 33, 68, 59, 43, 28, 45, 59, 49, 48, 49, 65, 54, 72, 
34, 30, 47, 40, 57, 41, 39, 53, 37, 66, 72, 81, 24, 114, 95, 39, 66, 34, 65, 57,
41, 30, 74, 74, 52, 56, 97, 94, 35, 27, 44, 90, 39, 29, 78, 41, 52, 50, 51, 95, 
90, 42, 60, 33, 39, 41, 68, 49, 33, 62, 57, 32, 44, 48, 87, 47, 86, 50, 41, 95, 
91, 43, 60, 77, 30, 134, 78, 97, 62, 62, 69, 55, 84, 104, 63, 36, 70, 51, 52, 
43, 80, 40, 85, 81, 67, 35, 20, 50, 84, 30, 50, 54, 57, 85, 86, 30, 46, 100, 45,
44, 94, 82, 67, 53, 71, 64, 35, 34, 23, 47, 63, 56, 60, 53, 55, 73, 63, 67, 62, 
46, 43, 33, 48, 80, 38, 59, 40, 62, 82, 26, 37, 69, 60, 67, 84, 75, 52, 43, 59, 
48, 51, 52, 65, 44, 41, 50, 22, 65, 33, 40, 37, 81, 98, 38, 44, 70, 85, 54, 36, 
34, 47, 39, 53, 35, 40, 54, 54, 54, 72, 136, 38, 58, 42, 53, 64, 77, 38, 69, 16,
52, 63, 45, 65, 56, 40, 41, 28, 31, 28, 86, 35, 52, 41, 43, 28, 44, 56, 73, 56, 
32, 209, 64, 80, 58, 27, 33, 70, 70, 37, 74, 56, 62, 144, 103, 28, 47, 35, 23, 
45, 134, 64, 50, 38, 52, 85, 138, 81, 68, 44, 31, 42, 49, 75, 104, 60, 36, 81, 
43, 26, 29, 29, 44, 31, 58, 61, 75, 34, 48, 54, 31, 54, 100, 59, 81, 53, 38, 66,
35, 58, 44, 64, 27, 31, 35, 41, 50, 47, 104, 65, 81, 27, 61, 93, 38, 37, 76, 79,
49, 64, 60, 40, 34, 50, 57, 36, 26, 54, 59, 70, 50, 49, 72, 58, 50, 84, 88, 40, 
39, 39, 64, 63, 24, 45, 70, 44, 25, 55, 51, 43, 87, 60, 58, 100, 25, 54, 28, 65,
37, 49, 75, 45, 107, 38, 38, 88, 69, 82, 56, 65, 46, 47, 43, 47, 45, 64, 35, 74,
106, 69, 47, 55, 86, 82, 86, 41, 50, 74, 61, 43, 77, 37, 65, 33, 65, 52, 81, 39,
42, 127, 57, 77, 52, 54, 62, 58, 23, 68, 54, 98, 84, 45, 63, 49, 97, 58, 76, 54,
51, 22, 84, 56, 30, 48, 56, 40, 56, 51, 42, 62, 70, 38, 26, 41, 58, 69, 58, 41, 
70, 34, 48, 124, 48, 49, 39, 38, 27, 61, 60, 128, 53, 76, 41, 63, 53, 46, 39, 
38, 73, 94, 65, 73, 58, 37, 47, 83, 87, 41, 28, 37, 31, 98, 54, 84, 33, 32, 34, 
26, 52, 43, 87, 70, 54, 54, 35, 31, 61, 46, 97, 52, 90, 65, 57, 57, 56, 49, 44, 
45, 70, 69, 50, 80, 44, 73, 85, 33, 84, 56, 33, 126, 44, 31, 71, 70, 33, 70, 33,
62, 111, 86, 80, 64, 46, 66, 45, 32, 42, 44, 47, 42, 34, 24, 50, 45, 75, 53, 29,
64, 75, 35, 56, 109, 24, 68, 35, 58, 97, 44, 35, 38, 45, 59, 67, 50, 63, 46, 30,
49, 89, 47, 66, 52, 46, 110, 25, 49, 62, 33, 52, 70, 62, 24, 55, 35, 37, 71, 52,
53, 55, 91, 60, 52, 54, 79, 39, 87, 86, 66, 58, 31, 42, 70, 16, 33, 39, 107, 32,
101, 55, 72, 41, 40, 37, 42, 60, 98, 94, 52, 44, 76, 28, 59, 36, 66, 54, 73, 96,
35, 74, 45, 68, 58, 51, 88, 44, 51, 79, 50, 55, 114, 79, 84, 64, 30, 55, 79, 39,
50, 78, 57, 44, 102, 53, 57, 84, 59, 58, 85, 33, 81, 45, 38, 99, 49, 66, 60, 38,
47, 65, 47, 47, 81, 41, 30, 42, 74, 132, 60, 100, 50, 55, 39, 56, 75, 53, 60, 
74, 44, 82, 59, 70, 89, 91, 32, 44, 38, 73, 45, 20, 82, 45, 91, 51, 67, 25, 53, 
64, 41, 50, 56, 28, 55, 41, 51, 71, 56, 88, 44, 62, 35, 70, 92, 45, 102, 66, 33,
36, 63, 20, 55, 53, 39, 68, 86, 38, 74, 73, 62, 33, 39, 26, 29, 66, 46, 50, 33, 
93, 51, 58, 34, 40, 46, 57, 54, 46, 33, 61, 35, 70, 66, 39, 39, 43, 45, 34, 87, 
65, 27, 74, 77, 45, 55, 75, 50, 40, 35, 57, 105, 61, 95, 40, 55, 70, 43, 106, 
54, 50, 48, 68, 59, 66, 78, 112, 62, 59, 66, 33, 51, 45, 42, 28, 68, 44, 62, 50,
110, 40, 41, 48, 112, 85, 57, 61, 47, 88, 34, 35, 36, 75, 44, 69, 42, 21, 51, 
59, 48, 78, 67, 36, 58, 96, 32, 92, 56, 131, 56, 48, 59, 49, 80, 66, 44, 65, 46,
40, 72, 73, 81, 60, 60, 41, 40, 38, 29, 38, 58, 57, 94, 60, 57, 44, 43, 81, 46, 
31, 93, 51, 82, 62, 50, 60, 31, 31, 48, 32, 19, 40, 37, 76, 49, 61, 59, 50, 64, 
64, 53, 40, 42, 53, 44, 45, 42, 56, 53, 32, 43, 56, 27, 48, 55, 86, 46, 44, 78, 
76, 92, 53, 35, 29, 90, 83, 49, 52, 66, 64, 44, 41, 67, 22, 37, 35, 52, 104, 44,
45, 23, 100, 16, 42, 27, 87, 115, 37, 41, 88, 49, 41, 57, 81, 43, 52, 53, 33, 
43, 58, 44, 41, 36, 55, 65, 102, 50, 65, 89, 28, 47, 30, 55, 65, 51, 27, 36, 36,
53, 45, 44, 39, 60, 25, 91, 106, 52, 29, 43, 76, 43, 83, 80, 67, 51, 65, 100, 
41, 50, 35, 64, 78, 80, 81, 26, 49, 35, 93, 51, 140, 70, 47, 24, 41, 73, 67, 70,
26, 39, 52, 77, 23, 39, 44, 84, 54, 83, 31, 46, 54, 80, 81, 38, 25, 51, 100, 29,
47, 61, 42, 79, 58, 43, 35, 82, 24, 94, 74, 58, 67, 72, 30, 58, 34, 44, 44, 30, 
49, 44, 63, 49, 51, 43, 50, 54, 37, 50, 41, 51, 47, 26, 59, 65, 43, 22, 99, 65, 
36, 71, 107, 27, 31, 53, 29, 45, 58, 45, 63, 62, 24, 76, 89, 35, 52, 33, 67, 25,
37, 74, 47, 107, 44, 52, 18, 46, 42, 23, 32, 57, 56, 20, 54, 19, 40, 75, 30, 
125, 52, 73, 84, 27, 70, 31, 32, 94, 62, 116, 67, 26, 37, 71, 85, 47, 35, 41, 
86, 65, 28, 46, 42, 20, 44, 39, 45, 43, 45, 118, 82, 40, 50, 76, 63, 35, 70, 40,
49, 57, 85, 57, 23, 68, 42, 81, 64, 48, 37, 109, 39, 44, 58, 40, 86, 77, 89, 29,
46, 46, 65, 56, 44, 78, 50, 31, 96, 64, 28, 59, 30, 69, 64, 59, 38, 43, 68, 46, 
43, 62, 64, 36, 56, 38, 44, 69, 53, 73, 38, 45, 58, 42, 76, 67, 30, 64, 80, 77, 
38, 61, 68, 38, 46, 70, 41, 64, 57, 59, 59, 67, 60, 19, 43, 83, 57, 63, 114, 72,
44, 39, 15, 37, 25, 33, 30, 20, 47, 26, 63, 67, 45, 59, 49, 139, 83, 17, 103, 
78, 34, 96, 81, 102, 42, 43, 63, 60, 138, 35, 38, 81, 36, 35, 42, 18, 46, 46, 
78, 41, 61, 43, 33, 47, 51, 47, 35, 28, 28, 37, 44, 50, 53, 60, 64, 66, 44, 86, 
49, 66, 70, 86, 25, 21, 21, 34, 137, 122, 76, 46, 53, 73, 54, 49, 68, 68, 31, 
54, 108, 77, 43, 44, 51, 29, 57, 65, 49, 76, 84, 77, 65, 57, 84, 43, 45, 30, 78,
51, 85, 41, 106, 39, 37, 80, 30, 70, 46, 41, 68, 108, 67, 46, 50, 46, 49, 52, 
89, 77, 103, 47, 66, 50, 38, 71, 67, 25, 56, 65, 30, 58, 65, 52, 39, 39, 35, 65,
56, 46, 72, 116, 32, 37, 54, 60, 77, 49, 69, 35, 57, 58, 65, 34, 135, 65, 80, 
111, 101, 101, 99, 47, 39, 28, 60, 44, 33, 39, 40, 66, 19, 33, 39, 58, 65, 46, 
42, 30, 38, 83, 36, 57, 94, 68, 75, 67, 49, 57, 100, 41, 44, 25, 30, 39, 73, 68,
67, 63, 108, 57, 30, 34, 50, 54, 104, 72, 11, 49, 53, 70, 26, 65, 40, 65, 48, 
71, 66, 41, 50, 51, 61, 39, 76, 46, 54, 32, 49, 85, 28, 70, 34, 42, 78, 62, 64, 
29, 49, 105, 86, 49, 49, 85, 34, 89, 47, 36, 36, 57, 40, 32, 77, 25, 49, 76, 35,
69, 39, 33, 48, 42, 43, 150, 66, 48, 18, 72, 58, 62, 57, 60, 36, 42, 47, 34, 53,
91, 39, 83, 41, 61, 39, 48, 93, 88, 51, 39, 43, 42, 72, 45, 28, 62, 65, 36, 76, 
49, 57, 46, 49, 36, 44, 72, 53, 79, 71, 48, 20, 39, 27, 53, 53, 18, 29, 33, 63, 
53, 27, 40, 49, 34, 59, 44, 28, 73, 61, 67, 62, 125, 51, 72, 54, 100, 72, 68, 
49, 88, 55, 89, 58, 91, 54, 56, 85, 38, 84, 63, 74, 62, 51, 60, 92, 56, 106, 81,
33, 79, 31, 53, 121, 65, 62, 40, 44, 42, 57, 51, 51, 80, 53, 48, 73, 87, 61, 51,
32, 48, 82, 60, 75, 23, 94, 58, 85, 63, 35, 77, 137, 49, 85, 43, 64, 69, 64, 72,
62, 13, 27, 72, 92, 44, 47, 42, 34, 67, 55, 73, 40, 36, 88, 53, 43, 32, 33, 132,
48, 57, 52, 61, 80, 37, 62, 45, 64, 31, 75, 37, 87, 60, 52, 46, 42, 36, 54, 77, 
60, 48, 45, 58, 42, 36, 34, 26, 51, 53, 95, 49, 101, 24, 91, 76, 38, 22, 53, 47,
62, 39, 44, 55, 80, 26, 77, 48, 35, 73, 64, 55, 48, 91, 39, 69, 83, 63, 95, 93, 
62, 49, 79, 120, 46, 39, 35, 45, 29, 47, 61, 62, 76, 38, 29, 74, 78, 70, 59, 76,
63, 40, 61, 70, 48, 48, 38, 68, 35, 53, 74, 74, 33, 44, 30, 64, 63, 39, 55, 85, 
63, 38, 47, 85, 46, 36, 31, 31, 49, 18, 57, 45, 32, 40, 59, 43, 58, 58, 49, 43, 
46, 68, 39, 62, 52, 86, 91, 69, 47, 33, 29, 66, 42, 61, 58, 29, 38, 47, 64, 92, 
31, 43, 97, 50, 70, 44, 56, 78, 70, 61, 51, 69, 111, 56, 24, 42, 45, 44, 62, 37,
62, 47, 57, 31, 65, 81, 60, 64, 68, 34, 51, 51, 63, 76, 49, 81, 97, 19, 54, 42, 
72, 56, 48, 53, 72, 62, 39, 64, 73, 48, 70, 122, 88, 54, 74, 40, 37, 111, 69, 
53, 105, 56, 28, 19, 41, 44, 46, 23, 28, 73, 32, 43, 49, 42, 96, 73, 35, 96, 
149, 83, 34, 43, 85, 37, 44, 40, 60, 41, 61, 65, 56, 36, 36, 40, 59, 51, 55, 26,
45, 64, 58, 58, 79, 33, 65, 30, 59, 53, 55, 81, 61, 29, 41, 49, 50, 57, 58, 41, 
36, 30, 84, 57, 26, 75, 94, 49, 72, 45, 18, 56, 46, 52, 28, 81, 81, 93, 75, 55, 
41, 64, 67, 29, 56, 61, 92, 42, 39, 75, 48, 71, 45, 77, 64, 37, 59, 64, 48, 65, 
48, 90, 26, 29, 44, 65, 45, 78, 29, 55, 87, 52, 43, 50, 89, 42, 60, 31, 59, 55, 
45, 23, 75, 53, 51, 58, 32, 41, 42, 64, 28, 45, 73, 45, 46, 74, 41, 75, 38, 78, 
56, 71, 71, 46, 69, 78, 39, 54, 127, 104, 55, 29, 31, 83, 53, 58, 62, 106, 37, 
60, 41, 45, 53, 43, 102, 45, 43, 93, 57, 62, 32, 50, 98, 56, 84, 119, 54, 55, 
67, 23, 24, 37, 57, 105, 70, 35, 106, 92, 76, 40, 67, 55, 61, 32, 37, 54, 34, 
74, 60, 35, 27, 76, 71, 74, 28, 26, 49, 92, 41, 97, 40, 42, 82, 100, 68, 71, 33,
61, 64, 64, 52, 81, 19, 109, 39, 50, 39, 70, 101, 35, 36, 67, 51, 83, 46, 69, 
67, 28, 79, 45, 40, 66, 41, 59, 62, 88, 28, 63, 121, 44, 96, 53, 34, 43, 52, 48,
63, 55, 62, 46, 79, 40, 33, 39, 69, 44, 89, 37, 99, 31, 87, 83, 51, 99, 32, 99, 
72, 45, 35, 30, 51, 30, 73, 24, 92, 75, 46, 48, 44, 44, 24, 70, 61, 45, 56, 29, 
37, 62, 70, 30, 57, 44, 57, 40, 49, 127, 34, 44, 30, 53, 62, 43, 41, 94, 86, 64,
28, 39, 79, 45, 45, 86, 38, 66, 34, 30, 95, 40, 43, 52, 93, 40, 109, 31, 49, 72,
34, 44, 100, 35, 61, 26, 33, 32, 84, 28, 61, 66, 49, 94, 63, 50, 33, 30, 76, 43,
43, 44, 45, 37, 42, 68, 46, 32, 38, 74, 46, 89, 59, 57, 75, 39, 72, 32, 48, 49, 
28, 56, 33, 66, 50, 96, 50, 95, 39, 44, 58, 76, 72, 115, 60, 37, 43, 76, 126, 
67, 67, 73, 39, 47, 58, 60, 31, 45, 107, 89, 80, 42, 119, 55, 49, 47, 52, 78, 
60, 32, 54, 22, 52, 55, 46, 40, 48, 31, 40, 79, 43, 27, 40, 50, 56, 59, 82, 45, 
68, 52, 55, 26, 41, 64, 42, 65, 34, 30, 95, 31, 46, 59, 42, 38, 59, 95, 81, 88, 
58, 105, 51, 22, 66, 70, 46, 69, 56, 59, 95, 36, 34, 44, 32, 38, 47, 68, 50, 
104, 116, 56, 69, 58, 69, 53, 52, 71, 115, 46, 54, 77, 29, 55, 22, 85, 60, 45, 
43, 77, 61, 38, 54, 36, 28, 50, 37, 39, 54, 66, 54, 23, 75, 112, 38, 30, 56, 33,
34, 83, 84, 61, 70, 22, 121, 46, 35, 89, 61, 100, 78, 54, 69, 67, 45, 29, 43, 
72, 45, 49, 45, 41, 61, 56, 40, 55, 43, 16, 30, 56, 78, 54, 73, 33, 72, 60, 39, 
24, 31, 59, 71, 69, 92, 31, 48, 53, 36, 45, 29, 38, 56, 79, 31, 28, 109, 35, 61,
49, 62, 41, 42, 68, 73, 76, 51, 52, 48, 63, 92, 55, 55, 59, 47, 54, 21, 63, 38, 
48, 89, 71, 72, 44, 29, 39, 49, 47, 46, 80, 72, 63, 85, 35, 71, 56, 62, 74, 46, 
84, 63, 69, 126, 79, 33, 64, 124, 32, 41, 49, 57, 69, 64, 77, 54, 46, 42, 44, 
104, 78, 98, 55, 37, 47, 58, 35, 89, 85, 70, 56, 50, 43, 40, 73, 65, 50, 43, 39,
78, 43, 70, 32, 36, 65, 49, 53, 40, 41, 57, 62, 49, 61, 47, 40, 43, 63, 35, 41, 
32, 49, 14, 33, 42, 40, 38, 49, 40, 55, 58, 52, 52, 87, 58, 97, 53, 52, 43, 45, 
61, 60, 47, 20, 38, 48, 30, 36, 39, 38, 63, 20, 51, 56, 43, 53, 46, 50, 34, 19, 
46, 37, 57, 53, 42, 56, 57, 24, 35, 93, 42, 83, 49, 35, 64, 27, 57, 61, 55, 44, 
32, 51, 37, 14, 42, 31, 46, 29, 97, 64, 45, 67, 72, 42, 80, 64, 44, 50, 35, 65, 
77, 78, 36, 99, 50, 55, 37, 43, 41, 81, 54, 46, 31, 53, 59, 47, 58, 43, 52, 52, 
57, 56, 49, 54, 91, 50, 47, 75, 41, 55, 37, 36, 80, 53, 39, 62, 64, 48, 16, 57, 
81, 32, 97, 108, 41, 39, 44, 39, 60, 49, 64, 55, 51, 48, 58, 72, 36, 78, 54, 77,
52, 49, 46, 83, 34, 90, 58, 48, 93, 60, 50, 58, 33, 66, 37, 55, 61, 56, 26, 33, 
36, 36, 65, 69, 36, 82, 127, 55, 82, 60, 33, 31, 57, 50, 25, 34, 37, 62, 46, 85,
68, 46, 72, 42, 40, 56, 54, 59, 61, 93, 31, 41, 63, 22, 56, 39, 47, 49, 66, 57, 
28, 43, 28, 34, 46, 64, 93, 37, 43, 56, 40, 82, 51, 48, 74, 60, 67, 68, 72, 105,
35, 141, 52, 32, 35, 100, 32, 66, 37, 71, 30, 70, 57, 32, 101, 98, 74, 38, 125, 
56, 52, 62, 123, 72, 65, 46, 102, 56, 50, 34, 25, 32, 66, 73, 47, 51, 100, 64, 
66, 147, 70, 35, 42, 80, 98, 57, 58, 84, 58, 71, 92, 53, 56, 119, 24, 38, 71, 
58, 52, 40, 47, 71, 60, 80, 76, 71, 33, 34, 68, 83, 54, 131, 58, 38, 38, 31, 76,
52, 39, 72, 32, 57, 93, 60, 67, 56, 62, 64, 42, 30, 66, 64, 39, 36, 48, 172, 32,
84, 98, 51, 61, 39, 67, 30, 38, 30, 47, 109, 80, 39, 70, 127, 44, 75, 20, 70, 
21, 64, 27, 63, 74, 43, 92, 28, 48, 41, 33, 76, 38, 70, 64, 86, 67, 35, 124, 60,
47, 39, 62, 90, 88, 63, 32, 67, 24, 29, 58, 21, 99, 75, 39, 41, 42, 108, 86, 37,
53, 61, 44, 98, 54, 29, 62, 77, 59, 19, 78, 55, 29, 59, 83, 54, 63, 49, 63, 52, 
41, 49, 43, 33, 52, 65, 82, 31, 57, 71, 28, 23, 59, 78, 60, 45, 45, 41, 66, 46, 
65, 24, 66, 42, 43, 57, 50, 43, 82, 76, 42, 91, 58, 63, 95, 76, 110, 148, 32, 
67, 112, 44, 40, 44, 42, 79, 58, 64, 44, 54, 62, 56, 71, 46, 44, 65, 119, 80, 
31, 37, 88, 44, 43, 34, 29, 56, 53, 68, 42, 29, 45, 69, 51, 68, 83, 51, 54, 45, 
34, 65, 111, 25, 62, 54, 92, 22, 79, 43, 64, 22, 41, 54, 77, 74, 100, 47, 38, 
55, 41, 45, 71, 62, 41, 93, 76, 46, 52, 60, 73, 84, 77, 60, 49, 75, 34, 76, 51, 
56, 52, 55, 44, 43, 56, 97, 71, 43, 62, 70, 56, 56, 42, 51, 46, 45, 63, 95, 99, 
62, 47, 66, 48, 46, 21, 21, 47, 82, 37, 32, 59, 36, 34, 95, 51, 80, 59, 41, 50, 
63, 44, 32, 85, 58, 45, 41, 44, 46, 34, 39, 54, 46, 44, 49, 71, 65, 36, 108, 47,
74, 89, 49, 63, 75, 34, 73, 34, 58, 51, 79, 42, 43, 40, 40, 64, 52, 52, 32, 35, 
57, 33, 115, 38, 93, 24, 23, 49, 90, 38, 28, 39, 46, 45, 54, 36, 65, 48, 36, 92,
83, 56, 69, 78, 31, 44, 58, 85, 58, 61, 29, 31, 54, 47, 32, 40, 45, 19, 42, 42, 
23, 124, 27, 88, 45, 34, 78, 63, 66, 71, 52, 96, 41, 72, 66, 43, 47, 43, 32, 
156, 50, 18, 97, 96, 60, 51, 65, 50, 71, 47, 75, 46, 52, 65, 42, 29, 118, 35, 
39, 117, 55, 95, 60, 50, 47, 72, 63, 36, 91, 38, 60, 44, 36, 84, 49, 71, 41, 37,
54, 57, 38, 91, 56, 21, 54, 39, 37, 57, 65, 55, 52, 65, 64, 47, 122, 47, 61, 56,
61, 75, 75, 78, 42, 71, 70, 54, 41, 99, 31, 46, 49, 48, 60, 64, 62, 38, 36, 65, 
19, 87, 35, 33, 56, 42, 24, 90, 32, 65, 57, 37, 60, 41, 50, 81, 37, 63, 39, 16, 
60, 40, 73, 69, 37, 87, 48, 44, 81, 49, 31, 30, 61, 121, 56, 86, 50, 52, 44, 55,
112, 47, 38, 39, 66, 31, 53, 70, 74, 41, 87, 54, 54, 63, 35, 25, 42, 27, 43, 34,
74, 72, 122, 27, 55, 59, 52, 36, 53, 49, 42, 46, 34, 45, 65, 60, 40, 74, 67, 46,
50, 104, 31, 42, 24, 62, 107, 59, 76, 35, 73, 72, 65, 40, 40, 71, 64, 43, 40, 
34, 46, 41, 103, 49, 72, 44, 50, 85, 66, 48, 35, 65, 42, 41, 52, 45, 37, 68, 54,
80, 43, 63, 35, 62, 29, 50, 84, 74, 33, 45, 46, 34, 45, 44, 35, 52, 57, 91, 68, 
64, 59, 37, 75, 62, 36, 68, 68, 69, 103, 69, 78, 21, 36, 62, 37, 42, 56, 53, 64,
73, 53, 76, 74, 45, 44, 43, 60, 64, 85, 38, 28, 43, 83, 70, 64, 54, 60, 91, 50, 
76, 52, 39, 73, 25, 36, 31, 49, 51, 22, 61, 49, 78, 49, 53, 34, 30, 83, 35, 41, 
48, 47, 60, 51, 56, 41, 63, 70, 40, 51, 78, 49, 152, 68, 73, 114, 54, 56, 54, 
95, 40, 48, 57, 61, 121, 32, 40, 67, 14, 66, 70, 47, 86, 61, 46, 112, 76, 138, 
45, 122, 41, 65, 53, 45, 68, 31, 96, 53, 34, 69, 51, 91, 41, 78, 30, 37, 44, 57,
42, 65, 66, 39, 90, 33, 44, 50, 62, 29, 36, 80, 43, 54, 58, 40, 118, 56, 67, 74,
54, 69, 36, 52, 24, 65, 52, 70, 38, 41, 44, 43, 68, 36, 60, 94, 34, 103, 38, 54,
62, 96, 69, 85, 32, 75, 53, 34, 65, 66, 101, 89, 96, 114, 40, 48, 80, 83, 41, 
49, 49, 69, 119, 33, 90, 73, 75, 30, 29, 36, 79, 24, 90, 47, 50, 62, 25, 58, 71,
53, 77, 43, 65, 39, 65, 54, 112, 33, 28, 89, 84, 49, 74, 111, 45, 103, 49, 74, 
66, 77, 45, 34, 69, 45, 30, 53, 36, 62, 39, 50, 84, 56, 71, 83, 72, 53, 38, 86, 
44, 28, 87, 43, 52, 47, 39, 92, 46, 58, 113, 76, 86, 45, 56, 79, 30, 38, 33, 68,
113, 86, 87, 63, 89, 65, 76, 83, 86, 89, 46, 88, 65, 83, 54, 48, 96, 38, 47, 31,
78, 81, 83, 64, 55, 41, 98, 87, 58, 57, 95, 36, 120, 54, 60, 41, 34, 107, 58, 
83, 87, 23, 52, 64, 56, 46, 29, 39, 27, 70, 62, 61, 49, 74, 60, 50, 46, 55, 71, 
79, 63, 54, 48, 45, 37, 39, 69, 42, 18, 78, 73, 30, 58, 70, 49, 71, 102, 74, 38,
62, 46, 55, 43, 83, 31, 59, 43, 52, 99, 70, 50, 63, 75, 83, 54, 100, 58, 34, 93,
56, 51, 41, 71, 55, 56, 73, 71, 61, 50, 53, 72, 54, 94, 38, 26, 96, 50, 72, 40, 
43, 25, 35, 33, 50, 45, 40, 50, 44, 39, 83, 58, 28, 55, 55, 110, 46, 71, 45, 65,
73, 44, 50, 52, 66, 82, 45, 47, 56, 45, 36, 48, 104, 72, 63, 49, 104, 98, 51, 
30, 40, 31, 79, 51, 84, 29, 50, 87, 32, 79, 100, 62, 48, 92, 57, 47, 36, 58, 67,
31, 50, 32, 56, 110, 94, 27, 31, 68, 69, 44, 74, 47, 40, 74, 62, 40, 74, 66, 55,
48, 31, 111, 82, 44, 21, 103, 61, 38, 59, 86, 73, 60, 75, 78, 32, 45, 98, 27, 
50, 46, 48, 63, 45, 77, 46, 68, 31, 63, 26, 65, 47, 65, 71, 88, 67, 46, 68, 62, 
27, 69, 33, 90, 43, 68, 82, 59, 69, 124, 52, 31, 69, 65, 39, 64, 53, 27, 52, 83,
46, 70, 57, 43, 96, 29, 38, 35, 85, 70, 53, 73, 55, 48, 32, 48, 39, 41, 67, 64, 
135, 59, 54, 70, 54, 99, 53, 83, 73, 26, 53, 109, 108, 32, 32, 43, 59, 43, 42, 
32, 33, 30, 76, 46, 48, 41, 57, 41, 78, 50, 79, 34, 55, 27, 31, 49, 57, 71, 55, 
40, 108, 58, 75, 76, 63, 75, 37, 49, 39, 91, 74, 32, 29, 61, 41, 102, 28, 44, 
56, 20, 58, 34, 45, 72, 46, 32, 84, 47, 84, 60, 56, 51, 26, 60, 66, 48, 41, 44, 
32, 43, 47, 82, 64, 44, 51, 50, 56, 83, 91, 56, 33, 66, 113, 51, 56, 61, 105, 
90, 77, 56, 47, 84, 43, 42, 63, 48, 55, 83, 39, 68, 62, 53, 32, 50, 39, 82, 126,
54, 17, 61, 67, 49, 42, 41, 42, 50, 46, 96, 66, 188, 72, 71, 57, 40, 14, 127, 
28, 44, 125, 27, 69, 37, 62, 43, 32, 61, 38, 60, 43, 50, 59, 42, 45, 36, 91, 45,
55, 46, 60, 34, 85, 62, 38, 131, 57, 40, 85, 46, 47, 94, 51, 34, 72, 67, 54, 40,
73, 32, 70, 50, 27, 77, 54, 36, 61, 57, 46, 24, 66, 43, 64, 70, 100, 101, 58, 
53, 68, 69, 52, 38, 42, 50, 21, 41, 85, 75, 52, 64, 20, 41, 41, 50, 74, 72, 43, 
34, 74, 79, 47, 42, 49, 45, 47, 72, 49, 38, 93, 39, 65, 37, 57, 54, 40, 62, 24, 
53, 52, 47, 67, 60, 39, 51, 33, 32, 46, 37, 51, 80, 42, 75, 27, 39, 84, 77, 46, 
94, 39, 103, 42, 46, 43, 29, 79, 45, 34, 41, 53, 95, 82, 89, 50, 75, 58, 59, 44,
60, 55, 85, 100, 69, 28, 67, 71, 104, 24, 70, 42, 58, 48, 44, 49, 35, 53, 53, 
61, 22, 38, 47, 70, 74, 42, 82, 67, 33, 31, 56, 62, 56, 59, 90, 56, 95, 84, 73, 
53, 56, 37, 71, 33, 66, 45, 50, 76, 39, 91, 120, 92, 34, 60, 117, 49, 59, 43, 
31, 100, 30, 61, 69, 69, 68, 43, 51, 30, 20, 58, 29, 65, 76, 41, 28, 58, 42, 96,
52, 28, 40, 43, 83, 84, 51, 31, 28, 43, 30, 71, 41, 59, 109, 68, 86, 46, 104, 
39, 45, 38, 59, 46, 49, 69, 34, 45, 103, 35, 62, 44, 49, 84, 50, 25, 33, 64, 81,
56, 41, 72, 60, 47, 85, 111, 53, 58, 44, 68, 61, 60, 48, 67, 76, 82, 42, 99, 64,
25, 38, 32, 31, 70, 62, 42, 42, 55, 106, 72, 37, 96, 48, 67, 84, 28, 67, 63, 65,
73, 78, 48, 56, 30, 44, 80, 51, 31, 18, 77, 47, 70, 47, 79, 17, 35, 87, 29, 38, 
39, 94, 69, 35, 63, 40, 50, 40, 55, 26, 36, 60, 75, 51, 35, 40, 56, 35, 40, 81, 
46, 37, 34, 83, 66, 59, 65, 67, 98, 73, 29, 49, 64, 53, 53, 53, 37, 58, 58, 74, 
44, 58, 55, 54, 43, 63, 38, 53, 50, 86, 53, 73, 82, 96, 104, 48, 42, 123, 84, 
79, 29, 89, 42, 88, 51, 45, 62, 37, 55, 38, 56, 48, 88, 58, 72, 55, 35, 48, 52, 
74, 29, 85, 52, 60, 40, 116, 88, 41, 56, 37, 40, 43, 86, 55, 41, 33, 77, 24, 36,
58, 62, 67, 43, 39, 42, 63, 69, 58, 68, 30, 80, 29, 34, 50, 47, 68, 55, 80, 43, 
40, 47, 60, 75, 47, 47, 52, 90, 22, 49, 53, 41, 46, 69, 105, 28, 74, 62, 45, 78,
60, 62, 63, 69, 52, 65, 81, 56, 45, 43, 54, 46, 28, 75, 58, 41, 38, 20, 75, 39, 
26, 43, 34, 33, 37, 47, 85, 59, 38, 75, 39, 44, 69, 105, 44, 85, 98, 44, 43, 57,
61, 66, 37, 102, 72, 77, 68, 49, 41, 55, 48, 29, 81, 33, 94, 83, 72, 61, 50, 47,
53, 36, 19, 70, 39, 55, 41, 74, 49, 45, 64, 78, 37, 46, 93, 78, 88, 33, 32, 58, 
94, 96, 33, 45, 60, 60, 33, 76, 32, 76, 57, 67, 32, 48, 83, 44, 62, 57, 92, 71, 
38, 32, 45, 71, 47, 46, 33, 31, 51, 69, 90, 27, 52, 32, 29, 35, 75, 53, 90, 39, 
56, 84, 39, 57, 81, 81, 26, 30, 104, 74, 76, 60, 39, 65, 41, 27, 33, 62, 69, 91,
69, 36, 81, 22, 52, 87, 78, 52, 44, 45, 44, 37, 36, 26, 49, 86, 92, 80, 39, 49, 
21, 62, 36, 33, 51, 59, 57, 58, 42, 36, 40, 77, 49, 48, 74, 73, 32, 67, 71, 97, 
81, 37, 39, 66, 40, 33, 53, 65, 64, 56, 76, 44, 65, 25, 50, 63, 42, 58, 25, 19, 
44, 36, 55, 73, 45, 51, 45, 34, 65, 48, 47, 61, 83, 80, 20, 75, 54, 101, 37, 35,
74, 114, 97, 42, 60, 46, 46, 20, 38, 73, 59, 49, 61, 32, 52, 44, 82, 70, 80, 44,
48, 138, 52, 66, 81, 80, 98, 40, 33, 72, 45, 55, 48, 84, 45, 64, 50, 73, 44, 56,
120, 62, 107, 52, 111, 35, 49, 34, 71, 104, 40, 57, 44, 32, 35, 15, 44, 48, 65, 
46, 45, 54, 47, 77, 20, 22, 57, 52, 71, 53, 46, 62, 86, 41, 32, 42, 26, 40, 70, 
34, 75, 45, 62, 22, 62, 73, 50, 67, 24, 58, 63, 49, 30, 66, 48, 43, 67, 56, 33, 
49, 37, 61, 56, 66, 36, 27, 66, 21, 41, 61, 97, 44, 35, 34, 34, 68, 75, 38, 47, 
102, 57, 47, 53, 91, 81, 28, 37, 34, 33, 26, 66, 18, 58, 32, 60, 53, 41, 25, 55,
63, 81, 47, 88, 52, 55, 28, 87, 75, 42, 60, 47, 44, 66, 27, 66, 58, 94, 64, 40, 
57, 63, 51, 45, 35, 57, 97, 48, 39, 75, 90, 83, 40, 47, 73, 49, 63, 43, 106, 65,
38, 36, 47, 46, 51, 59, 71, 90, 19, 114, 39, 29, 47, 57, 44, 72, 63, 77, 46, 
145, 53, 68, 43, 95, 40, 18, 43, 54, 64, 37, 102, 57, 110, 79, 42, 54, 57, 47, 
106, 156, 46, 39, 60, 53, 58, 52, 131, 61, 79, 77, 40, 79, 65, 70, 86, 50, 48, 
61, 118, 79, 37, 67, 11, 21, 38, 92, 91, 92, 42, 53, 81, 43, 27, 50, 36, 51, 50,
103, 47, 45, 45, 40, 62, 77, 35, 56, 63, 61, 67, 39, 59, 56, 45, 71, 64, 73, 
120, 92, 86, 41, 129, 62, 42, 47, 70, 56, 49, 78, 33, 53, 24, 58, 65, 30, 62, 
40, 46, 98, 56, 16, 63, 44, 53, 79, 46, 59, 29, 31, 42, 48, 53, 55, 35, 52, 66, 
45, 55, 43, 133, 56, 57, 91, 99, 107, 73, 41, 73, 67, 69, 54, 37, 26, 56, 63, 
43, 27, 59, 66, 76, 51, 67, 51, 56, 39, 65, 47, 35, 63, 70, 67, 53, 46, 107, 32,
49, 55, 32, 76, 64, 31, 29, 94, 55, 38, 32, 52, 78, 59, 63, 38, 61, 36, 47, 37, 
51, 45, 67, 44, 36, 104, 91, 46, 48, 44, 30, 21, 32, 69, 54, 73, 45, 40, 40, 50,
45, 24, 45, 33, 41, 49, 37, 38, 55, 46, 63, 62, 86, 49, 96, 48, 94, 59, 57, 62, 
53, 85, 57, 65, 27, 50, 46, 27, 45, 89, 53, 53, 87, 46, 42, 35, 22, 48, 44, 32, 
38, 39, 96, 42, 67, 72, 78, 35, 50, 48, 50, 28, 48, 57, 20, 56, 83, 21, 98, 33, 
36, 63, 83, 63, 51, 52, 44, 80, 79, 74, 30, 28, 73, 29, 39, 77, 102, 49, 26, 
122, 60, 61, 44, 56, 74, 31, 51, 52, 27, 31, 42, 109, 52, 49, 64, 62, 53, 38, 
35, 60, 73, 42, 26, 36, 82, 98, 56, 59, 98, 31, 71, 36, 39, 45, 46, 41, 54, 77, 
52, 52, 77, 38, 36, 76, 58, 20, 29, 37, 54, 39, 86, 71, 49, 53, 118, 69, 42, 71,
40, 63, 67, 94, 42, 24, 61, 97, 36, 56, 53, 59, 56, 33, 113, 27, 65, 42, 54, 52,
27, 34, 53, 45, 89, 66, 38, 141, 31, 64, 91, 55, 41, 34, 32, 74, 99, 55, 85, 48,
60, 41, 73, 66, 84, 36, 48, 60, 29, 59, 53, 40, 57, 59, 107, 34, 58, 77, 45, 56,
33, 60, 67, 76, 118, 36, 57, 75, 68, 45, 64, 52, 56, 19, 56, 46, 54, 103, 72, 
63, 77, 83, 75, 57, 44, 33, 39, 40, 70, 27, 32, 53, 41, 74, 73, 66, 59, 46, 58, 
79, 47, 116, 62, 67, 48, 95, 51, 38, 58, 17, 43, 56, 34, 84, 54, 53, 38, 54, 86,
27, 80, 74, 40, 111, 77, 75, 30, 36, 85, 86, 25, 41, 55, 21, 83, 87, 23, 67, 85,
81, 79, 41, 58, 123, 52, 50, 97, 34, 122, 82, 64, 55, 89, 34, 33, 45, 53, 44, 
68, 116, 34, 50, 91, 81, 124, 37, 49, 81, 36, 57, 46, 67, 33, 56, 83, 81, 88, 
86, 65, 90, 110, 120, 73, 70, 25, 42, 53, 95, 39, 43, 29, 81, 31, 88, 46, 66, 
85, 75, 92, 46, 69, 66, 74, 68, 34, 60, 52, 61, 49, 44, 34, 67, 18, 111, 79, 61,
76, 75, 81, 49, 34, 74, 38, 68, 84, 135, 70, 38, 36, 35, 41, 68, 43, 61, 65, 40,
43, 58, 55, 56, 73, 35, 41, 50, 69, 30, 32, 34, 76, 71, 111, 66, 46, 127, 60, 
37, 51, 64, 93, 80, 45, 80, 62, 51, 71, 78, 54, 60, 34, 44, 50, 43, 53, 60, 75, 
21, 121, 28, 55, 27, 28, 87, 43, 46, 73, 98, 62, 52, 92, 35, 47, 49, 48, 46, 50,
119, 28, 32, 33, 54, 33, 45, 40, 68, 45, 45, 64, 35, 62, 39, 116, 51, 71, 52, 
70, 77, 66, 74, 75, 55, 58, 115, 27, 70, 34, 32, 71, 61, 52, 53, 28, 47, 42, 95,
59, 53, 44, 44, 69, 53, 109, 53, 59, 29, 82, 51, 53, 46, 77, 67, 39, 44, 95, 49,
105, 75, 61, 49, 90, 73, 47, 63, 37, 33, 41, 31, 60, 99, 50, 66, 39, 49, 68, 
105, 45, 56, 62, 84, 128, 38, 61, 50, 53, 53, 58, 33, 39, 63, 41, 86, 76, 88, 
88, 57, 49, 36, 49, 68, 34, 41, 40, 50, 33, 67, 62, 36, 93, 34, 22, 31, 49, 100,
40, 27, 26, 83, 59, 48, 60, 21, 76, 59, 72, 51, 50, 39, 55, 94, 62, 52, 65, 37, 
49, 45, 70, 38, 28, 20, 39, 74, 68, 94, 26, 83, 56, 50, 44, 66, 56, 70, 34, 30, 
65, 55, 91, 85, 48, 40, 31, 69, 91, 81, 57, 47, 40, 26, 62, 64, 72, 33, 37, 52, 
51, 88, 59, 94, 25, 33, 82, 51, 86, 109, 34, 54, 41, 61, 55, 101, 69, 86, 46, 
44, 27, 65, 69, 45, 69, 77, 28, 49, 56, 21, 40, 59, 42, 45, 57, 32, 49, 67, 65, 
69, 26, 43, 51, 68, 40, 45, 53, 40, 41, 39, 55, 59, 52, 72, 44, 71, 28, 87, 62, 
40, 76, 79, 110, 63, 43, 56, 40, 47, 42, 46, 64, 85, 53, 32, 47, 104, 37, 29, 
73, 69, 33, 100, 45, 66, 67, 37, 43, 47, 35, 21, 27, 42, 63, 62, 62, 74, 95, 72,
86, 89, 45, 53, 53, 21, 46, 81, 60, 57, 84, 27, 46, 65, 45, 46, 68, 40, 100, 63,
136, 54, 41, 55, 37, 121, 42, 32, 59, 44, 68, 37, 86, 50, 71, 26, 47, 78, 68, 
55, 100, 21, 99, 43, 55, 37, 30, 70, 75, 58, 34, 65, 66, 53, 50, 46, 130, 62, 
43, 85, 32, 50, 58, 51, 28, 27, 75, 51, 74, 29, 50, 65, 39, 57, 80, 40, 82, 59, 
41, 80, 48, 57, 42, 39, 59, 42, 69, 83, 28, 48, 107, 34, 35, 60, 59, 63, 28, 56,
42, 50, 46, 54, 34, 31, 57, 72, 68, 56, 121, 97, 77, 48, 22, 54, 37, 29, 87, 62,
73, 36, 39, 65, 59, 46, 80, 132, 50, 38, 86, 39, 96, 77, 58, 32, 49, 80, 50, 72,
83, 62, 51, 44, 49, 46, 81, 58, 66, 26, 58, 43, 54, 41, 93, 35, 48, 67, 49, 46, 
73, 68, 72, 77, 71, 92, 71, 133, 69, 47, 72, 29, 35, 56, 50, 37, 38, 43, 67, 34,
137, 21, 48, 106, 61, 48, 29, 32, 48, 45, 31, 34, 43, 46, 39, 55, 41, 54, 40, 
38, 42, 50, 30, 58, 74, 83, 53, 43, 48, 80, 57, 44, 29, 65, 54, 62, 47, 55, 26, 
65, 44, 47, 55, 40, 39, 24, 48, 62, 39, 70, 38, 31, 42, 61, 29, 89, 35, 84, 65, 
116, 27, 45, 38, 32, 92, 39, 65, 61, 91, 47, 52, 55, 76, 50, 66, 73, 87, 33, 40,
73, 48, 47, 47, 36, 35, 97, 94, 61, 58, 44, 63, 91, 88, 46, 28, 99, 82, 47, 55, 
59, 47, 56, 13, 54, 65, 45, 44, 62, 33, 40, 90, 22, 66, 40, 42, 55, 67, 106, 47,
26, 57, 40, 77, 36, 62, 34, 85, 32, 42, 54, 70, 62, 84, 37, 48, 78, 12, 44, 37, 
38, 45, 49, 37, 48, 23, 47, 69, 11, 63, 52, 44, 75, 56, 56, 34, 30, 73, 61, 32, 
42, 53, 55, 79, 73, 43, 63, 65, 101, 28, 57, 53, 47, 39, 47, 56, 66, 87, 107, 
35, 58, 45, 54, 112, 25, 46, 51, 64, 48, 23, 50, 42, 61, 41, 38, 69, 35, 76, 52,
24, 53, 73, 62, 27, 46, 93, 71, 104, 27, 78, 38, 35, 27, 51, 52, 51, 46, 90, 45,
48, 67, 60, 52, 81, 100, 98, 59, 23, 62, 48, 45, 58, 33, 63, 70, 51, 31, 34, 31,
42, 74, 51, 63, 69, 46, 95, 51, 55, 36, 84, 63, 121, 35, 41, 50, 92, 27, 68, 45,
54, 44, 53, 66, 46, 66, 100, 36, 33, 46, 47, 63, 84, 52, 87, 50, 78, 46, 47, 74,
49, 52, 62, 55, 58, 57, 86, 46, 45, 48, 64, 65, 24, 60, 23, 34, 46, 71, 24, 45, 
35, 33, 27, 39, 37, 48, 81, 71, 31, 79, 37, 56, 14, 72, 112, 74, 31, 99, 53, 58,
41, 55, 23, 103, 66, 49, 47, 74, 38, 54, 72, 47, 53, 70, 38, 75, 36, 94, 88, 34,
38, 30, 73, 56, 31, 44, 24, 36, 56, 42, 52, 63, 67, 53, 32, 55, 51, 88, 49, 49, 
64, 39, 64, 68, 91, 41, 67, 36, 68, 30, 28, 57, 48, 29, 67, 57, 53, 98, 46, 80, 
63, 26, 41, 91, 27, 62, 59, 65, 66, 32, 23, 69, 43, 65, 36, 45, 80, 31, 37, 58, 
22, 86, 82, 43, 61, 30, 83, 53, 89, 72, 51, 37, 65, 42, 71, 45, 36, 45, 66, 75, 
49, 53, 59, 103, 68, 48, 30, 51, 63, 60, 94, 27, 37, 48, 51, 41, 32, 44, 19, 92,
36, 52, 57, 48, 82, 45, 47, 62, 56, 65, 35, 93, 58, 53, 47, 74, 53, 61, 42, 40, 
29, 25, 39, 32, 73, 50, 76, 47, 72, 31, 42, 78, 52, 45, 34, 42, 75, 46, 32, 75, 
58, 89, 46, 54, 26, 157, 60, 30, 46, 68, 50, 72, 36, 25, 70, 44, 75, 92, 93, 51,
35, 64, 59, 85, 36, 53, 27, 79, 99, 109, 62, 57, 59, 26, 21, 65, 53, 26, 77, 32,
32, 49, 71, 112, 120, 104, 61, 52, 67, 30, 88, 73, 64, 72, 57, 60, 51, 49, 87, 
53, 64, 95, 66, 43, 45, 55, 40, 35, 58, 55, 52, 29, 52, 68, 67, 36, 70, 59, 29, 
40, 57, 43, 85, 75, 78, 47, 43, 68, 72, 41, 44, 54, 55, 90, 47, 41, 56, 59, 41, 
33, 88, 21, 122, 68, 44, 55, 64, 32, 108, 56, 32, 47, 40, 34, 49, 55, 64, 86, 
45, 55, 71, 47, 29, 115, 95, 104, 50, 26, 37, 45, 41, 53, 45, 47, 57, 68, 96, 
80, 120, 65, 40, 34, 43, 98, 58, 32, 65, 28, 31, 61, 101, 24, 19, 30, 31, 34, 
71, 89, 43, 34, 32, 59, 107, 40, 29, 72, 73, 65, 34, 55, 24, 53, 72, 102, 116, 
67, 43, 43, 23, 35, 47, 66, 82, 79, 42, 37, 73, 25, 111, 19, 53, 38, 89, 45, 28,
105, 43, 43, 48, 42, 25, 73, 42, 82, 62, 37, 28, 61, 64, 53, 93, 24, 78, 69, 24,
50, 34, 27, 52, 48, 86, 46, 44, 51, 55, 47, 44, 59, 63, 67, 51, 44, 54, 65, 69, 
37, 45, 44, 48, 24, 48, 50, 75, 47, 43, 62, 43, 41, 73, 53, 47, 88, 74, 24, 87, 
78, 71, 41, 64, 63, 101, 46, 39, 84, 57, 32, 79, 123, 49, 46, 56, 20, 8, 67, 50,
30, 64, 36, 69, 52, 19, 41, 56, 30, 44, 91, 105, 61, 35, 63, 40, 47, 48, 47, 76,
49, 46, 48, 108, 50, 84, 47, 56, 40, 51, 89, 58, 67, 34, 31, 108, 70, 53, 43, 
37, 39, 111, 51, 119, 56, 75, 29, 37, 73, 76, 152, 84, 67, 67, 55, 40, 60, 37, 
40, 40, 75, 60, 41, 45, 166, 101, 46, 26, 36, 63, 113, 25, 24, 53, 21, 51, 91, 
61, 54, 58, 24, 67, 55, 68, 67, 42, 27, 49, 66, 57, 57, 33, 37, 38, 77, 63, 87, 
70, 64, 38, 90, 32, 91, 59, 38, 39, 123, 63, 33, 44, 65, 62, 80, 48, 36, 80, 81,
69, 64, 22, 46, 104, 68, 32, 32, 91, 77, 40, 73, 47, 39, 52, 104, 21, 70, 84, 
36, 56, 47, 57, 46, 33, 24, 25, 58, 58, 64, 39, 89, 42, 112, 58, 48, 55, 29, 60,
46, 27, 23, 55, 71, 35, 39, 55, 93, 77, 48, 96, 73, 76, 62, 46, 31, 66, 66, 38, 
83, 41, 46, 45, 54, 62, 61, 44, 40, 41, 38, 84, 55, 49, 62, 45, 52, 71, 45, 34, 
38, 34, 41, 32, 62, 99, 88, 80, 78, 45, 66, 125, 54, 52, 104, 45, 83, 30, 90, 
37, 35, 57, 62, 45, 89, 32, 58, 38, 90, 69, 44, 50, 55, 64, 73, 25, 63, 66, 56, 
39, 28, 55, 40, 63, 123, 43, 76, 43, 73, 37, 74, 64, 68, 69, 56, 51, 52, 51, 20,
85, 73, 60, 46, 45, 32, 58, 61, 48, 48, 43, 49, 25, 88, 58, 63, 46, 50, 52, 102,
52, 27, 21, 53, 38, 72, 53, 31, 38, 25, 12, 56, 74, 30, 32, 85, 72, 75, 60, 46, 
35, 51, 101, 28, 49, 50, 65, 107, 42, 56, 108, 55, 45, 116, 40, 53, 71, 55, 61, 
52, 72, 59, 44, 28, 74, 60, 51, 40, 61, 23, 62, 46, 66, 42, 32, 79, 72, 57, 74, 
103, 29, 55, 45, 74, 74, 84, 66, 26, 39, 45, 40, 35, 36, 50, 25, 23, 57, 51, 41,
56, 58, 46, 25, 39, 95, 69, 33, 43, 97, 26, 36, 80, 25, 60, 70, 75, 41, 46, 80, 
71, 29, 37, 33, 53, 36, 45, 33, 108, 64, 41, 31, 41, 62, 52, 60, 58, 26, 44, 61,
63, 42, 41, 43, 34, 53, 53, 36, 63, 44, 47, 79, 72, 74, 28, 50, 43, 76, 47, 77, 
43, 43, 29, 35, 66, 57, 52, 38, 47, 38, 70, 84, 38, 54, 56, 43, 53, 53, 57, 63, 
50, 60, 39, 41, 50, 57, 83, 63, 58, 66, 52, 31, 30, 38, 60, 75, 46, 68, 59, 38, 
76, 41, 64, 71, 61, 40, 41, 90, 88, 58, 72, 40, 46, 69, 20, 41, 48, 47, 43, 48, 
62, 34, 62, 78, 122, 40, 40, 61, 108, 49, 90, 81, 26, 59, 65, 32, 36, 73, 72, 
18, 36, 71, 80, 34, 110, 40, 94, 66, 41, 57, 53, 69, 45, 38, 37, 78, 53, 50, 47,
22, 50, 49, 31, 43, 56, 35, 84, 72, 72, 74, 107, 64, 50, 54, 72, 71, 125, 43, 
48, 50, 73, 109, 55, 97, 46, 66, 83, 53, 41, 64, 67, 48, 73, 47, 52, 71, 75, 39,
53, 88, 82, 119, 42, 49, 31, 56, 65, 66, 62, 50, 103, 34, 48, 70, 33, 77, 63, 
38, 23, 20, 41, 23, 65, 56, 68, 40, 65, 50, 32, 41, 44, 64, 109, 38, 40, 43, 38,
31, 111, 47, 68, 90, 61, 68, 56, 34, 62, 32, 117, 86, 28, 51, 52, 41, 89, 46, 
55, 35, 40, 37, 38, 72, 69, 33, 36, 75, 48, 37, 30, 29, 105, 66, 48, 60, 72, 31,
51, 47, 53, 30, 54, 29, 59, 59, 83, 36, 21, 136, 83, 56, 60, 133, 64, 50, 65, 
106, 50, 45, 36, 75, 53, 62, 93, 48, 88, 70, 46, 27, 89, 32, 80, 66, 51, 31, 86,
69, 63, 110, 60, 49, 38, 61, 73, 61, 38, 67, 56, 73, 68, 46, 82, 42, 53, 82, 18,
47, 53, 56, 83, 84, 94, 53, 55, 61, 58, 52, 70, 41, 75, 56, 87, 39, 29, 28, 43, 
41, 66, 36, 104, 82, 48, 79, 19, 74, 51, 55, 40, 48, 30, 82, 84, 79, 64, 69, 55,
36, 29, 66, 68, 111, 45, 55, 50, 55, 82, 66, 62, 30, 70, 46, 77, 40, 72, 33, 42,
38, 53, 41, 64, 61, 45, 53, 106, 107, 86, 59, 49, 40, 43, 60, 66, 75, 61, 54, 
40, 100, 55, 57, 82, 46, 35, 53, 112, 57, 128, 16, 45, 38, 34, 65, 90, 56, 70, 
79, 52, 39, 57, 41, 56, 64, 53, 52, 33, 79, 49, 85, 53, 56, 21, 50, 42, 64, 85, 
46, 98, 53, 72, 39, 42, 19, 80, 87, 65, 19, 47, 37, 38, 43, 60, 33, 42, 74, 26, 
68, 66, 69, 31, 56, 41, 22, 74, 56, 57, 84, 82, 61, 59, 42, 42, 60, 31, 92, 45, 
48, 42, 47, 30, 57, 24, 49, 42, 35, 100, 54, 55, 76, 26, 64, 24, 50, 21, 85, 62,
66, 49, 107, 81, 48, 61, 50, 45, 28, 55, 46, 46, 84, 55, 52, 39, 117, 47, 57, 
31, 61, 66, 79, 56, 103, 17, 82, 39, 75, 71, 69, 85, 61, 69, 29, 69, 59, 56, 84,
106, 59, 83, 85, 56, 49, 45, 80, 41, 31, 44, 60, 150, 77, 51, 90, 85, 53, 39, 
59, 59, 62, 38, 33, 29, 53, 43, 49, 65, 55, 51, 69, 119, 32, 66, 53, 58, 55, 35,
43, 48, 67, 31, 49, 52, 41, 33, 63, 63, 43, 63, 57, 121, 50, 36, 24, 67, 32, 50,
73, 62, 41, 69, 55, 130, 37, 42, 50, 57, 53, 52, 112, 27, 47, 31, 41, 78, 50, 
65, 49, 78, 93, 84, 26, 39, 78, 47, 36, 55, 38, 41, 63, 27, 90, 30, 53, 55, 72, 
79, 27, 22, 52, 70, 51, 65, 45, 54, 90, 95, 55, 43, 42, 65, 61, 58, 38, 38, 79, 
50, 66, 51, 90, 72, 28, 36, 35, 62, 37, 50, 61, 91, 56, 53, 86, 89, 34, 57, 62, 
37, 33, 57, 60, 44, 47, 84, 26, 76, 31, 58, 36, 55, 104, 50, 27, 36, 79, 58, 58,
63, 60, 39, 69, 42, 23, 50, 77, 48, 39, 80, 34, 34, 55, 73, 32, 68, 59, 65, 55, 
79, 94, 86, 57, 65, 31, 98, 31, 54, 32, 47, 60, 45, 62, 50, 62, 44, 31, 131, 36,
32, 37, 58, 75, 50, 62, 46, 74, 101, 23, 57, 52, 69, 46, 22, 45, 54, 42, 37, 67,
32, 45, 52, 30, 74, 55, 35, 60, 36, 40, 87, 43, 89, 126, 46, 118, 38, 58, 53, 
29, 65, 73, 127, 46, 77, 83, 33, 26, 57, 43, 45, 40, 54, 102, 67, 57, 126, 43, 
64, 84, 50, 50, 59, 32, 43, 46, 80, 25, 36, 55, 22, 16, 53, 29, 58, 21, 81, 64, 
56, 55, 74, 52, 56, 72, 100, 59, 52, 43, 85, 51, 52, 41, 70, 30, 51, 43, 61, 44,
63, 91, 64, 77, 46, 56, 46, 29, 50, 89, 52, 74, 53, 77, 30, 65, 20, 44, 61, 73, 
35, 57, 52, 32, 21, 45, 60, 38, 37, 32, 59, 31, 31, 68, 103, 68, 53, 84, 69, 48,
90, 92, 21, 17, 91, 34, 79, 101, 45, 54, 116, 41, 60, 47, 48, 69, 47, 58, 33, 
47, 16, 57, 115, 27, 22, 26, 90, 89, 47, 48, 45, 17, 31, 39, 74, 33, 60, 65, 70,
51, 48, 139, 68, 62, 34, 75, 57, 44, 57, 56, 113, 40, 45, 36, 41, 81, 38, 37, 
81, 47, 79, 48, 55, 74, 58, 31, 49, 58, 59, 63, 34, 30, 67, 48, 58, 40, 85, 60, 
39, 72, 44, 79, 85, 26, 62, 75, 45, 35, 69, 46, 43, 39, 58, 93, 109, 82, 33, 22,
42, 89, 68, 47, 80, 53, 69, 32, 43, 51, 36, 50, 52, 19, 63, 50, 39, 40, 28, 57, 
99, 42, 109, 44, 70, 45, 50, 86, 70, 76, 54, 62, 102, 73, 62, 72, 38, 57, 36, 
53, 56, 68, 94, 49, 53, 64, 79, 57, 71, 47, 69, 58, 39, 104, 48, 58, 38, 31, 55,
34, 78, 92, 96, 43, 52, 85, 47, 24, 37, 30, 88, 64, 30, 43, 56, 88, 41, 61, 50, 
46, 63, 48, 50, 97, 69, 79, 64, 46, 37, 81, 42, 55, 76, 41, 45, 63, 61, 51, 70, 
62, 60, 36, 40, 56, 51, 75, 28, 24, 67, 90, 54, 63, 42, 41, 43, 59, 51, 82, 48, 
54, 79, 52, 34, 26, 58, 57, 56, 126, 53, 54, 101, 67, 52, 53, 39, 47, 43, 53, 
59, 85, 39, 39, 63, 88, 63, 36, 48, 71, 47, 39, 44, 186, 36, 71, 28, 89, 42, 28,
72, 85, 146, 40, 43, 82, 43, 32, 44, 74, 54, 50, 53, 59, 140, 19, 39, 88, 59, 
92, 77, 83, 68, 56, 36, 43, 97, 37, 36, 45, 54, 85, 56, 76, 54, 56, 39, 55, 46, 
84, 52, 54, 31, 35, 54, 43, 69, 70, 66, 65, 50, 74, 44, 62, 35, 45, 34, 61, 37, 
26, 46, 38, 68, 52, 42, 34, 82, 57, 33, 53, 80, 25, 49, 39, 20, 41, 83, 77, 39, 
60, 46, 104, 63, 59, 75, 85, 39, 47, 34, 35, 56, 88, 66, 108, 35, 49, 69, 32, 
29, 52, 61, 26, 48, 68, 29, 39, 66, 45, 36, 54, 56, 34, 49, 61, 65, 60, 48, 57, 
113, 54, 51, 55, 29, 43, 46, 26, 28, 46, 64, 39, 55, 85, 91, 77, 75, 109, 128, 
31, 52, 39, 50, 58, 82, 60, 84, 59, 77, 101, 65, 99, 125, 91, 55, 74, 52, 58, 
61, 75, 26, 78, 71, 53, 49, 72, 27, 39, 74, 49, 41, 36, 88, 43, 73, 72, 54, 30, 
65, 92, 20, 70, 37, 63, 59, 27, 46, 51, 59, 87, 46, 22, 66, 32, 65, 61, 55, 83, 
67, 44, 30, 50, 46, 37, 42, 40, 40, 36, 53, 46, 97, 62, 85, 38, 56, 63, 67, 50, 
52, 74, 23, 51, 42, 78, 32, 60, 31, 45, 51, 72, 70, 57, 51, 108, 24, 64, 46, 95,
29, 59, 23, 30, 20, 93, 30, 114, 66, 71, 16, 65, 64, 91, 75, 91, 68, 37, 43, 43,
27, 78, 59, 59, 65, 37, 110, 31, 24, 64, 29, 51, 37, 58, 44, 25, 52, 56, 60, 
142, 50, 48, 52, 101, 75, 36, 58, 75, 70, 58, 48, 33, 32, 44, 38, 88, 59, 48, 
63, 54, 43, 51, 49, 70, 73, 68, 51, 64, 46, 53, 90, 41, 65, 31, 87, 30, 63, 24, 
70, 31, 78, 28, 30, 55, 110, 15, 62, 53, 71, 57, 65, 56, 85, 63, 70, 47, 47, 47,
22, 45, 82, 46, 51, 49, 24, 50, 98, 67, 43, 24, 63, 34, 59, 48, 39, 85, 20, 59, 
50, 49, 84, 39, 30, 56, 70, 36, 20, 32, 50, 44, 72, 84, 48, 80, 38, 71, 43, 79, 
107, 53, 33, 109, 46, 64, 26, 33, 45, 87, 32, 98, 57, 87, 73, 67, 39, 32, 54, 
49, 62, 60, 77, 52, 28, 78, 38, 34, 34, 57, 55, 42, 28, 78, 35, 78, 71, 37, 51, 
55, 41, 50, 33, 43, 40, 42, 47, 85, 57, 81, 30, 59, 15, 68, 36, 94, 61, 73, 61, 
52, 52, 53, 61, 57, 50, 98, 46, 58, 48, 81, 42, 25, 38, 57, 42, 62, 47, 48, 74, 
55, 62, 42, 36, 62, 88, 60, 93, 57, 19, 56, 123, 65, 50, 98, 67, 43, 62, 65, 60,
62, 54, 57, 67, 35, 66, 95, 102, 33, 80, 36, 90, 39, 83, 47, 42, 50, 33, 69, 50,
50, 68, 38, 35, 31, 34, 32, 41, 60, 38, 30, 74, 87, 72, 39, 94, 93, 35, 50, 66, 
66, 57, 36, 85, 41, 58, 52, 72, 28, 54, 50, 37, 50, 25, 81, 110, 84, 32, 64, 17,
64, 112, 30, 46, 81, 28, 51, 72, 31, 70, 44, 96, 51, 61, 61, 29, 59, 30, 55, 31,
34, 43, 43, 54, 55, 45, 49, 72, 79, 86, 44, 39, 43, 75, 62, 54, 43, 19, 85, 43, 
88, 38, 120, 132, 34, 54, 27, 47, 35, 72, 52, 92, 20, 37, 99, 43, 58, 59, 89, 
81, 39, 52, 31, 80, 50, 55, 45, 73, 44, 86, 84, 41, 44, 62, 80, 36, 57, 97, 37, 
37, 52, 46, 35, 29, 62, 70, 72, 44, 49, 34, 62, 50, 31, 71, 31, 130, 69, 65, 57,
48, 45, 38, 38, 56, 37, 50, 86, 42, 58, 31, 29, 35, 70, 88, 62, 82, 47, 37, 64, 
33, 44, 42, 51, 97, 39, 52, 52, 37, 48, 49, 43, 30, 50, 24, 41, 90, 78, 33, 44, 
69, 99, 53, 38, 37, 49, 72, 94, 66, 52, 28, 51, 71, 45, 34, 33, 56, 39, 33, 65, 
42, 74, 70, 40, 79, 42, 32, 30, 76, 65, 58, 39, 49, 77, 57, 50, 56, 77, 46, 49, 
71, 34, 53, 92, 84, 80, 48, 56, 25, 90, 36, 52, 59, 31, 60, 48, 40, 104, 76, 76,
62, 34, 56, 58, 43, 35, 42, 87, 73, 56, 69, 53, 34, 98, 42, 41, 58, 89, 69, 53, 
32, 69, 70, 59, 49, 28, 40, 49, 30, 55, 95, 60, 59, 56, 48, 41, 35, 36, 65, 93, 
32, 64, 59, 27, 34, 93, 65, 53, 47, 77, 59, 55, 76, 38, 36, 70, 117, 61, 57, 82,
45, 27, 44, 48, 50, 83, 100, 34, 39, 44, 47, 40, 56, 34, 79, 48, 94, 29, 65, 43,
34, 46, 103, 50, 63, 36, 68, 27, 87, 35, 42, 64, 23, 36, 45, 43, 56, 36, 68, 56,
44, 62, 31, 54, 33, 43, 69, 74, 53, 52, 44, 41, 51, 36, 43, 70, 72, 28, 79, 40, 
69, 62, 111, 93, 62, 50, 37, 73, 72, 31, 33, 69, 77, 66, 27, 93, 40, 50, 60, 36,
83, 61, 63, 34, 52, 59, 78, 58, 59, 107, 47, 46, 63, 100, 103, 29, 58, 77, 58, 
39, 56, 39, 70, 60, 51, 86, 163, 97, 41, 52, 69, 55, 44, 110, 57, 64, 86, 53, 
54, 34, 27, 33, 118, 65, 48, 77, 51, 37, 43, 39, 34, 38, 86, 67, 39, 74, 44, 
171, 36, 93, 40, 66, 125, 72, 85, 46, 64, 33, 73, 48, 95, 56, 49, 70, 59, 42, 
33, 70, 53, 72, 76, 90, 91, 27, 99, 50, 78, 57, 43, 39, 59, 37, 71, 61, 76, 44, 
58, 51, 55, 98, 41, 59, 27, 20, 57, 58, 65, 34, 45, 69, 71, 38, 59, 48, 43, 30, 
97, 84, 55, 52, 43, 53, 70, 27, 69, 31, 65, 57, 169, 36, 53, 68, 49, 70, 82, 83,
75, 64, 34, 70, 70, 47, 52, 75, 54, 65, 33, 45, 26, 24, 89, 32, 64, 43, 28, 62, 
58, 61, 43, 65, 46, 55, 95, 79, 55, 98, 44, 44, 74, 43, 51, 53, 64, 18, 74, 57, 
31, 80, 47, 39, 66, 52, 64, 32, 80, 33, 51, 66, 73, 107, 48, 58, 68, 59, 65, 37,
53, 42, 30, 35, 31, 79, 36, 51, 37, 24, 58, 45, 25, 80, 65, 60, 33, 58, 53, 34, 
81, 37, 46, 25, 39, 99, 72, 39, 51, 35, 31, 36, 90, 50, 46, 88, 95, 58, 50, 32, 
79, 96, 58, 62, 81, 26, 51, 104, 52, 93, 56, 66, 104, 79, 38, 76, 68, 41, 52, 
23, 93, 35, 52, 39, 75, 38, 64, 35, 30, 71, 105, 69, 99, 87, 62, 83, 101, 79, 
93, 24, 54, 33, 80, 57, 51, 70, 67, 17, 25, 37, 109, 77, 70, 66, 22, 54, 33, 74,
74, 49, 45, 26, 24, 59, 47, 46, 51, 44, 62, 77, 31, 80, 69, 47, 69, 60, 61, 79, 
58, 28, 83, 57, 36, 29, 71, 36, 86, 54, 20, 35, 25, 36, 36, 38, 56, 32, 51, 88, 
59, 79, 30, 44, 42, 73, 57, 36, 19, 62, 45, 50, 103, 72, 52, 63, 47, 63, 23, 
107, 70, 52, 59, 106, 54, 76, 58, 92, 46, 21, 48, 122, 37, 46, 52, 42, 82, 69, 
53, 53, 45, 74, 47, 99, 65, 53, 97, 55, 88, 28, 102, 60, 45, 110, 49, 63, 46, 
76, 86, 79, 38, 37, 50, 40, 42, 73, 70, 98, 69, 69, 67, 46, 78, 33, 55, 77, 42, 
24, 34, 57, 60, 84, 58, 32, 38, 42, 27, 85, 41, 114, 50, 65, 65, 109, 42, 52, 
78, 49, 89, 24, 61, 44, 49, 76, 67, 46, 54, 49, 95, 44, 36, 49, 53, 49, 65, 31, 
73, 154, 68, 41, 33, 76, 70, 95, 28, 50, 91, 68, 34, 49, 60, 43, 50, 49, 77, 67,
48, 34, 53, 63, 55, 83, 68, 75, 61, 56, 81, 64, 57, 73, 54, 37, 73, 48, 99, 57, 
34, 49, 24, 43, 48, 30, 30, 51, 52, 55, 53, 59, 71, 36, 46, 77, 24, 48, 35, 72, 
58, 95, 70, 57, 39, 25, 60, 83, 26, 48, 46, 59, 39, 41, 55, 37, 32, 30, 47, 53, 
55, 69, 97, 60, 40, 54, 62, 46, 69, 51, 53, 27, 116, 38, 75, 111, 57, 34, 57, 
43, 23, 55, 24, 37, 75, 85, 50, 123, 24, 44, 57, 27, 58, 33, 41, 22, 56, 60, 49,
27, 95, 73, 56, 84, 69, 90, 78, 38, 83, 41, 61, 62, 70, 59, 102, 60, 66, 48, 94,
55, 61, 42, 55, 56, 75, 80, 52, 73, 34, 59, 62, 39, 110, 34, 47, 43, 55, 96, 49,
51, 46, 58, 59, 48, 60, 20, 68, 41, 51, 69, 96, 35, 74, 29, 105, 48, 26, 75, 49,
117, 56, 47, 45, 82, 62, 43, 40, 33, 28, 37, 57, 57, 50, 60, 50, 58, 29, 40, 63,
70, 48, 85, 98, 38, 27, 72, 64, 49, 42, 47, 54, 57, 36, 34, 83, 90, 43, 42, 122,
52, 41, 64, 56, 30, 107, 54, 27, 73, 28, 50, 29, 47, 42, 53, 50, 34, 52, 42, 55,
38, 26, 53, 61, 75, 51, 40, 55, 49, 17, 47, 55, 44, 58, 83, 24, 74, 68, 47, 89, 
38, 60, 81, 34, 63, 50, 40, 62, 62, 82, 59, 52, 45, 68, 50, 53, 134, 32, 34, 56,
42, 47, 30, 49, 42, 35, 60, 32, 26, 54, 53, 37, 71, 25, 39, 67, 30, 33, 58, 63, 
27, 70, 47, 17, 118, 68, 66, 19, 58, 33, 34, 19, 107, 55, 30, 56, 97, 45, 53, 
38, 91, 30, 77, 72, 41, 70, 39, 46, 44, 48, 96, 79, 51, 28, 44, 48, 31, 32, 37, 
48, 86, 33, 98, 29, 60, 51, 83, 74, 67, 75, 72, 64, 56, 44, 69, 111, 34, 55, 75,
55, 44, 104, 45, 46, 55, 76, 84, 77, 74, 40, 34, 29, 35, 35, 31, 56, 84, 62, 72,
99, 75, 46, 36, 95, 55, 27, 47, 56, 57, 52, 23, 64, 65, 110, 75, 55, 46, 82, 61,
69, 61, 47, 13, 81, 60, 99, 29 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_8.txt <==
[ 92, 58, 98, 55, 58, 107, 156, 54, 87, 83, 51, 84, 45, 97, 47, 94, 94, 83, 68, 
72, 49, 68, 177, 43, 70, 82, 30, 48, 74, 69, 41, 89, 53, 22, 76, 70, 113, 93, 
93, 72, 55, 92, 90, 47, 66, 99, 84, 65, 110, 87, 82, 130, 37, 54, 59, 68, 102, 
58, 94, 160, 38, 91, 88, 71, 78, 55, 52, 92, 54, 97, 63, 107, 51, 43, 58, 42, 
61, 91, 54, 88, 81, 127, 57, 45, 74, 81, 79, 64, 78, 128, 79, 82, 55, 70, 115, 
44, 54, 92, 75, 90, 37, 53, 74, 64, 60, 97, 60, 61, 96, 82, 40, 105, 45, 109, 
103, 83, 69, 73, 69, 87, 55, 60, 36, 40, 126, 70, 65, 111, 61, 70, 63, 85, 54, 
82, 63, 84, 84, 63, 98, 58, 89, 93, 48, 88, 85, 58, 33, 66, 41, 85, 72, 91, 42, 
114, 138, 102, 51, 70, 91, 85, 76, 59, 62, 52, 46, 53, 105, 84, 63, 159, 62, 70,
66, 26, 23, 83, 129, 49, 78, 59, 112, 56, 78, 28, 74, 66, 48, 91, 105, 57, 32, 
66, 58, 42, 85, 55, 32, 121, 63, 51, 105, 81, 103, 92, 53, 56, 61, 60, 122, 143,
86, 98, 98, 60, 32, 87, 46, 81, 71, 94, 45, 95, 33, 62, 35, 55, 42, 85, 89, 40, 
88, 61, 29, 30, 73, 59, 84, 82, 102, 53, 73, 52, 63, 118, 44, 52, 78, 39, 64, 
94, 70, 41, 54, 58, 106, 121, 77, 95, 71, 23, 96, 44, 53, 72, 134, 94, 54, 64, 
75, 76, 33, 47, 62, 91, 112, 60, 83, 61, 94, 104, 31, 175, 108, 62, 68, 26, 66, 
92, 91, 112, 52, 53, 57, 55, 56, 70, 59, 109, 84, 84, 101, 76, 74, 90, 54, 48, 
118, 61, 30, 112, 96, 52, 54, 67, 41, 143, 97, 94, 100, 53, 80, 92, 32, 123, 60,
73, 48, 54, 54, 132, 38, 53, 45, 76, 37, 105, 40, 65, 25, 76, 81, 91, 52, 156, 
49, 62, 73, 85, 90, 59, 52, 27, 75, 84, 45, 49, 56, 103, 135, 51, 46, 89, 64, 
56, 92, 110, 86, 129, 50, 88, 54, 48, 88, 66, 70, 118, 128, 77, 98, 115, 68, 45,
81, 73, 78, 68, 62, 31, 172, 39, 26, 80, 86, 113, 96, 58, 69, 92, 56, 64, 87, 
110, 58, 110, 103, 71, 83, 34, 58, 72, 62, 53, 46, 30, 33, 89, 98, 30, 74, 68, 
61, 111, 90, 80, 73, 66, 75, 84, 112, 57, 67, 90, 70, 69, 108, 102, 92, 84, 67, 
103, 67, 40, 80, 82, 65, 92, 62, 82, 36, 69, 61, 73, 199, 45, 83, 54, 72, 59, 
39, 63, 54, 43, 64, 73, 100, 73, 66, 44, 200, 100, 80, 74, 78, 38, 64, 81, 82, 
91, 57, 167, 57, 52, 76, 86, 90, 58, 63, 56, 53, 39, 51, 53, 105, 60, 116, 177, 
97, 126, 54, 92, 77, 56, 28, 52, 47, 72, 44, 60, 56, 52, 46, 57, 64, 41, 40, 84,
76, 45, 67, 93, 60, 105, 107, 64, 46, 68, 64, 34, 40, 65, 52, 57, 121, 64, 65, 
64, 74, 63, 48, 96, 40, 87, 107, 93, 69, 41, 66, 142, 118, 109, 51, 134, 105, 
82, 85, 77, 101, 44, 68, 78, 79, 34, 128, 106, 21, 85, 66, 24, 38, 78, 94, 56, 
44, 48, 64, 86, 94, 65, 66, 62, 138, 49, 62, 52, 80, 47, 47, 24, 42, 73, 96, 76,
74, 64, 60, 122, 84, 66, 57, 39, 98, 59, 50, 41, 40, 87, 46, 47, 60, 117, 54, 
50, 66, 68, 44, 63, 54, 52, 76, 79, 95, 33, 53, 72, 62, 25, 43, 46, 63, 117, 97,
97, 39, 59, 76, 44, 71, 37, 62, 48, 55, 50, 52, 91, 47, 67, 24, 56, 53, 57, 96, 
135, 63, 70, 48, 66, 42, 108, 113, 38, 76, 53, 63, 107, 95, 62, 46, 56, 56, 96, 
26, 65, 55, 73, 92, 66, 66, 50, 82, 63, 49, 86, 61, 58, 124, 65, 71, 96, 62, 78,
61, 29, 81, 70, 57, 52, 41, 60, 67, 47, 45, 64, 46, 56, 113, 160, 112, 76, 57, 
72, 154, 106, 118, 55, 50, 51, 91, 42, 85, 74, 91, 84, 54, 97, 87, 135, 42, 94, 
82, 56, 46, 100, 50, 119, 94, 53, 52, 102, 77, 47, 46, 68, 65, 133, 75, 71, 54, 
54, 39, 22, 57, 70, 64, 70, 88, 38, 58, 62, 57, 137, 59, 52, 69, 70, 90, 87, 51,
80, 39, 34, 86, 101, 107, 62, 63, 79, 39, 93, 95, 63, 46, 44, 42, 86, 49, 64, 
39, 96, 57, 40, 82, 118, 72, 68, 35, 93, 115, 88, 54, 57, 41, 63, 49, 77, 56, 
78, 74, 109, 58, 80, 117, 51, 66, 77, 99, 92, 80, 80, 33, 61, 83, 78, 109, 57, 
48, 50, 86, 52, 58, 34, 88, 92, 37, 90, 47, 79, 67, 45, 68, 63, 88, 77, 72, 103,
69, 40, 94, 33, 33, 93, 76, 64, 55, 52, 49, 55, 45, 56, 104, 76, 68, 70, 30, 26,
50, 76, 67, 63, 51, 65, 107, 93, 61, 44, 65, 31, 101, 105, 70, 33, 76, 62, 48, 
102, 61, 106, 44, 94, 61, 92, 85, 41, 117, 29, 75, 38, 49, 60, 46, 97, 111, 56, 
51, 65, 54, 146, 59, 69, 102, 66, 71, 110, 78, 53, 33, 88, 78, 66, 111, 51, 100,
57, 91, 36, 90, 75, 44, 45, 60, 28, 56, 88, 100, 69, 182, 72, 101, 39, 102, 35, 
68, 106, 75, 39, 65, 68, 77, 103, 69, 127, 31, 97, 43, 60, 78, 78, 89, 67, 151, 
57, 70, 60, 90, 74, 81, 76, 72, 35, 88, 108, 65, 74, 95, 47, 79, 59, 103, 174, 
84, 36, 105, 88, 96, 96, 93, 63, 123, 42, 78, 56, 116, 48, 66, 72, 68, 49, 80, 
48, 117, 106, 58, 71, 41, 66, 101, 44, 73, 72, 68, 54, 43, 84, 109, 43, 30, 68, 
88, 78, 40, 57, 92, 107, 55, 36, 74, 115, 45, 57, 51, 91, 100, 66, 113, 94, 56, 
32, 75, 53, 61, 63, 45, 55, 63, 70, 93, 79, 53, 102, 66, 55, 87, 41, 71, 73, 52,
84, 121, 93, 63, 113, 89, 100, 85, 107, 97, 38, 72, 73, 182, 120, 88, 73, 53, 
46, 139, 35, 114, 39, 109, 83, 62, 91, 78, 145, 41, 48, 88, 80, 58, 77, 87, 32, 
48, 63, 78, 64, 29, 52, 83, 82, 77, 75, 84, 94, 64, 79, 27, 58, 50, 95, 190, 28,
86, 76, 72, 84, 83, 64, 73, 70, 95, 46, 66, 65, 41, 73, 60, 144, 60, 93, 46, 99,
47, 110, 147, 75, 98, 39, 63, 81, 129, 48, 71, 54, 81, 81, 64, 110, 58, 53, 98, 
57, 93, 38, 61, 45, 111, 90, 71, 101, 128, 64, 68, 103, 130, 62, 210, 154, 118, 
136, 56, 104, 105, 105, 67, 131, 40, 61, 76, 76, 142, 44, 99, 60, 85, 51, 36, 
115, 68, 119, 117, 99, 53, 32, 41, 46, 81, 58, 32, 25, 52, 59, 64, 40, 57, 68, 
73, 46, 70, 55, 57, 60, 64, 51, 84, 77, 68, 55, 82, 47, 45, 65, 86, 46, 119, 44,
76, 31, 85, 53, 86, 101, 79, 96, 51, 96, 47, 75, 105, 90, 60, 78, 49, 58, 62, 
86, 80, 75, 72, 65, 83, 84, 81, 66, 80, 104, 130, 26, 16, 148, 121, 50, 88, 82, 
83, 82, 114, 53, 110, 84, 54, 82, 59, 59, 48, 86, 48, 71, 87, 72, 65, 73, 49, 
67, 83, 53, 84, 131, 99, 55, 96, 85, 119, 82, 71, 64, 47, 84, 106, 65, 41, 136, 
27, 78, 49, 82, 61, 55, 77, 53, 124, 68, 54, 52, 57, 88, 51, 64, 92, 55, 47, 47,
102, 109, 42, 92, 79, 84, 89, 58, 95, 80, 81, 61, 117, 30, 106, 34, 66, 64, 50, 
69, 124, 60, 53, 85, 40, 102, 42, 114, 58, 144, 122, 48, 64, 92, 79, 114, 34, 
72, 119, 57, 70, 84, 81, 48, 112, 116, 22, 71, 95, 126, 59, 99, 48, 81, 41, 74, 
70, 42, 46, 54, 59, 80, 92, 61, 91, 86, 65, 90, 89, 82, 111, 122, 38, 87, 103, 
40, 50, 50, 55, 79, 70, 56, 86, 77, 61, 98, 54, 98, 62, 110, 36, 48, 86, 67, 43,
94, 69, 48, 124, 40, 83, 35, 99, 77, 60, 108, 42, 83, 143, 49, 75, 75, 48, 90, 
71, 126, 73, 160, 68, 56, 57, 63, 51, 93, 28, 91, 106, 74, 90, 63, 50, 84, 138, 
168, 84, 48, 64, 85, 112, 62, 52, 64, 69, 53, 131, 91, 102, 91, 75, 67, 46, 96, 
102, 108, 46, 57, 38, 109, 45, 81, 67, 58, 41, 96, 54, 86, 43, 69, 66, 56, 83, 
70, 52, 158, 70, 34, 58, 80, 78, 46, 54, 122, 132, 45, 48, 48, 52, 75, 99, 51, 
40, 74, 66, 91, 106, 37, 129, 39, 77, 33, 64, 59, 35, 38, 42, 30, 106, 45, 123, 
67, 105, 115, 72, 80, 52, 76, 84, 42, 126, 84, 86, 82, 32, 113, 27, 94, 38, 81, 
58, 64, 72, 58, 70, 57, 65, 51, 100, 60, 63, 65, 43, 79, 68, 55, 40, 77, 91, 87,
86, 96, 62, 91, 64, 61, 106, 86, 49, 73, 94, 46, 36, 65, 33, 56, 118, 60, 52, 
49, 78, 37, 51, 74, 63, 114, 118, 90, 96, 96, 60, 70, 51, 77, 90, 90, 53, 62, 
69, 68, 101, 64, 124, 97, 68, 44, 54, 62, 77, 151, 81, 94, 97, 44, 62, 127, 96, 
47, 85, 96, 88, 54, 55, 46, 42, 37, 58, 65, 41, 48, 121, 74, 42, 71, 71, 48, 52,
140, 89, 94, 72, 89, 72, 94, 55, 30, 89, 90, 51, 34, 62, 81, 85, 35, 89, 57, 67,
48, 74, 54, 102, 74, 49, 53, 34, 56, 105, 62, 165, 53, 64, 58, 105, 35, 43, 48, 
71, 76, 50, 41, 36, 84, 52, 109, 65, 57, 29, 64, 40, 34, 36, 33, 83, 41, 46, 61,
68, 63, 61, 73, 87, 72, 82, 70, 83, 53, 53, 36, 91, 54, 43, 126, 80, 96, 51, 
101, 100, 80, 122, 63, 60, 99, 73, 65, 100, 121, 34, 112, 100, 139, 120, 79, 65,
47, 52, 73, 148, 106, 65, 85, 33, 117, 93, 110, 118, 52, 97, 111, 80, 147, 49, 
173, 81, 38, 46, 67, 58, 74, 82, 158, 54, 55, 49, 55, 55, 124, 99, 142, 41, 49, 
58, 88, 58, 32, 41, 58, 97, 74, 66, 30, 79, 72, 93, 91, 39, 45, 80, 85, 97, 87, 
26, 143, 42, 39, 64, 92, 117, 64, 38, 75, 55, 70, 85, 126, 66, 86, 67, 45, 63, 
60, 88, 34, 57, 65, 73, 98, 39, 51, 55, 64, 62, 113, 103, 82, 82, 52, 86, 50, 
86, 38, 87, 47, 73, 54, 67, 79, 55, 114, 91, 25, 53, 68, 55, 46, 68, 62, 77, 53,
54, 105, 79, 90, 46, 67, 45, 59, 36, 38, 78, 90, 64, 81, 34, 61, 89, 116, 92, 
57, 51, 48, 64, 54, 46, 38, 98, 50, 82, 73, 70, 72, 42, 96, 64, 50, 54, 35, 22, 
57, 49, 93, 48, 73, 63, 102, 54, 56, 82, 89, 46, 51, 78, 97, 54, 70, 44, 57, 50,
78, 108, 40, 65, 46, 47, 82, 84, 61, 55, 86, 62, 65, 80, 69, 119, 84, 53, 64, 
43, 66, 92, 52, 51, 76, 99, 95, 40, 48, 37, 105, 103, 59, 46, 64, 57, 58, 57, 
63, 41, 82, 53, 92, 80, 93, 94, 39, 35, 61, 82, 55, 120, 121, 122, 164, 50, 92, 
98, 49, 55, 90, 90, 66, 52, 44, 92, 80, 122, 78, 111, 25, 75, 118, 73, 46, 53, 
96, 89, 60, 84, 35, 73, 122, 71, 42, 113, 50, 42, 88, 68, 50, 72, 44, 86, 60, 
72, 56, 104, 106, 57, 60, 95, 87, 75, 51, 113, 33, 61, 73, 79, 62, 63, 55, 90, 
115, 39, 64, 42, 51, 50, 37, 40, 111, 52, 78, 120, 78, 66, 66, 85, 46, 94, 100, 
118, 49, 65, 39, 86, 86, 97, 71, 99, 79, 142, 96, 39, 162, 73, 87, 88, 44, 46, 
52, 39, 69, 67, 110, 57, 55, 93, 69, 37, 69, 52, 31, 90, 50, 91, 69, 140, 56, 
64, 91, 35, 44, 52, 45, 125, 112, 41, 33, 67, 39, 42, 97, 58, 56, 72, 52, 91, 
73, 64, 54, 82, 90, 97, 48, 73, 44, 60, 74, 48, 130, 39, 38, 103, 50, 101, 120, 
65, 60, 60, 65, 138, 51, 55, 69, 51, 116, 56, 176, 81, 92, 60, 64, 46, 77, 141, 
80, 116, 43, 72, 50, 133, 59, 83, 101, 38, 78, 69, 73, 94, 45, 73, 50, 75, 51, 
153, 76, 43, 40, 71, 44, 65, 61, 66, 94, 66, 52, 62, 83, 61, 59, 98, 62, 42, 80,
122, 161, 84, 77, 90, 52, 52, 47, 108, 92, 70, 71, 70, 78, 74, 72, 46, 90, 62, 
68, 51, 119, 59, 104, 39, 34, 66, 83, 89, 60, 60, 38, 111, 44, 44, 107, 89, 95, 
65, 83, 53, 70, 56, 36, 91, 60, 104, 111, 93, 70, 66, 50, 79, 68, 84, 86, 37, 
62, 75, 81, 130, 83, 132, 20, 112, 112, 51, 58, 108, 93, 123, 74, 81, 82, 81, 
94, 36, 47, 44, 39, 85, 46, 41, 95, 105, 48, 54, 72, 110, 71, 195, 148, 80, 36, 
101, 91, 87, 60, 39, 63, 86, 87, 53, 88, 89, 70, 83, 65, 96, 86, 127, 81, 27, 
65, 106, 107, 54, 34, 39, 54, 48, 91, 99, 54, 94, 51, 74, 67, 73, 57, 51, 44, 
80, 105, 160, 52, 30, 84, 92, 137, 50, 147, 64, 31, 28, 61, 55, 71, 47, 60, 62, 
77, 110, 44, 73, 102, 54, 75, 37, 45, 100, 52, 111, 123, 62, 126, 56, 74, 85, 
129, 71, 79, 93, 63, 82, 64, 88, 91, 68, 44, 81, 100, 79, 55, 30, 90, 56, 105, 
64, 72, 101, 46, 100, 47, 74, 34, 69, 119, 60, 94, 55, 104, 40, 50, 70, 46, 67, 
102, 65, 112, 61, 71, 73, 53, 95, 91, 86, 109, 102, 53, 84, 46, 52, 41, 68, 37, 
88, 98, 50, 122, 56, 71, 86, 56, 76, 68, 162, 53, 80, 80, 88, 70, 83, 60, 99, 
56, 114, 58, 51, 71, 72, 48, 44, 81, 90, 122, 80, 132, 90, 80, 78, 106, 178, 36,
73, 80, 119, 109, 110, 45, 92, 134, 40, 110, 39, 47, 92, 82, 51, 69, 31, 120, 
32, 139, 100, 96, 104, 89, 53, 56, 68, 132, 94, 59, 106, 79, 81, 72, 43, 52, 35,
48, 76, 52, 42, 76, 93, 58, 105, 38, 97, 67, 55, 79, 100, 69, 179, 64, 47, 85, 
114, 150, 42, 82, 50, 89, 76, 74, 82, 49, 48, 94, 40, 93, 57, 58, 103, 47, 92, 
74, 83, 48, 98, 125, 75, 26, 58, 46, 75, 94, 86, 76, 42, 45, 88, 47, 74, 125, 
92, 66, 74, 102, 101, 54, 56, 75, 98, 58, 39, 64, 124, 55, 45, 88, 76, 54, 63, 
82, 33, 41, 93, 50, 63, 96, 88, 147, 26, 48, 66, 62, 57, 52, 74, 61, 95, 90, 22,
78, 78, 57, 77, 83, 68, 90, 112, 90, 84, 62, 47, 55, 86, 59, 78, 62, 81, 105, 
103, 94, 62, 68, 109, 47, 94, 84, 64, 111, 119, 40, 58, 59, 32, 58, 131, 50, 
118, 68, 103, 60, 75, 52, 96, 59, 56, 91, 81, 51, 45, 83, 79, 77, 68, 44, 68, 
85, 54, 191, 108, 71, 61, 68, 92, 41, 51, 86, 92, 105, 47, 130, 59, 96, 57, 112,
49, 43, 62, 50, 48, 152, 60, 86, 52, 52, 53, 60, 44, 68, 46, 57, 86, 51, 53, 44,
86, 51, 55, 133, 76, 107, 50, 74, 91, 47, 53, 92, 41, 99, 34, 66, 38, 53, 52, 
74, 58, 51, 80, 86, 56, 117, 59, 68, 65, 79, 52, 58, 86, 46, 78, 74, 55, 43, 
112, 89, 57, 75, 66, 45, 36, 114, 32, 48, 86, 38, 78, 53, 55, 40, 49, 144, 76, 
61, 39, 75, 117, 88, 133, 50, 98, 88, 71, 67, 80, 35, 56, 60, 69, 48, 81, 139, 
53, 81, 82, 53, 78, 32, 64, 62, 55, 79, 42, 53, 77, 68, 63, 72, 37, 127, 70, 53,
105, 76, 67, 67, 69, 68, 55, 65, 55, 50, 85, 90, 33, 40, 76, 35, 86, 68, 45, 33,
86, 60, 60, 48, 64, 47, 101, 104, 49, 90, 93, 72, 36, 74, 59, 70, 74, 57, 154, 
83, 79, 96, 74, 49, 26, 63, 75, 59, 142, 78, 78, 76, 110, 25, 92, 43, 102, 47, 
66, 59, 102, 55, 58, 61, 49, 84, 55, 82, 40, 107, 59, 74, 90, 47, 128, 41, 83, 
34, 72, 38, 127, 60, 46, 132, 30, 77, 69, 112, 42, 89, 99, 108, 69, 72, 70, 90, 
93, 60, 62, 78, 74, 39, 51, 125, 95, 81, 60, 112, 73, 82, 56, 66, 65, 54, 63, 
93, 52, 69, 60, 100, 40, 56, 111, 77, 34, 103, 115, 55, 57, 49, 83, 99, 104, 
102, 47, 90, 31, 98, 49, 80, 88, 68, 63, 44, 65, 67, 51, 58, 90, 77, 56, 122, 
54, 56, 68, 108, 48, 90, 80, 49, 69, 66, 90, 55, 48, 71, 53, 114, 103, 75, 59, 
73, 63, 97, 70, 66, 50, 49, 165, 72, 70, 33, 87, 57, 85, 114, 81, 51, 29, 84, 
69, 53, 144, 73, 64, 85, 122, 67, 50, 80, 36, 47, 31, 61, 55, 62, 59, 76, 116, 
120, 44, 139, 61, 75, 75, 68, 98, 79, 55, 63, 70, 92, 133, 112, 55, 78, 100, 90,
48, 71, 78, 92, 117, 120, 67, 48, 40, 86, 42, 88, 79, 89, 39, 70, 101, 113, 61, 
51, 53, 54, 65, 82, 83, 89, 64, 47, 89, 57, 85, 50, 52, 38, 81, 51, 59, 56, 80, 
83, 47, 93, 146, 70, 98, 67, 62, 126, 72, 72, 60, 35, 71, 56, 73, 68, 35, 79, 
137, 63, 80, 41, 70, 53, 61, 36, 49, 115, 72, 113, 60, 56, 116, 47, 143, 61, 85,
114, 91, 77, 59, 110, 130, 55, 34, 54, 87, 72, 46, 44, 52, 103, 103, 96, 49, 
151, 50, 78, 88, 66, 46, 66, 62, 60, 132, 142, 126, 69, 49, 45, 168, 56, 139, 
90, 50, 47, 87, 58, 81, 71, 55, 78, 66, 113, 39, 62, 80, 96, 66, 72, 100, 36, 
44, 111, 50, 61, 66, 54, 95, 64, 121, 96, 81, 36, 67, 39, 69, 66, 83, 96, 99, 
76, 64, 129, 45, 70, 51, 64, 56, 62, 68, 124, 69, 47, 33, 58, 40, 40, 82, 48, 
71, 51, 44, 81, 60, 32, 56, 83, 46, 50, 53, 86, 97, 78, 56, 65, 32, 77, 79, 107,
105, 76, 58, 135, 75, 39, 104, 65, 74, 52, 50, 98, 63, 71, 77, 24, 72, 63, 63, 
72, 147, 87, 60, 45, 53, 98, 61, 89, 100, 81, 101, 48, 73, 63, 75, 41, 75, 55, 
40, 47, 36, 72, 31, 59, 102, 69, 53, 66, 64, 128, 86, 33, 50, 64, 87, 59, 51, 
123, 94, 102, 101, 98, 49, 74, 68, 72, 121, 130, 67, 87, 59, 57, 37, 35, 51, 82,
75, 85, 31, 108, 53, 89, 109, 42, 55, 72, 67, 50, 45, 90, 50, 78, 78, 100, 78, 
49, 51, 43, 79, 42, 30, 116, 67, 67, 79, 174, 115, 40, 101, 41, 85, 51, 43, 75, 
64, 52, 53, 68, 68, 56, 97, 82, 54, 84, 95, 72, 89, 106, 96, 38, 67, 93, 101, 
72, 55, 45, 85, 36, 110, 82, 88, 67, 77, 42, 43, 55, 43, 104, 61, 79, 66, 93, 
79, 26, 83, 45, 50, 70, 80, 91, 39, 117, 78, 41, 80, 52, 63, 41, 76, 95, 52, 74,
41, 73, 97, 92, 54, 53, 100, 36, 74, 38, 54, 88, 96, 69, 99, 65, 68, 140, 66, 
79, 73, 67, 74, 64, 80, 84, 85, 112, 72, 87, 105, 62, 73, 74, 63, 54, 80, 80, 
65, 86, 44, 104, 83, 72, 73, 84, 57, 52, 71, 67, 102, 80, 47, 129, 82, 81, 54, 
42, 100, 22, 43, 81, 67, 121, 32, 90, 99, 49, 86, 123, 110, 59, 40, 104, 51, 
104, 151, 50, 114, 112, 60, 136, 82, 112, 150, 67, 88, 59, 101, 135, 122, 75, 
90, 50, 88, 53, 108, 46, 34, 55, 60, 49, 100, 132, 76, 70, 93, 106, 76, 59, 110,
85, 62, 65, 50, 42, 107, 80, 74, 42, 84, 64, 51, 32, 56, 35, 132, 65, 106, 71, 
148, 55, 63, 72, 53, 49, 55, 135, 77, 93, 62, 119, 113, 142, 65, 62, 78, 72, 49,
60, 126, 51, 86, 102, 89, 79, 93, 93, 39, 50, 72, 102, 108, 108, 51, 70, 87, 82,
101, 173, 73, 42, 42, 73, 110, 84, 92, 53, 80, 75, 95, 80, 64, 64, 107, 85, 72, 
89, 78, 90, 47, 74, 40, 45, 94, 64, 39, 123, 115, 135, 72, 27, 45, 84, 46, 101, 
58, 126, 68, 117, 66, 65, 57, 72, 47, 37, 66, 122, 76, 81, 61, 46, 39, 59, 98, 
86, 49, 61, 40, 70, 42, 83, 97, 63, 55, 60, 38, 83, 70, 93, 53, 50, 77, 94, 114,
74, 84, 84, 46, 75, 74, 76, 69, 92, 43, 70, 99, 124, 72, 100, 47, 92, 64, 67, 
65, 59, 53, 96, 91, 49, 121, 75, 38, 82, 41, 93, 88, 120, 56, 86, 68, 72, 66, 
140, 88, 67, 78, 75, 37, 153, 49, 49, 107, 92, 64, 66, 145, 57, 92, 98, 92, 73, 
104, 41, 72, 61, 84, 71, 77, 62, 76, 84, 43, 66, 45, 37, 34, 96, 42, 79, 54, 45,
63, 64, 95, 94, 90, 155, 44, 36, 38, 100, 82, 73, 68, 40, 107, 86, 91, 75, 88, 
37, 127, 115, 106, 74, 38, 56, 94, 66, 70, 69, 81, 84, 60, 100, 85, 52, 62, 66, 
65, 58, 75, 79, 99, 71, 84, 70, 65, 104, 64, 112, 34, 80, 111, 81, 77, 36, 49, 
75, 53, 57, 51, 47, 62, 33, 91, 109, 106, 17, 59, 42, 149, 59, 66, 18, 103, 116,
37, 46, 62, 56, 54, 92, 68, 25, 75, 73, 40, 58, 118, 85, 67, 86, 77, 70, 67, 78,
101, 64, 98, 88, 86, 93, 78, 44, 30, 78, 121, 117, 78, 66, 50, 69, 97, 74, 84, 
90, 52, 44, 56, 50, 28, 72, 79, 73, 78, 122, 45, 112, 87, 49, 48, 34, 41, 40, 
126, 66, 107, 38, 49, 62, 64, 101, 43, 48, 51, 73, 129, 61, 48, 42, 70, 68, 73, 
80, 70, 127, 67, 47, 90, 113, 61, 63, 78, 36, 67, 79, 68, 53, 63, 82, 114, 66, 
79, 76, 63, 159, 71, 121, 47, 77, 67, 33, 71, 129, 69, 88, 75, 66, 87, 137, 52, 
50, 63, 82, 45, 108, 42, 46, 82, 69, 74, 84, 64, 81, 27, 83, 72, 70, 55, 111, 
47, 69, 51, 131, 94, 85, 59, 132, 53, 46, 67, 74, 74, 111, 50, 80, 38, 52, 95, 
122, 102, 81, 91, 51, 50, 74, 67, 83, 86, 25, 55, 51, 63, 94, 89, 59, 31, 38, 
22, 68, 92, 96, 43, 70, 34, 70, 36, 59, 78, 40, 59, 144, 126, 25, 86, 90, 84, 
62, 181, 57, 71, 81, 99, 58, 38, 42, 104, 97, 69, 99, 89, 80, 86, 55, 64, 105, 
76, 75, 61, 94, 73, 58, 108, 49, 80, 56, 84, 41, 60, 51, 84, 105, 74, 100, 94, 
73, 70, 90, 91, 162, 42, 69, 79, 93, 79, 41, 66, 67, 62, 78, 63, 48, 113, 72, 
55, 69, 38, 66, 73, 56, 55, 45, 122, 84, 100, 112, 54, 82, 71, 90, 53, 76, 59, 
61, 60, 65, 65, 46, 86, 78, 53, 54, 87, 52, 104, 64, 105, 37, 64, 75, 67, 88, 
76, 42, 142, 71, 77, 90, 88, 66, 80, 49, 105, 100, 101, 34, 69, 82, 83, 62, 64, 
41, 44, 99, 41, 56, 69, 40, 50, 88, 54, 102, 91, 55, 114, 60, 60, 31, 65, 66, 
33, 61, 114, 63, 159, 64, 85, 118, 54, 54, 69, 107, 46, 47, 54, 83, 73, 69, 80, 
47, 127, 84, 56, 89, 75, 64, 56, 62, 90, 38, 88, 96, 79, 63, 98, 112, 64, 73, 
55, 77, 52, 92, 78, 57, 89, 69, 74, 75, 84, 86, 58, 64, 127, 49, 50, 88, 65, 
114, 73, 42, 69, 55, 78, 73, 24, 65, 70, 70, 125, 64, 53, 53, 48, 38, 72, 50, 
58, 43, 67, 74, 57, 106, 47, 74, 93, 54, 64, 119, 68, 84, 69, 25, 85, 60, 64, 
124, 36, 71, 118, 51, 74, 45, 81, 53, 93, 39, 111, 96, 109, 94, 77, 49, 72, 61, 
79, 101, 53, 68, 77, 31, 75, 72, 48, 102, 35, 65, 71, 71, 128, 92, 54, 45, 157, 
109, 46, 36, 55, 51, 47, 80, 52, 80, 29, 49, 84, 59, 75, 28, 67, 70, 42, 113, 
67, 81, 49, 59, 106, 94, 78, 87, 124, 77, 60, 137, 48, 45, 68, 53, 64, 86, 55, 
64, 54, 75, 60, 50, 42, 60, 92, 51, 72, 78, 95, 100, 67, 67, 72, 60, 28, 73, 75,
43, 41, 56, 70, 165, 70, 77, 83, 75, 112, 74, 108, 146, 71, 44, 34, 108, 15, 79,
67, 142, 47, 68, 77, 130, 110, 64, 59, 117, 160, 58, 96, 70, 83, 88, 89, 67, 62,
148, 77, 115, 75, 82, 85, 48, 66, 48, 86, 75, 48, 74, 117, 69, 51, 49, 51, 32, 
135, 66, 89, 80, 113, 93, 59, 62, 46, 59, 57, 52, 46, 53, 59, 136, 48, 83, 77, 
111, 74, 68, 91, 52, 43, 79, 74, 111, 57, 75, 56, 49, 132, 51, 95, 102, 57, 80, 
72, 64, 57, 48, 58, 75, 55, 83, 92, 166, 49, 81, 97, 82, 61, 75, 56, 77, 74, 88,
152, 81, 127, 74, 161, 80, 64, 130, 111, 76, 50, 94, 87, 47, 62, 36, 90, 127, 
53, 66, 73, 67, 91, 46, 84, 68, 67, 115, 105, 74, 60, 29, 103, 92, 101, 62, 61, 
92, 94, 81, 67, 63, 66, 120, 55, 39, 78, 105, 49, 65, 47, 39, 101, 45, 103, 38, 
28, 56, 56, 64, 32, 39, 41, 83, 20, 59, 95, 74, 80, 38, 57, 97, 78, 64, 58, 33, 
60, 77, 107, 97, 26, 40, 51, 88, 83, 67, 98, 64, 89, 75, 98, 38, 54, 83, 96, 37,
62, 138, 72, 87, 73, 73, 60, 88, 57, 97, 78, 71, 42, 70, 52, 102, 67, 58, 69, 
71, 50, 86, 55, 60, 127, 121, 86, 41, 124, 37, 48, 97, 94, 194, 47, 92, 34, 90, 
57, 99, 66, 84, 66, 75, 128, 66, 81, 52, 42, 110, 69, 99, 52, 51, 65, 93, 65, 
56, 82, 65, 87, 107, 69, 83, 61, 55, 40, 89, 61, 65, 115, 73, 78, 90, 61, 95, 
41, 72, 91, 63, 56, 59, 71, 153, 76, 134, 82, 54, 75, 99, 102, 62, 94, 39, 74, 
142, 36, 59, 84, 62, 93, 89, 68, 64, 81, 97, 87, 48, 172, 88, 108, 72, 68, 69, 
60, 104, 52, 122, 36, 91, 177, 60, 114, 46, 54, 61, 60, 70, 61, 64, 52, 65, 73, 
45, 54, 58, 55, 75, 48, 56, 87, 68, 99, 77, 92, 70, 62, 67, 47, 72, 87, 106, 83,
73, 85, 68, 40, 54, 92, 106, 42, 55, 113, 57, 43, 80, 81, 31, 76, 43, 39, 83, 
72, 57, 36, 42, 32, 75, 87, 46, 164, 56, 49, 128, 60, 56, 127, 40, 95, 58, 16, 
45, 100, 46, 51, 101, 120, 28, 78, 84, 52, 103, 64, 111, 86, 53, 64, 77, 59, 86,
94, 138, 40, 65, 104, 115, 115, 68, 54, 108, 56, 46, 182, 100, 78, 69, 62, 36, 
54, 106, 84, 82, 160, 91, 115, 52, 54, 53, 45, 54, 60, 72, 50, 80, 118, 53, 146,
39, 39, 62, 65, 122, 82, 65, 73, 35, 42, 57, 55, 54, 60, 138, 45, 66, 62, 85, 
65, 67, 60, 58, 169, 94, 25, 82, 51, 40, 83, 130, 71, 47, 96, 65, 136, 47, 74, 
101, 59, 79, 58, 69, 61, 50, 118, 47, 43, 98, 90, 53, 146, 75, 84, 104, 62, 50, 
72, 108, 65, 78, 68, 90, 68, 107, 87, 57, 52, 33, 71, 47, 70, 73, 60, 62, 42, 
61, 68, 33, 60, 63, 72, 89, 85, 64, 128, 47, 52, 87, 60, 98, 90, 73, 82, 52, 68,
58, 32, 60, 44, 128, 56, 92, 132, 53, 99, 69, 72, 67, 57, 46, 48, 83, 81, 71, 
67, 67, 41, 48, 40, 70, 114, 70, 70, 71, 55, 47, 44, 78, 127, 36, 78, 76, 84, 
74, 92, 90, 45, 46, 176, 80, 104, 80, 68, 74, 62, 68, 88, 63, 56, 77, 47, 66, 
35, 43, 108, 55, 66, 33, 80, 87, 86, 61, 88, 64, 94, 70, 100, 91, 97, 97, 69, 
43, 78, 58, 50, 111, 88, 54, 98, 79, 36, 80, 51, 141, 78, 99, 78, 32, 128, 57, 
49, 77, 32, 104, 99, 56, 46, 56, 106, 45, 55, 99, 45, 95, 97, 87, 108, 60, 65, 
41, 129, 88, 121, 44, 91, 63, 166, 113, 110, 104, 45, 45, 57, 101, 71, 83, 77, 
80, 60, 57, 72, 144, 102, 69, 72, 96, 85, 51, 49, 72, 97, 36, 118, 29, 84, 57, 
80, 74, 98, 63, 78, 59, 48, 39, 47, 77, 125, 85, 72, 69, 43, 81, 75, 80, 91, 64,
46, 82, 53, 85, 86, 33, 69, 58, 69, 70, 62, 71, 61, 42, 96, 58, 43, 62, 82, 70, 
75, 53, 84, 56, 37, 56, 88, 58, 53, 80, 80, 73, 46, 76, 76, 52, 57, 68, 119, 88,
53, 144, 128, 49, 83, 27, 64, 65, 92, 60, 79, 74, 99, 36, 73, 98, 53, 44, 109, 
76, 104, 111, 76, 80, 66, 126, 45, 44, 45, 95, 103, 63, 110, 79, 70, 41, 80, 98,
78, 97, 51, 59, 58, 46, 95, 104, 70, 59, 36, 52, 70, 63, 102, 68, 58, 39, 85, 
66, 78, 57, 80, 92, 82, 26, 103, 22, 71, 68, 67, 71, 87, 64, 88, 76, 52, 44, 50,
31, 75, 45, 56, 40, 70, 116, 97, 91, 36, 57, 63, 108, 26, 83, 64, 33, 45, 45, 
101, 32, 66, 60, 79, 66, 36, 54, 70, 62, 145, 73, 62, 62, 68, 77, 25, 35, 58, 
52, 117, 42, 40, 112, 122, 51, 46, 73, 50, 62, 87, 73, 80, 75, 83, 99, 45, 62, 
66, 102, 56, 105, 66, 113, 73, 61, 63, 36, 29, 79, 101, 53, 33, 72, 81, 116, 49,
31, 70, 49, 112, 52, 105, 129, 98, 48, 49, 82, 55, 66, 109, 106, 68, 81, 23, 
115, 86, 74, 32, 72, 130, 82, 65, 90, 44, 66, 17, 70, 69, 77, 106, 40, 23, 35, 
113, 88, 94, 119, 81, 78, 87, 77, 34, 135, 53, 59, 29, 139, 58, 53, 66, 53, 66, 
80, 96, 68, 76, 71, 55, 94, 84, 68, 93, 63, 56, 66, 72, 62, 64, 102, 67, 73, 
105, 59, 57, 78, 115, 60, 69, 69, 98, 71, 144, 70, 160, 66, 41, 72, 43, 53, 77, 
124, 44, 52, 59, 110, 91, 82, 66, 66, 85, 129, 87, 64, 29, 75, 126, 99, 60, 51, 
85, 143, 63, 44, 88, 62, 35, 36, 68, 51, 46, 44, 103, 69, 42, 88, 62, 49, 33, 
71, 48, 39, 51, 62, 71, 59, 81, 56, 71, 54, 68, 86, 85, 53, 64, 106, 68, 46, 
112, 86, 73, 110, 76, 46, 40, 42, 55, 60, 63, 48, 79, 44, 113, 67, 59, 52, 190, 
84, 101, 66, 37, 43, 66, 36, 51, 50, 71, 109, 138, 40, 115, 55, 81, 103, 57, 67,
61, 100, 78, 57, 56, 59, 92, 87, 58, 69, 66, 68, 68, 60, 81, 42, 68, 135, 56, 
34, 69, 37, 97, 105, 52, 114, 65, 56, 75, 90, 25, 96, 59, 116, 83, 116, 78, 51, 
55, 48, 110, 68, 83, 88, 16, 82, 45, 60, 56, 49, 79, 97, 101, 73, 89, 126, 47, 
95, 53, 78, 60, 82, 78, 39, 76, 55, 49, 113, 61, 53, 84, 32, 101, 43, 71, 97, 
62, 37, 61, 78, 45, 49, 90, 134, 39, 26, 75, 65, 68, 71, 58, 88, 56, 44, 125, 
79, 46, 50, 40, 56, 37, 78, 82, 53, 72, 66, 123, 81, 77, 72, 23, 104, 73, 63, 
68, 42, 94, 58, 161, 28, 114, 65, 53, 113, 109, 58, 59, 60, 70, 86, 44, 71, 97, 
73, 65, 81, 58, 54, 113, 121, 79, 57, 40, 48, 81, 44, 84, 61, 56, 49, 78, 38, 
74, 99, 67, 68, 60, 62, 124, 63, 41, 94, 64, 72, 74, 78, 116, 46, 58, 56, 51, 
60, 106, 62, 176, 56, 65, 32, 105, 24, 23, 63, 62, 64, 127, 58, 106, 159, 128, 
130, 82, 57, 74, 80, 128, 84, 54, 95, 159, 44, 61, 50, 52, 64, 69, 42, 122, 54, 
86, 167, 64, 48, 49, 99, 60, 85, 67, 60, 97, 59, 73, 57, 56, 81, 30, 30, 59, 59,
59, 56, 58, 93, 32, 150, 31, 80, 121, 76, 67, 112, 54, 80, 72, 169, 54, 37, 70, 
93, 46, 84, 87, 46, 79, 61, 82, 79, 86, 73, 43, 162, 56, 177, 112, 78, 116, 51, 
60, 108, 92, 79, 85, 101, 49, 66, 57, 61, 64, 150, 87, 58, 65, 96, 75, 88, 129, 
82, 78, 100, 68, 87, 65, 78, 59, 78, 92, 83, 72, 58, 68, 63, 43, 69, 87, 51, 51,
64, 50, 86, 45, 68, 89, 155, 74, 78, 61, 73, 65, 62, 63, 112, 53, 36, 107, 106, 
82, 64, 105, 37, 78, 69, 104, 70, 51, 62, 59, 94, 124, 40, 61, 69, 61, 39, 73, 
62, 78, 69, 68, 78, 44, 90, 58, 86, 41, 96, 38, 70, 66, 27, 112, 89, 64, 95, 58,
71, 62, 61, 75, 91, 72, 96, 45, 80, 88, 65, 63, 40, 76, 98, 80, 89, 90, 79, 37, 
114, 86, 56, 66, 136, 58, 74, 66, 82, 33, 44, 115, 111, 52, 33, 39, 98, 80, 42, 
48, 53, 32, 81, 180, 63, 90, 103, 69, 76, 58, 67, 76, 78, 61, 70, 29, 50, 84, 
79, 66, 73, 88, 73, 63, 31, 87, 42, 84, 49, 59, 66, 63, 65, 94, 90, 55, 75, 85, 
42, 74, 44, 83, 126, 54, 54, 106, 52, 56, 68, 117, 63, 93, 43, 95, 90, 54, 37, 
81, 72, 78, 119, 69, 48, 34, 58, 46, 124, 31, 48, 55, 104, 50, 40, 70, 70, 71, 
80, 46, 81, 64, 59, 66, 63, 143, 46, 54, 66, 48, 119, 72, 78, 44, 82, 38, 42, 
92, 24, 79, 87, 56, 110, 48, 61, 76, 85, 68, 48, 78, 48, 90, 66, 54, 52, 59, 
135, 80, 65, 113, 158, 136, 61, 38, 56, 90, 125, 41, 77, 96, 70, 95, 144, 40, 
53, 58, 43, 61, 52, 59, 60, 53, 56, 48, 113, 89, 62, 52, 72, 143, 58, 57, 86, 
76, 56, 107, 50, 72, 92, 47, 54, 71, 61, 96, 85, 79, 73, 56, 76, 56, 99, 32, 65,
44, 49, 116, 77, 79, 79, 165, 50, 35, 82, 68, 36, 96, 125, 100, 41, 87, 36, 31, 
101, 91, 93, 84, 58, 40, 116, 109, 96, 53, 55, 72, 76, 106, 38, 53, 76, 61, 43, 
75, 112, 100, 96, 58, 51, 44, 32, 46, 46, 108, 37, 35, 27, 94, 82, 86, 57, 96, 
80, 87, 107, 40, 50, 68, 88, 120, 71, 86, 100, 100, 66, 118, 93, 82, 68, 52, 77,
107, 73, 58, 28, 55, 62, 127, 75, 56, 40, 84, 45, 134, 105, 75, 46, 52, 82, 112,
58, 63, 58, 41, 60, 97, 84, 36, 38, 43, 77, 118, 54, 118, 85, 69, 86, 64, 88, 
108, 38, 95, 82, 71, 47, 107, 36, 53, 93, 60, 80, 62, 48, 94, 35, 76, 81, 56, 
60, 61, 78, 91, 63, 78, 46, 70, 39, 108, 51, 55, 57, 43, 59, 56, 92, 65, 71, 59,
45, 72, 55, 72, 71, 92, 156, 108, 27, 118, 67, 37, 103, 73, 58, 71, 99, 49, 125,
60, 62, 66, 55, 70, 55, 45, 112, 70, 72, 91, 43, 73, 68, 75, 51, 52, 50, 80, 69,
87, 55, 64, 51, 54, 57, 72, 87, 47, 89, 38, 58, 91, 52, 49, 38, 71, 64, 39, 46, 
48, 53, 97, 100, 86, 60, 77, 57, 55, 53, 41, 56, 54, 40, 45, 58, 144, 85, 63, 
27, 49, 82, 74, 81, 84, 98, 41, 43, 45, 26, 70, 45, 63, 56, 33, 28, 63, 59, 36, 
65, 56, 47, 62, 40, 67, 74, 37, 41, 101, 32, 75, 79, 72, 60, 71, 58, 69, 108, 
60, 70, 71, 93, 81, 67, 68, 49, 57, 71, 77, 60, 45, 54, 72, 62, 48, 77, 97, 118,
66, 75, 58, 78, 92, 104, 80, 44, 114, 90, 48, 41, 87, 54, 166, 42, 68, 70, 50, 
40, 59, 80, 77, 44, 55, 81, 75, 139, 51, 92, 62, 53, 38, 41, 118, 27, 63, 87, 
107, 78, 70, 81, 47, 100, 78, 86, 57, 88, 76, 75, 54, 73, 96, 63, 47, 102, 68, 
101, 98, 48, 89, 62, 96, 40, 50, 34, 70, 130, 82, 68, 60, 67, 118, 76, 70, 58, 
50, 117, 70, 163, 57, 78, 125, 58, 70, 79, 100, 80, 64, 56, 108, 79, 72, 154, 
64, 109, 111, 72, 110, 128, 129, 106, 59, 76, 60, 32, 88, 48, 58, 96, 139, 45, 
52, 97, 59, 119, 55, 54, 64, 128, 62, 68, 46, 54, 174, 63, 40, 92, 51, 67, 113, 
58, 47, 68, 94, 130, 51, 93, 96, 80, 44, 60, 43, 63, 53, 88, 66, 48, 92, 59, 67,
41, 64, 39, 109, 62, 76, 63, 47, 52, 77, 87, 103, 83, 72, 71, 34, 59, 54, 51, 
105, 92, 79, 62, 146, 59, 63, 116, 95, 42, 108, 58, 50, 83, 57, 39, 51, 108, 61,
49, 62, 66, 127, 50, 138, 124, 73, 124, 58, 78, 137, 69, 37, 59, 103, 37, 39, 
65, 94, 48, 96, 58, 86, 68, 57, 80, 127, 73, 100, 49, 86, 118, 27, 37, 131, 117,
66, 58, 72, 88, 89, 90, 59, 92, 85, 55, 48, 36, 53, 78, 129, 52, 54, 96, 183, 
105, 83, 56, 74, 81, 104, 105, 112, 44, 72, 61, 57, 41, 111, 81, 64, 25, 82, 74,
78, 52, 45, 49, 42, 62, 52, 76, 70, 53, 88, 109, 72, 76, 99, 66, 57, 74, 90, 52,
24, 80, 40, 57, 59, 58, 85, 53, 63, 47, 59, 78, 43, 82, 117, 95, 126, 91, 64, 
75, 106, 62, 35, 41, 75, 53, 88, 34, 60, 58, 68, 120, 102, 89, 82, 37, 65, 45, 
74, 47, 39, 114, 71, 56, 24, 65, 95, 96, 65, 82, 62, 73, 33, 52, 68, 55, 131, 
38, 58, 115, 62, 68, 65, 73, 80, 86, 49, 63, 60, 55, 75, 42, 54, 76, 57, 56, 72,
45, 95, 41, 94, 78, 33, 59, 58, 52, 114, 77, 57, 42, 80, 67, 31, 48, 102, 53, 
111, 60, 63, 131, 82, 45, 83, 73, 91, 47, 47, 77, 65, 73, 141, 91, 73, 84, 36, 
61, 52, 85, 71, 110, 58, 50, 31, 107, 42, 83, 126, 54, 69, 25, 57, 72, 45, 52, 
73, 61, 74, 116, 34, 48, 82, 70, 93, 67, 122, 127, 46, 131, 69, 98, 38, 180, 52,
69, 55, 51, 58, 80, 68, 77, 66, 39, 100, 40, 77, 142, 42, 35, 104, 119, 72, 85, 
50, 98, 46, 108, 82, 59, 57, 98, 72, 64, 77, 60, 88, 42, 52, 107, 73, 44, 73, 
88, 37, 34, 56, 46, 59, 90, 137, 68, 98, 119, 84, 65, 111, 82, 82, 72, 48, 78, 
64, 50, 66, 54, 64, 116, 86, 80, 69, 63, 51, 54, 70, 74, 44, 79, 88, 86, 99, 
103, 82, 113, 38, 39, 75, 64, 57, 60, 69, 61, 100, 85, 58, 49, 69, 76, 77, 98, 
66, 44, 105, 51, 57, 68, 85, 64, 62, 82, 49, 96, 78, 94, 51, 156, 57, 77, 46, 
90, 45, 35, 61, 50, 42, 63, 50, 69, 59, 86, 105, 80, 72, 47, 144, 129, 52, 56, 
104, 46, 39, 88, 90, 49, 38, 94, 72, 32, 88, 26, 49, 45, 102, 88, 71, 115, 161, 
63, 33, 73, 89, 76, 119, 61, 52, 36, 88, 64, 48, 70, 74, 80, 59, 56, 62, 74, 80,
42, 53, 95, 43, 46, 112, 78, 57, 100, 71, 113, 83, 46, 79, 35, 86, 73, 32, 100, 
62, 98, 43, 79, 70, 58, 57, 98, 99, 94, 69, 116, 72, 52, 63, 70, 50, 29, 60, 81,
77, 105, 117, 63, 53, 98, 113, 104, 82, 112, 100, 57, 94, 46, 68, 34, 106, 117, 
74, 63, 32, 41, 84, 90, 66, 75, 92, 51, 41, 55, 60, 123, 90, 48, 68, 83, 123, 
111, 34, 53, 49, 86, 42, 78, 107, 67, 35, 50, 71, 38, 76, 85, 55, 60, 56, 69, 
75, 58, 68, 51, 60, 129, 60, 66, 103, 187, 72, 88, 92, 77, 81, 83, 105, 113, 91,
61, 124, 123, 90, 42, 52, 42, 44, 112, 77, 52, 91, 49, 83, 85, 94, 24, 50, 78, 
45, 43, 38, 65, 85, 87, 67, 52, 54, 94, 40, 95, 55, 75, 105, 50, 43, 76, 75, 
141, 67, 23, 74, 55, 56, 38, 60, 44, 75, 55, 64, 53, 128, 71, 61, 45, 77, 69, 
87, 43, 76, 96, 100, 51, 56, 40, 82, 55, 59, 91, 61, 83, 69, 46, 84, 72, 52, 65,
75, 75, 115, 52, 115, 58, 84, 81, 36, 144, 54, 29, 34, 124, 136, 89, 49, 116, 
64, 50, 64, 125, 71, 49, 127, 85, 62, 50, 96, 60, 60, 114, 51, 80, 63, 51, 90, 
63, 120, 62, 83, 106, 64, 41, 54, 55, 100, 28, 59, 144, 83, 78, 31, 61, 96, 161,
71, 88, 43, 53, 41, 32, 65, 89, 44, 67, 158, 115, 90, 70, 80, 49, 107, 62, 55, 
192, 106, 58, 67, 39, 90, 58, 121, 94, 62, 100, 70, 77, 91, 68, 27, 56, 45, 49, 
54, 103, 102, 49, 55, 150, 30, 100, 95, 85, 111, 77, 74, 57, 76, 88, 43, 53, 49,
49, 46, 88, 78, 124, 43, 62, 40, 62, 131, 75, 97, 60, 58, 36, 69, 80, 68, 32, 
73, 63, 63, 73, 66, 50, 94, 37, 75, 66, 94, 61, 58, 77, 88, 54, 23, 88, 106, 56,
79, 42, 83, 108, 53, 57, 70, 115, 71, 61, 63, 85, 55, 140, 100, 30, 31, 82, 65, 
94, 51, 138, 77, 54, 61, 63, 56, 92, 46, 162, 122, 78, 90, 76, 45, 79, 28, 66, 
46, 78, 40, 118, 68, 73, 87, 65, 74, 65, 45, 60, 64, 126, 63, 64, 67, 33, 42, 
62, 126, 64, 50, 74, 44, 85, 116, 91, 117, 40, 90, 57, 45, 78, 68, 60, 52, 59, 
99, 56, 99, 46, 58, 29, 55, 46, 76, 92, 58, 81, 88, 50, 56, 63, 79, 61, 33, 70, 
73, 43, 55, 69, 68, 129, 41, 33, 58, 119, 51, 33, 74, 61, 75, 85, 140, 63, 32, 
43, 153, 80, 76, 76, 48, 88, 69, 108, 83, 87, 90, 62, 101, 78, 47, 77, 84, 52, 
58, 72, 102, 70, 60, 48, 99, 110, 138, 71, 60, 101, 71, 58, 56, 38, 62, 76, 73, 
77, 95, 53, 82, 64, 65, 126, 38, 59, 89, 102, 66, 105, 100, 69, 79, 60, 59, 58, 
88, 176, 78, 46, 58, 59, 85, 124, 42, 51, 76, 75, 44, 70, 82, 71, 34, 76, 80, 
72, 49, 99, 69, 124, 51, 44, 90, 64, 42, 46, 46, 32, 83, 83, 96, 89, 72, 64, 
136, 131, 72, 65, 84, 61, 35, 50, 32, 41, 93, 58, 47, 46, 66, 63, 81, 68, 52, 
56, 97, 52, 49, 109, 76, 112, 88, 79, 90, 63, 77, 98, 53, 85, 62, 21, 58, 67, 
49, 37, 49, 59, 78, 65, 41, 133, 111, 92, 68, 33, 43, 33, 65, 51, 101, 96, 55, 
94, 75, 110, 84, 65, 73, 79, 82, 82, 109, 63, 63, 100, 63, 84, 71, 166, 46, 58, 
42, 90, 108, 72, 53, 81, 75, 64, 97, 45, 74, 56, 100, 67, 73, 107, 55, 133, 181,
47, 41, 108, 62, 82, 65, 147, 57, 101, 86, 94, 115, 80, 112, 39, 62, 69, 84, 62,
65, 149, 51, 49, 96, 54, 81, 104, 69, 53, 66, 92, 123, 58, 67, 53, 56, 66, 85, 
32, 41, 118, 93, 53, 23, 79, 85, 40, 52, 68, 71, 95, 102, 49, 110, 105, 51, 76, 
111, 54, 72, 79, 57, 54, 72, 82, 71, 55, 112, 72, 82, 78, 41, 65, 75, 112, 63, 
45, 109, 72, 72, 56, 69, 63, 50, 82, 74, 43, 61, 52, 63, 49, 64, 52, 131, 99, 
108, 50, 65, 89, 125, 85, 77, 73, 98, 82, 111, 43, 85, 53, 58, 132, 127, 27, 56,
90, 100, 52, 94, 34, 70, 94, 78, 64, 56, 115, 61, 63, 71, 62, 67, 56, 128, 50, 
84, 57, 73, 93, 95, 64, 89, 61, 48, 50, 88, 81, 77, 43, 41, 34, 46, 83, 105, 91,
55, 66, 66, 45, 69, 46, 67, 101, 89, 49, 60, 70, 89, 61, 56, 53, 74, 44, 180, 
72, 36, 39, 61, 114, 122, 46, 71, 81, 76, 52, 70, 47, 100, 98, 73, 46, 44, 40, 
28, 62, 49, 100, 132, 84, 170, 54, 51, 62, 49, 76, 91, 61, 52, 20, 70, 60, 84, 
111, 68, 40, 57, 80, 81, 77, 95, 133, 101, 77, 34, 68, 81, 84, 46, 85, 60, 28, 
48, 52, 26, 162, 69, 75, 56, 81, 104, 121, 66, 83, 113, 75, 36, 106, 68, 69, 58,
78, 68, 71, 59, 57, 72, 60, 104, 68, 102, 81, 101, 74, 61, 59, 87, 159, 80, 54, 
101, 52, 47, 66, 85, 46, 46, 58, 71, 105, 63, 44, 55, 91, 69, 50, 50, 68, 34, 
63, 52, 119, 97, 52, 114, 68, 53, 60, 72, 96, 106, 40, 39, 70, 52, 48, 70, 47, 
67, 58, 62, 76, 75, 110, 87, 72, 57, 87, 130, 52, 110, 176, 36, 42, 73, 58, 98, 
65, 60, 44, 49, 66, 64, 28, 125, 63, 110, 109, 86, 69, 65, 86, 100, 69, 22, 82, 
66, 39, 72, 63, 34, 102, 40, 81, 65, 79, 99, 62, 36, 91, 47, 59, 55, 73, 44, 52,
41, 66, 72, 59, 125, 41, 80, 54, 80, 69, 96, 58, 73, 100, 42, 104, 108, 66, 90, 
89, 77, 118, 112, 70, 53, 78, 56, 73, 74, 78, 151, 88, 72, 101, 84, 77, 79, 63, 
61, 51, 51, 77, 26, 73, 63, 114, 88, 66, 36, 93, 74, 100, 51, 73, 36, 38, 56, 
68, 99, 61, 57, 39, 51, 19, 61, 76, 56, 68, 55, 104, 78, 83, 58, 46, 42, 54, 62,
73, 78, 105, 40, 31, 51, 96, 33, 77, 103, 75, 49, 85, 48, 59, 41, 23, 29, 47, 
46, 137, 45, 139, 43, 69, 63, 86, 76, 109, 54, 92, 40, 85, 82, 73, 53, 92, 49, 
44, 82, 49, 125, 33, 84, 87, 59, 94, 132, 50, 86, 53, 76, 73, 90, 86, 65, 92, 
84, 55, 51, 72, 70, 53, 58, 53, 165, 50, 64, 132, 76, 38, 76, 68, 81, 45, 100, 
89, 53, 114, 86, 47, 64, 61, 64, 95, 45, 128, 88, 74, 89, 131, 182, 84, 49, 57, 
89, 82, 56, 100, 64, 99, 51, 39, 60, 72, 100, 48, 114, 64, 45, 49, 58, 99, 118, 
60, 104, 86, 110, 44, 91, 73, 59, 121, 145, 105, 57, 51, 42, 98, 48, 70, 40, 
154, 59, 53, 67, 137, 65, 48, 75, 109, 80, 55, 68, 48, 130, 48, 73, 118, 80, 27,
43, 84, 57, 81, 82, 87, 66, 83, 101, 59, 70, 57, 95, 76, 82, 56, 110, 62, 63, 
75, 100, 98, 84, 88, 29, 96, 127, 69, 69, 94, 65, 57, 53, 59, 53, 59, 81, 132, 
99, 82, 39, 40, 156, 19, 57, 71, 72, 40, 52, 48, 142, 50, 74, 72, 51, 48, 148, 
46, 90, 100, 57, 67, 71, 103, 73, 28, 38, 52, 38, 58, 60, 92, 78, 78, 48, 59, 
56, 27, 53, 66, 83, 59, 81, 87, 86, 60, 66, 65, 35, 91, 56, 38, 52, 55, 65, 87, 
38, 75, 60, 74, 72, 53, 65, 82, 78, 43, 113, 44, 113, 104, 78, 58, 82, 78, 95, 
75, 49, 48, 73, 66, 64, 122, 84, 77, 127, 71, 76, 97, 76, 66, 96, 68, 96, 60, 
89, 101, 79, 92, 66, 55, 75, 86, 58, 75, 67, 61, 71, 95, 48, 53, 87, 74, 81, 
108, 42, 67, 50, 51, 69, 67, 65, 106, 51, 53, 135, 54, 144, 37, 85, 107, 43, 35,
99, 49, 43, 74, 62, 67, 92, 31, 62, 45, 51, 23, 33, 57, 85, 36, 104, 100, 37, 
71, 55, 74, 24, 150, 95, 78, 43, 72, 119, 105, 88, 91, 121, 90, 153, 70, 46, 
137, 40, 32, 129, 64, 116, 80, 88, 104, 90, 63, 67, 51, 125, 44, 111, 32, 28, 
71, 75, 30, 40, 72, 59, 56, 77, 36, 89, 64, 36, 46, 104, 39, 63, 48, 77, 70, 
121, 35, 44, 106, 67, 76, 105, 75, 69, 42, 88, 56, 45, 37, 69, 86, 54, 91, 116, 
94, 58, 107, 83, 38, 53, 162, 81, 62, 113, 54, 54, 53, 76, 88, 55, 86, 47, 70, 
70, 80, 75, 80, 74, 66, 71, 84, 34, 73, 79, 41, 41, 96, 26, 64, 120, 38, 82, 50,
46, 62, 66, 112, 88, 64, 68, 59, 58, 60, 70, 106, 113, 68, 44, 112, 69, 56, 51, 
114, 63, 48, 78, 60, 62, 65, 53, 94, 38, 111, 91, 53, 43, 103, 50, 67, 104, 72, 
59, 42, 93, 82, 36, 49, 82, 63, 55, 101, 52, 48, 93, 137, 40, 50, 96, 118, 59, 
59, 77, 47, 56, 64, 55, 63, 58, 166, 107, 85, 59, 75, 49, 68, 52, 40, 53, 68, 
101, 92, 127, 41, 67, 78, 80, 58, 59, 46, 89, 69, 123, 67, 59, 85, 74, 67, 73, 
107, 93, 50, 92, 36, 63, 34, 94, 109, 52, 63, 50, 108, 56, 50, 40, 53, 57, 126, 
95, 120, 58, 42, 64, 62, 90, 72, 94, 103, 41, 75, 72, 62, 120, 70, 74, 82, 84, 
104, 106, 54, 90, 60, 88, 80, 80, 51, 61, 79, 104, 21, 73, 105, 36, 74, 118, 54,
44, 43, 55, 65, 89, 92, 41, 65, 75, 87, 128, 110, 44, 36, 86, 56, 39, 83, 56, 
112, 93, 59, 50, 52, 63, 73, 50, 90, 43, 126, 68, 40, 65, 74, 37, 67, 51, 94, 
110, 24, 87, 71, 64, 74, 120, 56, 64, 60, 88, 81, 43, 73, 115, 105, 60, 147, 70,
50, 28, 77, 81, 51, 75, 39, 122, 54, 37, 61, 59, 44, 36, 62, 173, 53, 152, 28, 
83, 77, 54, 78, 54, 112, 54, 92, 75, 79, 37, 89, 70, 106, 71, 57, 93, 101, 83, 
81, 62, 94, 72, 61, 68, 63, 86, 65, 69, 66, 71, 60, 92, 84, 62, 101, 81, 43, 
119, 22, 46, 30, 47, 37, 71, 64, 67, 91, 76, 134, 66, 70, 122, 68, 168, 104, 67,
103, 39, 76, 61, 81, 52, 79, 85, 98, 97, 50, 44, 107, 80, 93, 41, 82, 63, 44, 
36, 48, 69, 100, 51, 89, 94, 78, 58, 123, 107, 102, 89, 68, 74, 60, 105, 73, 54,
173, 34, 84, 62, 44, 37, 101, 56, 72, 74, 75, 114, 47, 87, 62, 98, 41, 31, 71, 
104, 80, 92, 70, 34, 45, 33, 61, 52, 79, 70, 60, 81, 72, 49, 52, 54, 39, 49, 53,
55, 114, 106, 86, 78, 113, 53, 106, 55, 85, 65, 114, 76, 67, 73, 67, 147, 142, 
73, 88, 104, 69, 87, 52, 60, 73, 72, 48, 54, 79, 94, 89, 66, 61, 78, 59, 33, 
113, 81, 39, 71, 50, 59, 65, 66, 54, 67, 42, 48, 50, 53, 45, 92, 46, 75, 44, 
102, 65, 71, 81, 39, 56, 44, 64, 94, 106, 59, 57, 87, 81, 49, 107, 103, 51, 78, 
46, 50, 92, 71, 139, 81, 50, 50, 66, 71, 47, 56, 64, 55, 59, 69, 118, 99, 84, 
40, 67, 88, 132, 96, 98, 54, 114, 49, 71, 79, 70, 69, 57, 54, 103, 64, 52, 41, 
82, 82, 54, 41, 59, 84, 45, 49, 45, 93, 51, 63, 94, 90, 51, 129, 71, 70, 91, 61,
35, 90, 52, 89, 83, 71, 37, 89, 127, 67, 71, 43, 71, 85, 76, 113, 48, 50, 60, 
134, 67, 125, 65, 161, 76, 58, 53, 84, 131, 35, 45, 100, 60, 34, 48, 76, 43, 77,
51, 87, 61, 35, 25, 155, 95, 88, 38, 66, 56, 64, 97, 38, 84, 86, 88, 88, 67, 66,
70, 78, 76, 44, 45, 66, 89, 63, 36, 137, 79, 31, 56, 102, 33, 58, 67, 44, 76, 
62, 57, 70, 82, 60, 34, 43, 82, 71, 121, 59, 91, 90, 77, 73, 25, 77, 45, 91, 54,
53, 52, 70, 93, 45, 36, 55, 79, 105, 67, 84, 69, 35, 48, 43, 74, 80, 123, 55, 
76, 82, 76, 72, 39, 34, 103, 83, 69, 49, 44, 47, 111, 86, 67, 70, 48, 35, 74, 
134, 73, 86, 41, 56, 77, 54, 87, 77, 89, 58, 59, 41, 88, 98, 55, 72, 82, 45, 51,
43, 56, 93, 29, 71, 68, 72, 92, 62, 78, 93, 91, 112, 66, 32, 66, 54, 49, 47, 
102, 132, 38, 71, 56, 66, 45, 113, 53, 84, 56, 27, 21, 96, 88, 56, 36, 56, 39, 
125, 59, 35, 88, 90, 64, 102, 97, 50, 47, 94, 113, 112, 76, 54, 46, 48, 100, 97,
49, 92, 58, 88, 82, 108, 127, 84, 51, 71, 28, 80, 120, 81, 94, 59, 43, 61, 125, 
66, 56, 112, 65, 74, 79, 68, 89, 92, 62, 110, 80, 109, 40, 62, 87, 79, 57, 91, 
53, 86, 76, 96, 68, 44, 80, 91, 51, 80, 30, 72, 51, 138, 33, 66, 43, 34, 57, 69,
90, 66, 73, 32, 59, 86, 81, 62, 62, 64, 21, 85, 118, 87, 40, 25, 86, 66, 31, 74,
138, 93, 92, 48, 43, 87, 34, 58, 68, 49, 44, 91, 53, 57, 84, 53, 100, 87, 73, 
50, 41, 95, 47, 22, 50, 157, 80, 45, 84, 49, 82, 99, 60, 59, 68, 107, 66, 36, 
69, 132, 204, 48, 69, 46, 57, 82, 63, 76, 70, 47, 54, 88, 110, 55, 53, 103, 76, 
65, 56, 45, 62, 31, 31, 49, 99, 100, 55, 47, 49, 58, 96, 21, 114, 34, 53, 96, 
65, 45, 85, 45, 62, 79, 56, 70, 94, 69, 79, 171, 107, 97, 133, 66, 56, 35, 70, 
121, 31, 83, 107, 71, 71, 64, 60, 47, 74, 64, 127, 84, 54, 36, 47, 92, 67, 75, 
86, 69, 73, 31, 93, 78, 59, 99, 74, 62, 50, 53, 78, 177, 60, 68, 69, 55, 59, 58,
69, 119, 114, 88, 71, 30, 78, 84, 34, 34, 75, 78, 45, 72, 52, 39, 43, 145, 60, 
81, 68, 98, 79, 68, 108, 37, 75, 158, 99, 83, 97, 129, 52, 51, 100, 63, 59, 64, 
51, 52, 145, 70, 68, 44, 58, 79, 66, 68, 81, 59, 100, 72, 92, 75, 72, 94, 43, 
80, 76, 54, 77, 64, 132, 49, 100, 46, 46, 74, 66, 70, 114, 102, 52, 72, 95, 41, 
86, 47, 71, 135, 119, 144, 84, 84, 56, 52, 92, 104, 73, 88, 49, 53, 66, 53, 37, 
40, 92, 35, 127, 75, 58, 70, 36, 42, 62, 37, 48, 30, 112, 52, 92, 182, 103, 133,
56, 72, 70, 73, 55, 66, 106, 99, 44, 52, 106, 54, 140, 144, 96, 118, 97, 94, 68,
60, 96, 81, 65, 116, 77, 90, 70, 50, 96, 92, 55, 52, 119, 70, 52, 84, 46, 54, 
36, 65, 44, 54, 86, 68, 126, 93, 94, 91, 61, 82, 114, 106, 106, 67, 52, 70, 47, 
123, 30, 93, 67, 88, 67, 91, 43, 91, 74, 92, 44, 52, 39, 19, 67, 70, 59, 86, 45,
74, 100, 30, 49, 61, 55, 76, 71, 75, 57, 91, 131, 60, 62, 61, 71, 36, 117, 30, 
109, 75, 57, 71, 68, 92, 50, 30, 90, 38, 104, 86, 95, 83, 86, 52, 53, 50, 108, 
82, 34, 39, 80, 121, 59, 52, 60, 38, 84, 67, 50, 44, 98, 119, 70, 74, 85, 82, 
51, 49, 89, 78, 107, 56, 110, 138, 38, 28, 71, 66, 30, 81, 77, 33, 74, 26, 93, 
112, 71, 51, 64, 57, 80, 111, 79, 72, 60, 42, 78, 50, 74, 113, 51, 48, 54, 87, 
128, 81, 86, 52, 50, 98, 101, 38, 80, 58, 80, 50, 61, 36, 106, 84, 50, 47, 70, 
77, 94, 65, 73, 48, 57, 86, 69, 56, 114, 48, 58, 109, 62, 100, 60, 75, 107, 134,
128, 74, 113, 33, 76, 110, 60, 31, 107, 86, 48, 61, 49, 103, 59, 57, 86, 83, 89,
51, 63, 68, 76, 68, 75, 54, 47, 56, 40, 48, 53, 72, 78, 57, 97, 73, 42, 38, 95, 
112, 78, 58, 87, 89, 38, 71, 86, 92, 72, 57, 55, 80, 59, 69, 58, 55, 52, 81, 57,
138, 25, 38, 37, 70, 71, 111, 38, 61, 57, 54, 52, 83, 84, 58, 49, 40, 52, 92, 
67, 56, 128, 119, 52, 104, 68, 55, 58, 79, 94, 95, 83, 44, 81, 48, 163, 41, 44, 
78, 44, 71, 59, 68, 45, 56, 51, 48, 85, 43, 126, 111, 53, 96, 103, 30, 99, 105, 
60, 69, 78, 87, 74, 67, 90, 65, 46, 49, 90, 45, 46, 48, 62, 64, 48, 76, 77, 57, 
53, 75, 88, 39, 111, 104, 51, 60, 49, 92, 72, 63, 85, 60, 94, 42, 85, 80, 53, 
98, 98, 86, 48, 120, 100, 92, 75, 145, 80, 68, 40, 65, 93, 113, 85, 46, 94, 49, 
49, 50, 142, 53, 130, 77, 53, 109, 51, 111, 76, 57, 62, 118, 84, 47, 30, 53, 
162, 87, 52, 65, 75, 71, 47, 64, 97, 66, 34, 79, 102, 56, 75, 80, 75, 127, 85, 
42, 50, 86, 68, 85, 88, 61, 102, 74, 106, 31, 60, 63, 60, 64, 62, 72, 47, 57, 
87, 99, 48, 95, 128, 59, 65, 57, 86, 58, 52, 53, 74, 109, 53, 117, 54, 32, 75, 
66, 53, 35, 37, 63, 78, 40, 45, 97, 81, 104, 58, 69, 122, 59, 85, 28, 78, 49, 
130, 48, 61, 78, 71, 106, 78, 65, 82, 73, 105, 63, 109, 84, 82, 59, 60, 142, 57,
101, 58, 48, 83, 39, 57, 88, 58, 90, 58, 134, 95, 81, 38, 55, 36, 62, 72, 34, 
51, 25, 32, 48, 55, 87, 40, 116, 82, 60, 74, 72, 83, 73, 68, 78, 61, 42, 80, 98,
71, 50, 105, 96, 58, 43, 42, 81, 62, 109, 81, 52, 21, 47, 112, 34, 57, 63, 54, 
62, 115, 86, 39, 85, 85, 65, 94, 60, 134, 62, 45, 57, 68 ]


==> statistics/smooth/stats/stats_10k_smooth_3folds_q_9.txt <==
[ 118, 41, 92, 71, 96, 88, 70, 73, 53, 136, 86, 45, 101, 74, 64, 99, 106, 107, 
77, 81, 137, 82, 50, 74, 92, 107, 79, 48, 45, 100, 89, 119, 79, 147, 79, 128, 
80, 79, 84, 92, 73, 95, 142, 44, 62, 121, 65, 130, 78, 138, 57, 48, 50, 92, 80, 
76, 101, 75, 90, 68, 88, 65, 122, 73, 105, 59, 75, 75, 55, 125, 122, 60, 91, 55,
93, 44, 66, 110, 137, 39, 91, 165, 70, 83, 103, 149, 84, 75, 62, 96, 93, 172, 
129, 165, 89, 99, 70, 65, 34, 94, 71, 51, 102, 59, 153, 45, 70, 94, 47, 88, 61, 
94, 59, 80, 91, 48, 100, 49, 74, 73, 123, 74, 199, 82, 108, 57, 87, 51, 116, 
140, 97, 217, 73, 70, 141, 76, 93, 172, 94, 66, 98, 53, 62, 79, 124, 152, 104, 
39, 34, 113, 100, 33, 94, 87, 83, 65, 66, 76, 107, 112, 163, 94, 161, 97, 108, 
64, 129, 88, 99, 204, 63, 47, 59, 114, 49, 81, 73, 74, 150, 30, 79, 111, 117, 
164, 150, 56, 100, 100, 65, 64, 184, 96, 62, 63, 52, 138, 109, 67, 92, 132, 56, 
77, 70, 72, 81, 186, 100, 60, 45, 154, 60, 135, 89, 81, 96, 113, 83, 86, 91, 69,
64, 56, 85, 105, 77, 65, 45, 83, 95, 43, 57, 100, 110, 68, 98, 97, 80, 63, 81, 
91, 133, 127, 137, 73, 95, 99, 45, 119, 99, 62, 70, 84, 122, 118, 66, 90, 97, 
142, 73, 94, 46, 102, 98, 65, 108, 171, 67, 92, 58, 122, 133, 88, 82, 64, 101, 
92, 113, 69, 48, 100, 61, 89, 90, 49, 60, 78, 44, 162, 66, 166, 83, 153, 80, 
101, 40, 117, 60, 120, 87, 69, 58, 111, 84, 108, 203, 123, 93, 147, 78, 123, 89,
48, 96, 67, 126, 66, 164, 65, 110, 66, 122, 70, 101, 71, 94, 74, 149, 36, 117, 
118, 93, 101, 82, 121, 94, 202, 82, 62, 70, 104, 72, 72, 129, 73, 77, 84, 101, 
115, 117, 122, 58, 64, 51, 69, 90, 92, 95, 85, 65, 74, 104, 123, 64, 39, 155, 
139, 132, 96, 87, 138, 76, 74, 57, 65, 49, 53, 108, 92, 69, 57, 59, 45, 37, 102,
120, 117, 149, 70, 110, 86, 70, 103, 99, 64, 73, 116, 107, 136, 79, 131, 77, 
115, 56, 89, 96, 92, 81, 86, 73, 131, 64, 113, 82, 81, 98, 150, 144, 58, 80, 81,
86, 96, 87, 70, 80, 81, 66, 87, 75, 76, 77, 120, 41, 68, 105, 95, 54, 65, 102, 
49, 90, 100, 53, 98, 63, 67, 141, 99, 124, 144, 79, 48, 91, 100, 32, 108, 77, 
61, 73, 68, 213, 164, 76, 105, 119, 125, 85, 90, 120, 73, 55, 54, 103, 116, 97, 
91, 94, 59, 65, 80, 106, 118, 114, 69, 107, 116, 61, 78, 49, 97, 112, 101, 106, 
72, 60, 48, 100, 83, 137, 139, 153, 109, 73, 155, 72, 84, 74, 181, 50, 75, 124, 
139, 127, 78, 50, 114, 94, 100, 70, 48, 149, 87, 146, 89, 74, 186, 111, 79, 63, 
60, 120, 56, 103, 25, 62, 87, 97, 84, 96, 69, 108, 94, 66, 152, 67, 74, 93, 41, 
77, 87, 90, 66, 41, 53, 65, 149, 96, 102, 112, 76, 135, 104, 92, 114, 61, 91, 
144, 73, 77, 94, 83, 52, 78, 93, 83, 44, 99, 112, 60, 49, 94, 45, 125, 110, 98, 
79, 113, 85, 116, 97, 122, 88, 103, 80, 99, 82, 112, 119, 222, 84, 123, 131, 
119, 57, 64, 74, 55, 102, 111, 56, 77, 75, 72, 52, 73, 72, 92, 74, 68, 71, 57, 
90, 51, 60, 69, 101, 130, 101, 81, 105, 99, 36, 49, 73, 90, 55, 111, 53, 82, 83,
93, 115, 107, 61, 144, 90, 118, 53, 72, 107, 64, 120, 127, 71, 70, 98, 67, 87, 
58, 49, 94, 72, 124, 60, 100, 98, 50, 87, 87, 144, 77, 113, 86, 78, 71, 89, 182,
73, 74, 76, 71, 38, 75, 82, 56, 61, 79, 160, 181, 57, 51, 131, 67, 46, 61, 81, 
111, 105, 97, 112, 72, 79, 60, 83, 70, 55, 114, 94, 175, 120, 44, 69, 105, 69, 
106, 58, 83, 59, 124, 91, 41, 60, 72, 96, 58, 64, 116, 85, 87, 63, 54, 60, 58, 
80, 55, 94, 74, 112, 118, 115, 132, 74, 84, 120, 93, 57, 91, 103, 52, 90, 157, 
44, 67, 66, 115, 153, 121, 97, 65, 76, 51, 57, 55, 87, 56, 68, 72, 52, 132, 82, 
33, 180, 34, 69, 167, 80, 122, 77, 145, 48, 58, 44, 59, 140, 137, 69, 65, 112, 
122, 65, 65, 100, 101, 144, 102, 75, 64, 53, 127, 93, 96, 57, 64, 127, 57, 60, 
82, 67, 58, 98, 38, 100, 66, 112, 68, 72, 93, 83, 46, 171, 78, 60, 95, 78, 42, 
110, 74, 83, 64, 92, 154, 57, 95, 88, 63, 90, 75, 181, 69, 94, 57, 74, 67, 84, 
61, 81, 76, 37, 123, 141, 75, 82, 51, 84, 71, 97, 67, 50, 94, 136, 89, 59, 62, 
159, 111, 113, 122, 109, 39, 114, 104, 123, 70, 56, 53, 66, 118, 83, 93, 53, 98,
134, 155, 109, 107, 76, 177, 75, 158, 95, 70, 104, 68, 99, 155, 77, 99, 103, 79,
142, 107, 82, 107, 74, 91, 69, 91, 80, 94, 84, 88, 120, 79, 62, 98, 127, 112, 
58, 127, 128, 54, 57, 107, 51, 68, 111, 79, 81, 65, 52, 145, 70, 100, 147, 84, 
97, 97, 105, 62, 102, 57, 52, 54, 118, 168, 129, 122, 85, 124, 98, 96, 73, 76, 
161, 172, 81, 77, 85, 55, 118, 109, 90, 171, 89, 101, 79, 39, 58, 92, 54, 98, 
36, 92, 82, 70, 95, 99, 63, 105, 56, 102, 57, 163, 84, 115, 51, 46, 91, 82, 89, 
83, 98, 139, 102, 76, 86, 56, 123, 79, 56, 52, 79, 199, 127, 84, 105, 69, 127, 
103, 112, 80, 120, 38, 80, 100, 54, 56, 109, 120, 50, 113, 54, 67, 101, 160, 50,
67, 52, 54, 67, 68, 111, 98, 94, 98, 97, 138, 96, 107, 154, 56, 94, 36, 115, 
122, 63, 86, 216, 53, 86, 100, 94, 128, 111, 48, 69, 100, 147, 75, 80, 92, 65, 
56, 83, 103, 107, 96, 83, 81, 70, 64, 65, 108, 130, 131, 64, 118, 65, 64, 59, 
139, 156, 67, 199, 162, 113, 98, 117, 123, 98, 77, 81, 71, 161, 61, 61, 110, 77,
198, 79, 73, 117, 62, 148, 82, 126, 102, 71, 113, 112, 90, 108, 98, 109, 130, 
167, 63, 84, 39, 134, 120, 71, 106, 51, 139, 76, 89, 70, 61, 81, 69, 83, 118, 
73, 60, 73, 82, 75, 104, 39, 119, 101, 86, 73, 52, 80, 136, 74, 111, 61, 113, 
63, 74, 80, 106, 100, 110, 131, 156, 97, 132, 81, 81, 96, 81, 128, 59, 59, 67, 
63, 114, 84, 155, 74, 48, 80, 63, 45, 64, 35, 62, 145, 59, 102, 121, 53, 146, 
141, 128, 70, 66, 42, 132, 59, 37, 51, 110, 139, 69, 82, 64, 68, 63, 104, 45, 
92, 123, 94, 77, 82, 83, 71, 97, 47, 100, 119, 72, 63, 118, 79, 87, 172, 104, 
142, 75, 53, 58, 93, 174, 109, 61, 113, 122, 50, 33, 111, 77, 162, 84, 125, 83, 
78, 77, 60, 78, 66, 123, 128, 130, 62, 107, 50, 125, 67, 128, 100, 52, 59, 61, 
81, 70, 122, 63, 79, 64, 135, 84, 106, 56, 128, 149, 151, 106, 79, 70, 110, 47, 
65, 116, 107, 59, 121, 151, 92, 43, 99, 137, 86, 95, 95, 50, 56, 84, 77, 81, 
142, 76, 109, 110, 75, 127, 59, 169, 84, 104, 54, 51, 77, 104, 171, 98, 86, 109,
109, 77, 58, 155, 118, 89, 85, 84, 81, 79, 112, 85, 76, 96, 104, 134, 95, 90, 
77, 90, 100, 85, 93, 105, 103, 52, 62, 99, 133, 114, 189, 48, 78, 64, 59, 89, 
44, 83, 64, 51, 153, 82, 50, 66, 53, 89, 63, 192, 102, 74, 81, 72, 168, 76, 77, 
44, 162, 163, 119, 101, 177, 146, 104, 61, 67, 59, 40, 103, 97, 50, 75, 72, 167,
52, 73, 55, 74, 71, 83, 74, 87, 85, 66, 104, 119, 70, 129, 120, 42, 111, 64, 
148, 86, 103, 60, 132, 65, 67, 73, 103, 70, 64, 89, 86, 88, 101, 85, 93, 97, 
134, 102, 73, 66, 90, 143, 107, 74, 49, 72, 59, 52, 71, 33, 86, 98, 62, 48, 92, 
82, 135, 96, 111, 164, 91, 53, 36, 90, 87, 94, 91, 161, 82, 69, 95, 34, 73, 134,
49, 110, 140, 68, 128, 94, 111, 61, 92, 82, 106, 64, 55, 101, 74, 95, 42, 77, 
131, 59, 149, 68, 114, 88, 106, 118, 77, 79, 95, 38, 55, 70, 69, 62, 83, 128, 
104, 61, 107, 52, 80, 136, 109, 91, 111, 76, 114, 81, 182, 110, 80, 149, 203, 
109, 53, 95, 119, 130, 100, 99, 77, 84, 40, 75, 56, 62, 100, 50, 59, 106, 89, 
89, 61, 94, 142, 96, 103, 101, 97, 138, 65, 66, 101, 106, 82, 55, 72, 93, 88, 
56, 88, 87, 109, 104, 77, 40, 88, 72, 87, 138, 51, 67, 80, 57, 121, 105, 47, 86,
87, 50, 72, 191, 145, 66, 110, 59, 61, 63, 82, 80, 64, 74, 67, 100, 56, 97, 66, 
110, 67, 111, 101, 112, 67, 59, 130, 48, 133, 69, 63, 43, 85, 45, 67, 102, 128, 
52, 62, 101, 145, 76, 195, 106, 78, 79, 53, 82, 105, 154, 60, 116, 138, 122, 
105, 108, 98, 82, 76, 109, 76, 124, 65, 66, 56, 51, 58, 153, 102, 132, 62, 72, 
111, 81, 42, 76, 139, 83, 102, 174, 45, 208, 84, 114, 123, 53, 101, 170, 101, 
86, 100, 64, 59, 171, 57, 105, 56, 63, 57, 77, 107, 90, 197, 127, 45, 71, 45, 
91, 138, 71, 83, 59, 49, 107, 61, 84, 71, 60, 117, 60, 72, 167, 84, 84, 125, 75,
34, 155, 86, 78, 154, 98, 95, 123, 87, 65, 104, 43, 83, 84, 177, 109, 84, 101, 
83, 112, 101, 179, 124, 84, 56, 51, 157, 152, 58, 84, 115, 163, 88, 102, 77, 81,
81, 118, 66, 127, 122, 81, 112, 100, 79, 86, 54, 52, 71, 67, 82, 81, 90, 136, 
70, 44, 114, 58, 44, 104, 98, 63, 95, 62, 75, 86, 76, 75, 119, 70, 85, 68, 69, 
165, 125, 96, 87, 84, 73, 67, 107, 94, 65, 58, 41, 72, 70, 69, 92, 67, 109, 87, 
92, 95, 83, 91, 76, 62, 73, 91, 147, 68, 149, 62, 97, 74, 124, 88, 92, 180, 91, 
135, 105, 79, 114, 86, 103, 70, 131, 63, 102, 143, 115, 84, 40, 84, 80, 70, 101,
130, 82, 106, 39, 98, 70, 100, 112, 100, 96, 117, 97, 94, 96, 52, 129, 92, 53, 
88, 123, 108, 103, 70, 95, 98, 49, 58, 114, 57, 79, 51, 63, 73, 81, 192, 106, 
66, 121, 58, 75, 79, 73, 93, 57, 99, 97, 66, 121, 83, 103, 62, 148, 102, 103, 
119, 133, 48, 65, 57, 69, 92, 51, 71, 149, 86, 87, 150, 74, 120, 89, 66, 136, 
92, 62, 75, 169, 155, 77, 47, 46, 85, 99, 153, 66, 115, 105, 59, 123, 54, 83, 
56, 87, 58, 107, 73, 78, 86, 77, 94, 78, 67, 90, 96, 80, 48, 104, 102, 118, 112,
87, 58, 99, 119, 38, 77, 67, 95, 74, 80, 120, 84, 54, 94, 67, 90, 93, 60, 144, 
103, 76, 55, 59, 96, 35, 92, 117, 39, 52, 110, 118, 111, 111, 93, 100, 65, 62, 
45, 90, 100, 91, 72, 83, 109, 63, 46, 48, 67, 114, 105, 57, 102, 93, 109, 94, 
102, 50, 79, 57, 101, 88, 76, 62, 96, 65, 104, 101, 77, 129, 78, 99, 46, 69, 92,
101, 71, 105, 86, 79, 65, 106, 72, 52, 113, 139, 82, 88, 71, 107, 135, 96, 57, 
54, 104, 37, 65, 75, 83, 56, 109, 112, 69, 110, 70, 118, 145, 58, 125, 108, 52, 
84, 88, 126, 53, 68, 58, 127, 66, 87, 66, 109, 96, 86, 140, 125, 110, 60, 97, 
90, 84, 140, 133, 104, 97, 72, 123, 100, 127, 65, 158, 102, 85, 124, 130, 57, 
117, 54, 151, 153, 103, 88, 63, 90, 81, 115, 58, 130, 108, 89, 80, 93, 98, 91, 
69, 186, 75, 169, 123, 101, 42, 102, 74, 70, 59, 79, 79, 107, 82, 95, 54, 87, 
150, 74, 70, 86, 89, 97, 122, 68, 56, 68, 106, 75, 68, 85, 104, 166, 108, 70, 
49, 137, 81, 74, 49, 53, 109, 208, 69, 143, 45, 95, 54, 37, 84, 92, 96, 93, 53, 
63, 68, 86, 149, 53, 96, 101, 84, 94, 84, 96, 68, 107, 198, 74, 161, 83, 60, 88,
145, 90, 96, 89, 100, 74, 117, 68, 56, 107, 108, 72, 81, 75, 86, 119, 104, 48, 
72, 85, 91, 100, 102, 98, 59, 60, 81, 117, 64, 85, 96, 70, 56, 94, 140, 87, 62, 
58, 50, 92, 114, 72, 93, 86, 74, 81, 85, 150, 146, 123, 156, 162, 148, 78, 125, 
92, 79, 31, 111, 72, 92, 65, 35, 93, 84, 75, 77, 80, 122, 82, 44, 131, 81, 91, 
144, 226, 62, 51, 63, 107, 103, 99, 109, 113, 115, 102, 160, 119, 119, 73, 109, 
79, 84, 71, 125, 67, 121, 37, 116, 65, 175, 86, 99, 74, 59, 127, 87, 68, 113, 
147, 97, 106, 94, 64, 67, 70, 47, 42, 77, 45, 64, 122, 107, 106, 47, 78, 126, 
68, 70, 100, 96, 104, 75, 131, 132, 85, 76, 70, 75, 75, 71, 74, 65, 84, 97, 115,
109, 89, 52, 53, 77, 119, 57, 94, 114, 67, 92, 42, 62, 109, 78, 63, 77, 90, 165,
52, 65, 93, 75, 53, 108, 99, 118, 65, 70, 76, 98, 76, 83, 77, 110, 88, 44, 61, 
63, 73, 52, 60, 39, 135, 105, 126, 86, 108, 70, 52, 59, 127, 142, 145, 59, 131, 
90, 94, 83, 64, 73, 54, 72, 85, 75, 79, 80, 98, 106, 40, 183, 60, 72, 100, 77, 
72, 89, 35, 108, 93, 123, 96, 116, 73, 82, 101, 74, 103, 66, 140, 162, 102, 120,
87, 118, 54, 99, 89, 107, 79, 78, 90, 130, 53, 81, 65, 65, 61, 84, 88, 86, 86, 
73, 81, 73, 74, 67, 114, 106, 110, 66, 71, 58, 70, 127, 78, 129, 102, 78, 49, 
26, 67, 123, 57, 67, 68, 72, 41, 86, 77, 47, 123, 82, 99, 101, 69, 67, 101, 99, 
88, 60, 106, 129, 206, 70, 104, 58, 58, 119, 94, 76, 67, 223, 93, 92, 126, 89, 
102, 61, 73, 162, 105, 101, 61, 84, 69, 71, 80, 60, 60, 74, 102, 89, 50, 105, 
43, 82, 71, 133, 87, 98, 119, 108, 167, 68, 128, 55, 82, 76, 136, 89, 108, 69, 
96, 90, 110, 114, 40, 110, 72, 71, 50, 96, 116, 61, 52, 99, 136, 124, 105, 73, 
63, 139, 46, 82, 59, 55, 84, 57, 114, 90, 114, 60, 105, 85, 81, 65, 150, 78, 
106, 159, 62, 47, 85, 113, 134, 101, 54, 83, 132, 85, 82, 87, 174, 110, 70, 63, 
35, 80, 84, 105, 82, 44, 113, 80, 82, 81, 116, 76, 74, 90, 92, 102, 85, 93, 105,
169, 82, 82, 37, 87, 78, 102, 169, 79, 79, 94, 55, 112, 97, 147, 80, 57, 82, 84,
87, 74, 150, 82, 115, 114, 98, 126, 102, 96, 99, 82, 53, 137, 110, 135, 75, 67, 
74, 99, 100, 58, 69, 69, 149, 182, 63, 96, 84, 122, 130, 75, 58, 137, 71, 95, 
89, 100, 66, 184, 96, 142, 119, 130, 166, 58, 108, 87, 87, 126, 148, 58, 177, 
47, 98, 54, 133, 88, 72, 55, 70, 81, 110, 189, 77, 99, 35, 43, 60, 64, 105, 77, 
85, 84, 188, 123, 131, 111, 100, 135, 73, 81, 114, 95, 81, 90, 81, 118, 37, 115,
63, 82, 55, 110, 87, 115, 77, 74, 74, 100, 130, 73, 120, 53, 82, 45, 72, 103, 
74, 66, 110, 52, 73, 68, 76, 79, 117, 120, 43, 83, 45, 158, 170, 54, 128, 143, 
50, 83, 92, 64, 101, 60, 69, 110, 58, 68, 155, 125, 123, 41, 111, 83, 165, 85, 
68, 74, 90, 78, 96, 56, 117, 32, 87, 59, 50, 110, 36, 80, 80, 94, 77, 102, 98, 
66, 89, 90, 74, 68, 123, 120, 47, 139, 33, 81, 104, 113, 45, 71, 92, 88, 115, 
190, 65, 138, 89, 64, 62, 148, 75, 154, 103, 78, 106, 131, 50, 85, 118, 72, 98, 
104, 58, 46, 114, 100, 71, 138, 97, 72, 113, 80, 92, 111, 90, 129, 82, 94, 112, 
61, 34, 50, 62, 98, 162, 130, 163, 129, 58, 42, 98, 98, 80, 66, 72, 63, 82, 105,
145, 68, 131, 126, 63, 62, 60, 89, 91, 66, 88, 106, 58, 83, 83, 73, 46, 93, 85, 
95, 59, 70, 49, 73, 95, 66, 75, 60, 103, 113, 66, 85, 127, 142, 91, 92, 74, 61, 
67, 117, 111, 71, 35, 108, 80, 110, 147, 95, 82, 128, 103, 93, 124, 114, 95, 
103, 113, 94, 70, 112, 99, 122, 91, 103, 121, 76, 89, 114, 96, 97, 58, 103, 118,
118, 79, 118, 35, 186, 74, 76, 92, 76, 80, 107, 116, 67, 73, 78, 61, 128, 59, 
51, 92, 114, 69, 54, 162, 87, 108, 64, 106, 70, 65, 82, 148, 99, 91, 64, 49, 77,
142, 108, 91, 65, 75, 80, 103, 68, 58, 80, 79, 76, 129, 61, 97, 117, 51, 61, 84,
43, 68, 71, 54, 100, 65, 74, 88, 94, 81, 78, 68, 111, 156, 74, 94, 102, 64, 161,
54, 46, 84, 82, 103, 88, 113, 108, 97, 68, 65, 80, 80, 79, 168, 134, 29, 47, 
151, 63, 137, 162, 94, 56, 96, 79, 79, 79, 84, 140, 129, 114, 65, 114, 63, 108, 
77, 67, 88, 46, 28, 88, 55, 80, 74, 66, 58, 72, 109, 99, 68, 157, 78, 78, 115, 
80, 90, 123, 59, 83, 54, 138, 86, 76, 79, 70, 84, 63, 96, 111, 60, 66, 171, 85, 
66, 86, 110, 97, 109, 87, 80, 165, 97, 97, 112, 53, 96, 89, 107, 76, 44, 107, 
115, 140, 90, 68, 59, 97, 124, 63, 86, 68, 68, 76, 115, 68, 59, 74, 88, 149, 
109, 114, 38, 125, 132, 109, 75, 75, 62, 98, 135, 107, 136, 83, 53, 78, 64, 66, 
86, 86, 37, 89, 129, 64, 62, 88, 104, 76, 104, 65, 110, 58, 53, 65, 70, 120, 73,
53, 147, 55, 94, 101, 122, 77, 61, 86, 68, 136, 100, 34, 35, 98, 74, 58, 81, 
128, 66, 131, 68, 126, 54, 142, 64, 151, 81, 95, 110, 106, 86, 41, 158, 187, 86,
100, 116, 43, 100, 91, 87, 109, 85, 69, 80, 86, 42, 124, 125, 81, 95, 105, 107, 
193, 84, 63, 71, 117, 177, 80, 171, 131, 89, 48, 162, 98, 79, 54, 107, 79, 98, 
100, 86, 113, 61, 30, 133, 117, 76, 49, 115, 97, 122, 119, 94, 47, 39, 99, 70, 
68, 72, 107, 107, 101, 60, 74, 54, 148, 82, 117, 50, 203, 111, 33, 92, 94, 116, 
49, 89, 101, 62, 70, 59, 108, 95, 151, 75, 43, 145, 81, 80, 152, 61, 114, 141, 
61, 111, 91, 76, 105, 52, 105, 68, 122, 75, 90, 88, 92, 38, 61, 39, 127, 80, 
132, 93, 103, 70, 53, 126, 60, 104, 72, 120, 73, 96, 203, 53, 60, 78, 128, 100, 
45, 102, 92, 149, 107, 65, 72, 60, 86, 94, 75, 76, 48, 33, 99, 127, 50, 59, 94, 
86, 105, 92, 56, 87, 77, 130, 77, 117, 72, 45, 221, 109, 126, 84, 89, 153, 77, 
188, 102, 98, 79, 97, 106, 97, 128, 96, 153, 124, 141, 74, 169, 84, 136, 76, 80,
36, 134, 60, 63, 98, 74, 62, 59, 72, 100, 64, 101, 109, 89, 59, 117, 94, 84, 
101, 65, 93, 76, 90, 41, 108, 52, 55, 136, 48, 40, 75, 117, 85, 68, 49, 73, 108,
71, 37, 170, 85, 127, 142, 64, 52, 93, 125, 110, 62, 132, 73, 144, 93, 79, 49, 
115, 89, 62, 40, 71, 73, 121, 97, 106, 62, 50, 96, 165, 102, 113, 45, 55, 114, 
90, 129, 76, 50, 70, 128, 63, 118, 107, 98, 125, 156, 87, 33, 97, 86, 79, 94, 
68, 99, 70, 61, 71, 78, 94, 68, 75, 121, 56, 63, 65, 96, 113, 70, 98, 153, 74, 
76, 131, 79, 105, 127, 109, 136, 109, 90, 137, 99, 41, 59, 75, 118, 85, 119, 57,
107, 81, 56, 67, 133, 68, 56, 57, 81, 60, 148, 81, 29, 68, 84, 90, 114, 90, 170,
48, 98, 127, 81, 122, 102, 80, 77, 75, 68, 82, 80, 75, 85, 69, 71, 54, 203, 78, 
109, 125, 89, 53, 138, 37, 83, 53, 104, 70, 89, 93, 59, 71, 96, 112, 164, 120, 
82, 46, 85, 100, 85, 193, 132, 87, 72, 90, 92, 111, 92, 91, 84, 74, 81, 21, 99, 
87, 34, 90, 94, 67, 43, 117, 54, 148, 166, 47, 83, 61, 92, 81, 156, 75, 86, 68, 
104, 67, 75, 84, 64, 70, 79, 61, 72, 65, 87, 125, 129, 79, 121, 76, 49, 70, 125,
75, 139, 63, 55, 91, 86, 83, 111, 77, 68, 62, 72, 38, 102, 76, 62, 52, 99, 134, 
98, 91, 100, 65, 107, 85, 44, 142, 106, 49, 91, 76, 97, 111, 145, 95, 112, 77, 
139, 44, 63, 95, 115, 85, 43, 115, 71, 122, 58, 69, 122, 83, 90, 94, 111, 58, 
84, 86, 221, 105, 82, 68, 62, 42, 54, 55, 72, 126, 62, 64, 150, 72, 85, 113, 94,
75, 84, 87, 78, 106, 107, 86, 131, 67, 59, 85, 63, 57, 77, 118, 99, 63, 54, 77, 
64, 115, 108, 107, 63, 92, 180, 101, 139, 63, 91, 84, 91, 142, 79, 62, 86, 102, 
88, 56, 90, 84, 86, 147, 142, 116, 77, 82, 89, 77, 45, 69, 78, 169, 103, 91, 58,
64, 65, 102, 79, 120, 63, 72, 86, 114, 58, 127, 191, 126, 81, 111, 61, 134, 120,
71, 84, 48, 141, 119, 75, 96, 98, 67, 129, 108, 73, 122, 166, 66, 92, 112, 106, 
68, 99, 103, 87, 85, 64, 61, 32, 110, 118, 65, 56, 68, 112, 117, 82, 48, 70, 82,
216, 75, 56, 103, 70, 120, 100, 77, 73, 87, 56, 101, 90, 66, 80, 88, 75, 54, 
164, 64, 78, 80, 90, 75, 84, 76, 69, 83, 84, 140, 81, 110, 70, 111, 58, 78, 64, 
108, 95, 104, 94, 82, 81, 143, 72, 104, 81, 68, 42, 78, 120, 62, 54, 54, 61, 
104, 52, 106, 76, 95, 100, 72, 91, 133, 132, 41, 52, 59, 113, 142, 93, 100, 89, 
67, 61, 72, 68, 66, 60, 126, 67, 58, 70, 77, 85, 180, 98, 42, 119, 69, 65, 49, 
68, 93, 67, 75, 74, 105, 85, 87, 31, 68, 86, 51, 90, 71, 77, 88, 56, 48, 139, 
46, 90, 69, 76, 100, 130, 106, 87, 111, 161, 109, 102, 88, 110, 65, 100, 70, 
121, 70, 58, 92, 87, 146, 77, 94, 77, 75, 68, 62, 83, 54, 71, 110, 113, 45, 120,
121, 62, 71, 77, 94, 172, 78, 57, 52, 89, 62, 126, 55, 88, 67, 115, 113, 126, 
79, 112, 97, 74, 86, 108, 74, 173, 85, 59, 68, 102, 68, 108, 124, 89, 92, 115, 
79, 58, 79, 99, 92, 132, 85, 66, 103, 103, 121, 72, 93, 72, 111, 77, 148, 64, 
141, 134, 50, 116, 56, 107, 81, 57, 92, 54, 115, 73, 46, 121, 96, 121, 121, 86, 
71, 88, 32, 77, 157, 76, 83, 85, 51, 58, 49, 69, 88, 57, 104, 66, 40, 94, 58, 
69, 72, 83, 99, 66, 74, 90, 72, 87, 82, 124, 45, 101, 121, 89, 75, 16, 79, 97, 
87, 75, 100, 146, 87, 121, 152, 87, 115, 38, 79, 146, 61, 72, 93, 100, 87, 56, 
94, 131, 63, 152, 91, 76, 144, 124, 74, 99, 103, 135, 43, 69, 57, 86, 76, 90, 
72, 119, 83, 95, 87, 79, 80, 107, 57, 92, 69, 97, 62, 85, 112, 180, 75, 99, 39, 
115, 143, 64, 50, 118, 177, 53, 109, 30, 84, 81, 85, 58, 81, 98, 82, 78, 101, 
88, 147, 38, 72, 70, 113, 147, 99, 98, 128, 124, 115, 172, 65, 82, 49, 145, 113,
75, 92, 97, 99, 72, 99, 96, 76, 90, 138, 76, 172, 52, 53, 185, 79, 108, 138, 85,
75, 68, 70, 96, 67, 77, 116, 119, 132, 57, 47, 61, 60, 112, 130, 86, 103, 130, 
76, 112, 116, 145, 74, 79, 80, 56, 158, 122, 108, 105, 121, 67, 64, 85, 123, 
110, 27, 166, 101, 87, 85, 113, 94, 222, 119, 85, 85, 69, 128, 110, 69, 122, 
150, 91, 98, 82, 104, 79, 63, 68, 112, 90, 51, 62, 60, 86, 65, 106, 188, 69, 68,
69, 88, 52, 140, 114, 96, 84, 103, 79, 65, 161, 77, 84, 63, 87, 89, 71, 52, 87, 
117, 143, 111, 99, 94, 86, 65, 65, 74, 91, 64, 104, 67, 93, 144, 82, 101, 72, 
81, 82, 68, 54, 77, 152, 54, 86, 37, 130, 61, 67, 50, 115, 68, 93, 80, 87, 56, 
93, 64, 56, 93, 68, 35, 83, 38, 96, 90, 82, 72, 115, 54, 224, 110, 93, 86, 32, 
115, 112, 103, 51, 86, 49, 122, 135, 71, 55, 93, 134, 67, 75, 67, 54, 113, 72, 
97, 159, 69, 138, 65, 115, 91, 70, 142, 102, 90, 68, 150, 113, 51, 67, 189, 117,
33, 56, 77, 101, 114, 116, 88, 134, 82, 112, 107, 150, 135, 40, 156, 71, 70, 
119, 108, 62, 89, 126, 86, 127, 58, 76, 125, 111, 91, 128, 88, 129, 55, 59, 147,
119, 57, 39, 107, 109, 43, 128, 101, 85, 59, 77, 106, 116, 123, 112, 124, 92, 
90, 78, 156, 111, 67, 109, 118, 81, 84, 115, 105, 70, 83, 83, 94, 189, 83, 86, 
72, 86, 106, 70, 100, 63, 118, 89, 75, 138, 121, 138, 207, 77, 142, 125, 83, 94,
60, 149, 122, 91, 95, 113, 159, 125, 116, 119, 65, 65, 70, 114, 95, 113, 100, 
104, 161, 137, 102, 74, 66, 106, 89, 82, 98, 135, 108, 84, 88, 74, 62, 70, 107, 
167, 101, 108, 52, 65, 100, 48, 103, 61, 123, 144, 72, 140, 117, 88, 58, 91, 95,
98, 96, 84, 144, 71, 121, 67, 86, 69, 134, 123, 72, 98, 61, 68, 220, 67, 112, 
128, 43, 84, 68, 68, 138, 100, 55, 76, 85, 139, 84, 114, 62, 64, 171, 85, 194, 
131, 80, 90, 145, 91, 86, 90, 54, 42, 125, 105, 81, 59, 89, 100, 130, 62, 158, 
131, 93, 95, 107, 103, 103, 91, 69, 74, 106, 78, 102, 88, 65, 176, 132, 85, 105,
131, 80, 114, 115, 144, 115, 97, 164, 57, 105, 86, 160, 115, 75, 52, 47, 76, 98,
114, 55, 61, 54, 132, 102, 88, 76, 70, 59, 56, 58, 105, 81, 77, 114, 48, 64, 70,
90, 49, 113, 115, 103, 108, 118, 114, 64, 66, 79, 116, 52, 90, 105, 109, 87, 
135, 111, 112, 63, 74, 81, 80, 85, 126, 111, 95, 120, 61, 69, 62, 105, 97, 112, 
67, 96, 105, 60, 61, 79, 126, 93, 84, 61, 127, 104, 53, 65, 73, 58, 56, 68, 112,
57, 42, 75, 59, 61, 99, 131, 76, 71, 78, 83, 35, 152, 64, 71, 72, 102, 80, 59, 
77, 68, 79, 69, 84, 101, 70, 151, 79, 118, 96, 152, 66, 78, 82, 54, 78, 100, 41,
80, 36, 52, 91, 96, 87, 132, 95, 84, 126, 74, 82, 242, 72, 133, 64, 43, 125, 
120, 124, 85, 63, 132, 120, 110, 107, 56, 95, 75, 135, 99, 59, 87, 148, 125, 74,
97, 57, 58, 81, 152, 85, 99, 103, 71, 89, 127, 117, 89, 130, 44, 60, 65, 63, 48,
140, 75, 77, 71, 83, 86, 80, 91, 62, 111, 91, 61, 119, 87, 65, 127, 60, 90, 43, 
104, 98, 88, 43, 51, 88, 75, 48, 112, 63, 71, 82, 44, 61, 158, 94, 68, 127, 109,
117, 229, 61, 86, 88, 129, 92, 165, 106, 55, 101, 123, 83, 91, 86, 93, 80, 156, 
131, 105, 59, 88, 91, 137, 65, 77, 87, 42, 95, 43, 75, 88, 140, 58, 108, 81, 
111, 203, 126, 111, 107, 90, 80, 158, 116, 130, 109, 80, 71, 61, 100, 84, 62, 
34, 58, 131, 64, 99, 107, 82, 119, 68, 123, 74, 58, 74, 135, 90, 70, 72, 116, 
155, 65, 103, 105, 106, 109, 68, 46, 178, 100, 60, 128, 76, 88, 60, 45, 85, 82, 
90, 108, 63, 64, 127, 81, 88, 53, 125, 116, 91, 68, 65, 62, 82, 74, 141, 163, 
58, 80, 121, 124, 87, 94, 98, 88, 101, 112, 139, 138, 105, 103, 80, 138, 108, 
83, 146, 90, 79, 95, 76, 99, 97, 166, 87, 88, 77, 112, 89, 109, 91, 84, 46, 108,
105, 78, 128, 114, 80, 152, 150, 102, 101, 132, 124, 98, 64, 160, 74, 163, 63, 
105, 98, 89, 204, 51, 87, 94, 90, 77, 100, 144, 63, 95, 112, 99, 112, 87, 125, 
130, 49, 108, 85, 93, 62, 100, 108, 51, 79, 95, 77, 106, 109, 106, 64, 148, 143,
148, 64, 66, 71, 67, 148, 102, 84, 49, 215, 92, 67, 51, 153, 41, 67, 135, 188, 
72, 93, 98, 117, 64, 82, 71, 82, 87, 107, 58, 76, 74, 59, 53, 155, 50, 97,
104, 90, 112, 108, 61, 80, 67, 68, 141, 58, 64, 158, 46, 112, 91, 105, 200, 
134, 81, 95, 62, 72, 101, 57, 108, 90, 127, 111, 87, 139, 73, 92, 51, 97, 60, 
59, 86, 166, 66, 113, 65, 89, 42, 99, 92, 66, 100, 75, 91, 73, 59, 101, 43, 115,
86, 124, 62, 85, 65, 102, 115, 62, 103, 134, 105, 137, 64, 66, 80, 91, 106, 118,
45, 118, 67, 113, 93, 91, 59, 92, 65, 62, 81, 179, 106, 178, 155, 63, 83, 104, 
133, 91, 75, 161, 69, 121, 61, 154, 71, 148, 57, 52, 64, 62, 83, 73, 58, 43, 64,
92, 93, 49, 97, 113, 101, 80, 131, 65, 55, 123, 87, 126, 140, 110, 76, 61, 65, 
59, 85, 61, 124, 55, 58, 90, 101, 43, 88, 132, 71, 102, 160, 66, 148, 68, 103, 
77, 156, 84, 88, 126, 94, 59, 124, 111, 47, 85, 102, 91, 41, 120, 49, 49, 79, 
114, 98, 85, 58, 101, 84, 110, 94, 148, 78, 78, 81, 104, 69, 54, 82, 131, 85, 
71, 71, 34, 165, 106, 109, 111, 82, 44, 90, 98, 154, 46, 62, 65, 83, 89, 126, 
70, 67, 117, 121, 138, 94, 56, 74, 79, 172, 158, 158, 108, 66, 118, 66, 102, 
125, 57, 94, 60, 49, 70, 98, 121, 103, 91, 74, 79, 65, 203, 83, 85, 89, 58, 102,
71, 95, 73, 142, 61, 83, 86, 83, 87, 73, 156, 62, 159, 71, 108, 67, 89, 102, 72,
110, 106, 84, 94, 68, 138, 103, 130, 75, 50, 74, 126, 60, 85, 99, 110, 89, 119, 
109, 45, 94, 91, 65, 70, 57, 62, 48, 150, 129, 64, 78, 67, 71, 81, 59, 96, 84, 
60, 62, 107, 111, 94, 65, 62, 71, 79, 91, 85, 104, 132, 105, 75, 92, 74, 92, 83,
119, 130, 48, 100, 112, 42, 70, 57, 76, 71, 73, 101, 111, 110, 105, 132, 86, 74,
93, 136, 71, 133, 40, 102, 48, 89, 115, 70, 136, 87, 53, 149, 140, 135, 116, 69,
80, 83, 73, 111, 73, 74, 93, 64, 90, 42, 97, 79, 47, 89, 73, 62, 122, 76, 116, 
70, 87, 99, 127, 58, 133, 94, 103, 62, 60, 111, 144, 74, 77, 56, 65, 110, 87, 
114, 96, 79, 36, 89, 128, 138, 84, 95, 95, 147, 108, 83, 72, 115, 84, 87, 73, 
116, 49, 94, 125, 135, 82, 62, 103, 35, 63, 119, 80, 66, 95, 84, 95, 57, 76, 48,
52, 96, 100, 40, 45, 64, 74, 169, 88, 101, 68, 69, 85, 111, 82, 65, 104, 88, 99,
69, 112, 99, 59, 76, 142, 142, 77, 100, 133, 73, 64, 87, 63, 59, 172, 56, 73, 
110, 97, 85, 70, 121, 65, 76, 98, 86, 53, 71, 82, 97, 74, 99, 155, 74, 86, 49, 
48, 80, 78, 216, 98, 113, 90, 83, 90, 132, 66, 121, 135, 76, 86, 100, 99, 35, 
37, 83, 49, 81, 73, 131, 93, 152, 125, 154, 140, 74, 96, 81, 62, 69, 95, 74, 
153, 86, 79, 112, 67, 88, 101, 122, 78, 103, 76, 43, 80, 84, 66, 59, 94, 64, 
116, 66, 79, 104, 99, 78, 59, 103, 103, 105, 95, 69, 71, 95, 65, 108, 122, 101, 
100, 79, 81, 70, 52, 95, 80, 60, 76, 91, 140, 61, 45, 65, 89, 59, 65, 118, 69, 
75, 117, 58, 56, 161, 66, 127, 78, 110, 80, 63, 53, 94, 70, 66, 74, 109, 50, 
117, 124, 46, 65, 54, 121, 46, 109, 55, 64, 55, 109, 70, 106, 66, 58, 66, 65, 
76, 49, 128, 89, 65, 92, 84, 103, 121, 58, 99, 86, 70, 52, 112, 99, 109, 69, 77,
52, 83, 102, 155, 68, 53, 97, 86, 111, 72, 73, 76, 59, 98, 120, 65, 107, 75, 97,
112, 89, 116, 89, 90, 85, 56, 111, 79, 134, 106, 71, 139, 164, 77, 107, 88, 87, 
91, 73, 86, 61, 98, 102, 94, 95, 93, 124, 57, 57, 84, 164, 119, 45, 124, 105, 
91, 92, 134, 89, 69, 103, 99, 168, 60, 75, 73, 100, 92, 83, 68, 80, 29, 46, 96, 
134, 57, 76, 87, 57, 93, 160, 74, 82, 103, 89, 133, 125, 86, 106, 58, 88, 64, 
115, 82, 73, 61, 45, 127, 58, 68, 70, 132, 125, 109, 171, 78, 53, 150, 136, 57, 
108, 60, 127, 87, 180, 117, 64, 161, 55, 114, 86, 83, 67, 134, 107, 64, 85, 53, 
91, 64, 71, 60, 84, 92, 173, 60, 104, 67, 95, 41, 53, 115, 73, 87, 100, 129, 69,
74, 83, 82, 95, 49, 78, 70, 83, 76, 79, 84, 78, 70, 107, 117, 116, 124, 83, 119,
128, 81, 67, 107, 75, 40, 62, 95, 110, 100, 87, 97, 58, 140, 91, 60, 74, 90, 90,
124, 92, 84, 87, 189, 87, 82, 68, 86, 162, 89, 103, 70, 79, 109, 62, 86, 67, 
109, 112, 102, 38, 40, 60, 98, 79, 57, 76, 65, 95, 94, 84, 69, 72, 103, 57, 84, 
89, 76, 129, 84, 67, 80, 121, 75, 97, 52, 90, 75, 88, 111, 101, 85, 59, 154, 
109, 75, 99, 90, 73, 93, 78, 91, 96, 113, 146, 83, 87, 41, 58, 49, 49, 127, 135,
60, 74, 120, 69, 131, 57, 125, 127, 132, 71, 139, 65, 145, 94, 84, 118, 106, 85,
101, 50, 88, 157, 89, 106, 83, 152, 118, 40, 46, 56, 70, 102, 65, 82, 72, 185, 
108, 105, 89, 140, 75, 76, 121, 95, 167, 84, 91, 73, 77, 55, 52, 89, 131, 76, 
45, 47, 95, 75, 102, 75, 58, 60, 49, 42, 101, 71, 130, 70, 105, 71, 158, 82, 
145, 57, 78, 68, 33, 117, 128, 79, 160, 74, 91, 55, 53, 81, 206, 121, 60, 128, 
106, 125, 83, 120, 113, 93, 60, 55, 47, 61, 77, 121, 72, 60, 139, 93, 120, 115, 
86, 92, 52, 149, 108, 112, 129, 70, 44, 110, 90, 88, 67, 44, 71, 95, 57, 113, 
134, 48, 71, 109, 83, 110, 39, 87, 219, 106, 62, 119, 61, 183, 95, 89, 79, 65, 
74, 51, 90, 105, 61, 97, 74, 62, 159, 83, 96, 103, 120, 55, 119, 86, 96, 56, 
124, 66, 81, 97, 48, 82, 64, 131, 129, 91, 37, 74, 96, 61, 46, 106, 93, 101, 93,
86, 51, 80, 134, 100, 87, 65, 132, 77, 56, 81, 135, 76, 121, 64, 68, 101, 37, 
80, 45, 69, 59, 129, 102, 56, 71, 113, 80, 90, 76, 57, 99, 109, 125, 109, 101, 
133, 105, 108, 55, 81, 112, 223, 109, 46, 68, 41, 71, 39, 64, 78, 129, 95, 97, 
82, 77, 63, 92, 113, 131, 53, 141, 48, 154, 101, 67, 104, 169, 135, 71, 45, 73, 
37, 92, 99, 109, 115, 75, 92, 90, 80, 150, 179, 69, 107, 71, 52, 118, 72, 156, 
81, 162, 160, 87, 128, 47, 85, 70, 121, 107, 85, 119, 151, 91, 157, 101, 126, 
73, 89, 83, 99, 43, 141, 62, 96, 53, 101, 124, 46, 40, 81, 88, 93, 69, 58, 72, 
132, 104, 79, 123, 57, 138, 129, 74, 116, 122, 48, 98, 76, 80, 119, 60, 69, 65, 
126, 44, 47, 110, 131, 66, 64, 60, 73, 131, 120, 77, 95, 149, 156, 85, 46, 58, 
69, 51, 135, 129, 69, 79, 61, 81, 77, 87, 131, 71, 123, 89, 80, 100, 81, 126, 
134, 103, 76, 113, 95, 102, 63, 41, 61, 111, 113, 89, 62, 103, 52, 112, 169, 
101, 130, 141, 76, 158, 60, 123, 91, 100, 109, 91, 96, 44, 62, 99, 93, 49, 110, 
98, 116, 76, 98, 74, 118, 104, 102, 49, 153, 76, 152, 112, 57, 69, 73, 113, 83, 
109, 85, 88, 83, 126, 132, 62, 86, 40, 92, 81, 43, 135, 65, 70, 108, 95, 81, 
151, 54, 68, 167, 52, 80, 46, 117, 100, 43, 49, 92, 105, 100, 110, 120, 107, 83,
97, 105, 94, 108, 72, 96, 91, 83, 85, 77, 106, 108, 89, 95, 89, 59, 112, 62, 
159, 83, 68, 94, 108, 81, 87, 82, 108, 82, 105, 79, 68, 145, 79, 131, 109, 80, 
42, 88, 84, 112, 57, 75, 96, 83, 90, 91, 58, 69, 95, 95, 91, 56, 53, 62, 115, 
132, 111, 71, 111, 68, 83, 67, 95, 104, 74, 85, 101, 123, 62, 120, 97, 62, 130, 
98, 76, 91, 76, 110, 98, 155, 84, 113, 47, 129, 88, 67, 107, 115, 45, 102, 53, 
88, 79, 108, 47, 171, 73, 70, 35, 53, 70, 89, 141, 119, 119, 79, 80, 87, 87, 
100, 100, 64, 151, 85, 123, 245, 92, 80, 79, 66, 137, 26, 37, 92, 100, 78, 72, 
105, 103, 39, 104, 98, 119, 96, 119, 90, 86, 72, 67, 80, 74, 163, 96, 105, 94, 
49, 31, 134, 88, 65, 63, 148, 67, 36, 86, 155, 71, 46, 95, 131, 32, 105, 85, 
116, 95, 149, 50, 116, 96, 189, 141, 109, 85, 94, 92, 105, 93, 101, 148, 66, 67,
79, 117, 97, 56, 123, 110, 80, 69, 87, 163, 98, 121, 80, 78, 57, 83, 184, 83, 
142, 102, 92, 100, 63, 129, 75, 57, 68, 77, 133, 66, 60, 39, 89, 68, 112, 112, 
63, 74, 91, 119, 65, 109, 181, 94, 104, 113, 112, 55, 118, 108, 145, 62, 55, 
104, 122, 98, 101, 78, 77, 53, 101, 86, 74, 69, 51, 44, 241, 113, 93, 103, 101, 
117, 62, 78, 116, 87, 69, 133, 77, 115, 73, 155, 70, 64, 64, 127, 67, 123, 69, 
71, 51, 53, 89, 69, 84, 74, 71, 79, 116, 109, 119, 92, 75, 93, 87, 94, 105, 101,
145, 80, 79, 73, 81, 80, 78, 56, 94, 83, 122, 100, 79, 112, 121, 149, 65, 130, 
77, 68, 117, 86, 75, 113, 47, 148, 80, 123, 100, 105, 67, 101, 72, 91, 121, 95, 
82, 81, 52, 172, 93, 106, 80, 135, 69, 76, 67, 59, 152, 81, 101, 210, 66, 123, 
139, 88, 121, 86, 66, 53, 70, 117, 61, 67, 90, 80, 92, 67, 94, 150, 62, 81, 79, 
97, 188, 94, 105, 77, 95, 105, 137, 96, 103, 103, 127, 64, 131, 52, 104, 164, 
39, 146, 60, 145, 119, 82, 82, 74, 126, 79, 120, 83, 92, 136, 84, 98, 140, 99, 
52, 79, 91, 108, 110, 157, 52, 66, 157, 150, 79, 109, 79, 149, 122, 70, 144, 52,
97, 79, 105, 77, 122, 92, 74, 127, 89, 65, 61, 123, 76, 77, 75, 87, 95, 74, 39, 
111, 85, 92, 125, 36, 87, 107, 171, 122, 78, 84, 92, 92, 86, 166, 65, 79, 114, 
130, 108, 95, 123, 51, 49, 56, 76, 80, 79, 81, 77, 64, 122, 50, 107, 40, 78, 
101, 179, 69, 64, 134, 98, 84, 60, 86, 76, 90, 76, 53, 57, 37, 74, 126, 69, 133,
203, 127, 102, 86, 73, 107, 115, 65, 111, 67, 152, 67, 73, 73, 69, 95, 102, 162,
89, 115, 81, 62, 109, 112, 114, 88, 135, 63, 68, 64, 92, 64, 77, 82, 79, 110, 
129, 34, 69, 60, 85, 168, 137, 116, 112, 102, 29, 70, 93, 105, 79, 98, 116, 107,
226, 70, 80, 88, 74, 46, 87, 111, 72, 83, 107, 66, 70, 68, 73, 79, 63, 118, 131,
72, 68, 185, 77, 80, 78, 100, 95, 69, 126, 94, 75, 200, 48, 118, 63, 103, 61, 
103, 74, 64, 107, 100, 84, 83, 92, 112, 99, 79, 100, 78, 72, 137, 80, 219, 58, 
60, 91, 78, 92, 87, 87, 83, 86, 135, 86, 118, 81, 108, 53, 90, 76, 70, 70, 81, 
72, 99, 89, 93, 89, 88, 38, 90, 97, 79, 62, 81, 56, 110, 74, 94, 67, 116, 72, 
54, 94, 56, 59, 84, 113, 64, 99, 61, 54, 82, 89, 89, 94, 84, 103, 45, 71, 54, 
79, 72, 84, 66, 104, 78, 125, 41, 75, 99, 135, 110, 102, 113, 64, 113, 93, 87, 
115, 73, 83, 85, 133, 55, 76, 170, 92, 126, 81, 143, 42, 117, 140, 87, 58, 117, 
123, 136, 57, 47, 77, 82, 89, 84, 73, 73, 77, 69, 72, 60, 52, 54, 112, 66, 140, 
80, 96, 82, 97, 67, 97, 63, 110, 80, 72, 107, 113, 63, 118, 76, 60, 60, 68, 83, 
66, 121, 125, 149, 79, 75, 68, 98, 79, 100, 80, 49, 120, 87, 40, 93, 56, 103, 
60, 125, 77, 91, 45, 82, 207, 43, 86, 71, 98, 92, 73, 67, 141, 121, 116, 83, 83,
109, 151, 89, 47, 92, 59, 95, 130, 127, 115, 66, 70, 102, 133, 134, 100, 108, 
78, 80, 57, 50, 120, 109, 60, 72, 120, 79, 69, 79, 60, 85, 109, 114, 86, 71, 
141, 99, 103, 107, 69, 103, 56, 112, 117, 95, 113, 100, 89, 61, 81, 60, 56, 119,
184, 75, 99, 73, 95, 76, 74, 79, 97, 83, 58, 57, 93, 53, 95, 105, 131, 165, 75, 
76, 126, 99, 74, 144, 114, 99, 82, 186, 66, 215, 103, 101, 67, 81, 140, 48, 96, 
86, 75, 91, 96, 68, 107, 93, 89, 75, 121, 145, 76, 82, 65, 82, 57, 102, 108, 
120, 51, 96, 95, 128, 60, 111, 37, 46, 122, 162, 78, 103, 127, 116, 73, 143, 73,
85, 98, 48, 89, 61, 69, 89, 59, 105, 99, 112, 88, 120, 54, 125, 105, 71, 69, 79,
160, 74, 57, 148, 132, 87, 110, 68, 175, 80, 54, 172, 176, 90, 127, 46, 56, 86, 
60, 123, 76, 118, 79, 77, 83, 75, 80, 129, 108, 118, 53, 104, 128, 59, 120, 79, 
88, 64, 65, 62, 93, 48, 96, 50, 42, 114, 58, 109, 80, 95, 111, 147, 74, 69, 71, 
74, 123, 108, 105, 86, 145, 78, 55, 91, 67, 64, 68, 83, 75, 107, 80, 66, 131, 
88, 87, 84, 99, 116, 80, 44, 142, 108, 68, 60, 61, 125, 116, 83, 176, 64, 71, 
91, 80, 112, 83, 154, 76, 74, 134, 53, 72, 44, 76, 43, 108, 144, 54, 107, 63, 
71, 60, 82, 92, 69, 102, 114, 56, 130, 97, 52, 96, 82, 122, 75, 87, 90, 138, 74,
82, 95, 116, 60, 163, 76, 72, 100, 63, 107, 68, 95, 95, 100, 68, 44, 105, 100, 
68, 121, 94, 98, 159, 152, 102, 68, 123, 124, 74, 91, 81, 105, 77, 109, 150, 
151, 127, 76, 62, 43, 57, 163, 78, 106, 96, 97, 102, 206, 90, 144, 189, 170, 
158, 139, 110, 118, 126, 80, 66, 199, 89, 89, 89, 51, 54, 91, 106, 52, 77, 124, 
139, 63, 128, 98, 71, 58, 69, 114, 86, 82, 70, 89, 74, 190, 53, 112, 84, 168, 
78, 77, 96, 76, 69, 30, 51, 44, 73, 109, 71, 61, 123, 101, 95, 78, 128, 71, 136,
80, 120, 66, 143, 129, 70, 34, 50, 69, 90, 155, 92, 168, 80, 123, 72, 70, 80, 
28, 59, 87, 94, 96, 96, 84, 62, 73, 72, 127, 92, 71, 83, 126, 102, 60, 69, 101, 
120, 52, 91, 101, 101, 77, 80, 73, 117, 45, 64, 83, 114, 51, 102, 82, 65, 124, 
99, 73, 96, 105, 72, 167, 117, 129, 75, 68, 57, 112, 136, 79, 56, 46, 103, 73, 
83, 75, 128, 67, 63, 165, 100, 59, 134, 49, 89, 99, 66, 84, 82, 102, 99, 114, 
88, 69, 81, 71, 87, 109, 100, 103, 84, 82, 63, 81, 79, 57, 84, 94, 67, 129, 89, 
130, 60, 113, 43, 110, 143, 88, 58, 62, 100, 97, 112, 94, 65, 101, 91, 94, 87, 
56, 86, 116, 63, 75, 79, 64, 55, 61, 123, 66, 95, 43, 104, 90, 65, 115, 87, 96, 
75, 113, 51, 132, 80, 40, 64, 94, 59, 94, 30, 44, 113, 159, 57, 107, 96, 72, 
106, 83, 41, 79, 71, 47, 85, 121, 79, 48, 52, 45, 76, 92, 68, 279, 51, 130, 64, 
65, 59, 189, 117, 77, 65, 109, 115, 89, 121, 68, 52, 74, 99, 190, 84, 105, 89, 
99, 63, 75, 97, 139, 71, 53, 95, 112, 105, 59, 88, 128, 106, 63, 113, 168, 91, 
97, 87, 56, 63, 66, 157, 63, 63, 118, 57, 137, 77, 79, 132, 84, 139, 41, 63, 
134, 86, 64, 146, 66, 139, 125, 68, 193, 110, 89, 49, 69, 66, 102, 81, 132, 118,
60, 61, 70, 139, 101, 81, 61, 146, 118, 89, 104, 154, 84, 88, 95, 75, 39, 87, 
132, 126, 90, 85, 89, 96, 80, 59, 115, 77, 63, 92, 89, 89, 75, 136, 164, 55, 45,
83, 119, 105, 92, 104, 73, 41, 62, 76, 133, 120, 99, 101, 175, 107, 108, 96, 
167, 126, 72, 135, 117, 75, 96, 120, 94, 66, 124, 91, 110, 96, 93, 95, 54, 85, 
103, 76, 96, 155, 134, 66, 121, 74, 139, 127, 173, 98, 108, 73, 63, 78, 81, 58, 
144, 85, 117, 71, 110, 75, 67, 100, 70, 67, 57, 99, 118, 136, 89, 94, 105, 161, 
73, 76, 73, 85, 87, 100, 47, 93, 40, 64, 89, 90, 143, 91, 139, 75, 81, 98, 33, 
114, 128, 93, 83, 198, 83, 97, 98, 117, 135, 191, 83, 98, 72, 112, 99, 96, 81, 
59, 83, 68, 89, 133, 118, 65, 74, 89, 60, 102, 118, 81, 58, 114, 82, 89, 78, 82,
118, 96, 104, 101, 94, 61, 61, 86, 114, 77, 78, 129, 90, 102, 78, 112, 146, 71, 
182, 135, 65, 62, 77, 86, 70, 134, 106, 184, 96, 67, 95, 115, 104, 107, 107, 66,
39, 120, 84, 82, 90, 106, 108, 82, 223, 45, 100, 97, 53, 118, 190, 72, 111, 95, 
81, 199, 43, 197, 139, 105, 133, 97, 83, 56, 70, 85, 104, 62, 110, 90, 92, 155, 
46, 81, 72, 96, 63, 93, 87, 32, 100, 57, 85, 79, 122, 90, 96, 73, 65, 93, 96, 
97, 96, 40, 74, 51, 70, 83, 121, 110, 59, 54, 88, 86, 105, 59, 94, 56, 117, 116,
85, 110, 117, 73, 156, 86, 66, 87, 106, 101, 61, 144, 60, 51, 104, 51, 90, 52, 
100, 63, 93, 94, 103, 89, 91, 82, 76, 97, 84, 85, 59, 54, 54, 98, 79, 76, 157, 
94, 70, 105, 83, 161, 64, 103, 60, 141, 90, 141, 60, 76, 45, 113, 106, 76, 63, 
65, 107, 82, 84, 92, 99, 121, 137, 31, 81, 146, 123, 83, 31, 113, 74, 74, 99, 
52, 94, 70, 104, 98, 118, 83, 55, 96, 73, 105, 51, 76, 109, 96, 175, 94, 75, 68,
74, 112, 125, 87, 113, 66, 131, 94, 52, 111, 79, 143, 58, 72, 189, 80, 86, 106, 
62, 47, 134, 100, 63, 52, 104, 114, 152, 79, 99, 108, 82, 132, 65, 60, 75, 58, 
66, 148, 94, 172, 68, 58, 126, 114, 87, 82, 69, 112, 65, 97, 46, 128, 117, 82, 
131, 75, 140, 48, 93, 116, 43, 119, 86, 72, 117, 119, 32, 35, 33, 96, 100, 85, 
104, 63, 110, 69, 91, 80, 72, 48, 93, 70, 74, 105, 89, 103, 83, 65, 118, 102, 
46, 78, 99, 106, 143, 51, 154, 37, 128, 204, 95, 91, 110, 85, 74, 122, 181, 108,
87, 67, 130, 74, 62, 111, 72, 142, 54, 93, 91, 63, 114, 64, 69, 41, 82, 78, 60, 
76, 49, 65, 129, 100, 120, 77, 126, 152, 123, 70, 118, 75, 110, 173, 71, 98, 
117, 84, 126, 51, 41, 107, 83, 97, 81, 68, 80, 42, 93, 108, 125, 95, 89, 49, 
112, 80, 143, 85, 149, 44, 118, 76, 71, 89, 74, 94, 76, 52, 165, 76, 79, 60, 
103, 143, 64, 69, 124, 70, 86, 50, 139, 140, 88, 62, 53, 78, 95, 119, 69, 50, 
137, 64, 43, 44, 59, 105, 67, 78, 75, 125, 124, 66, 68, 130, 102, 90, 96, 48, 
101, 115, 85, 89, 74, 43, 57, 103, 118, 83, 94, 48, 168, 74, 85, 52, 99, 183, 
64, 71, 75, 82, 47, 91, 63, 147, 77, 110, 118, 78, 129, 173, 90, 72, 83, 78, 
118, 107, 122, 127, 73, 99, 46, 124, 82, 128, 135, 109, 91, 120, 114, 70, 102, 
60, 91, 51, 122, 66, 98, 97, 106, 89, 85, 109, 70, 87, 103, 94, 102, 130, 109, 
120, 67, 80, 115, 104, 80, 90, 36, 154, 85, 80, 79, 120, 110, 127, 101, 73, 93, 
101, 82, 74, 94, 68, 93, 97, 81, 78, 106, 64, 78, 153, 112, 75, 46, 99, 63, 56, 
54, 81, 83, 56, 114, 77, 111, 106, 97, 118, 57, 103, 103, 114, 94, 119, 141, 56,
100, 118, 97, 76, 91, 53, 103, 77, 65, 88, 83, 90, 71, 104, 103, 32, 105, 69, 
55, 66, 88, 78, 73, 91, 85, 137, 40, 48, 58, 107, 94, 73, 92, 95, 143, 47, 75, 
92, 179, 64, 144, 135, 69, 64, 98, 51, 103, 69, 116, 110, 106, 66, 79, 83, 71, 
90, 97, 34, 73, 57, 79, 97, 123, 58, 96, 107, 75, 131, 103, 62, 60, 135, 67, 71,
88, 104, 65, 111, 79, 65, 112, 99, 74, 105, 100, 144, 110, 67, 96, 100, 61, 203,
109, 137, 61, 68, 112, 98, 84, 77, 65, 74, 150, 124, 104, 108, 63, 102, 111, 
100, 36, 47, 101, 105, 54, 82, 112, 56, 113, 105, 102, 70, 58, 54, 97, 95, 94, 
81, 103, 88, 98, 112, 61, 76, 74, 136, 102, 84, 79, 55, 89, 112, 87, 72, 94, 73,
90, 95, 83, 96, 100, 174, 76, 163, 115, 77, 85, 75, 77, 62, 94, 234, 111, 87, 
107, 138, 118, 113, 86, 71, 117, 103, 45, 82, 80, 48, 87, 118, 57, 62, 88, 115, 
76, 62, 90, 86, 88, 66, 119, 83, 77, 53, 64, 81, 162, 127, 110, 54, 62, 111, 
139, 105, 58, 85, 61, 80, 100, 64, 81, 99, 81, 127, 83, 52, 121, 91, 81, 74, 47,
114, 111, 62, 138, 80, 165, 79, 61, 51, 136, 64, 77, 75, 136, 78, 131, 52, 89, 
71, 92, 66, 102, 137, 89, 69, 58, 53, 108, 85, 103, 122, 106, 57, 66, 118, 71, 
139, 108, 104, 168, 44, 46, 67, 69, 109, 81, 128, 64, 127, 75, 58, 72, 79, 88, 
44, 88, 63, 61, 46, 86, 78, 50, 55, 118, 104, 64, 67, 78, 66, 74, 82, 61, 93, 
76, 120, 69, 61, 99, 83, 89, 105, 39, 77, 74, 104, 106, 52, 73, 130, 55, 81, 86,
75, 134, 69, 111, 47, 147, 175, 61, 124, 78, 123, 79, 97, 48, 129, 130, 102, 
111, 97, 77, 89, 56, 84, 131, 113, 77, 70, 151, 77, 101, 70, 78, 45, 108, 42, 
71, 100, 132, 110, 43, 134, 52, 84, 60, 125, 55, 60, 68, 106, 181, 71, 108, 97, 
84, 67, 116, 76, 112, 110, 41, 42, 125, 116, 119, 85, 81, 75, 81, 100, 102, 65, 
72, 90, 59, 54, 77, 109, 114, 53, 139, 64, 54, 49, 105, 153, 75, 81, 70, 119, 
97, 56, 61, 103, 78, 100, 152, 106, 98, 150, 47, 70, 67, 81, 98, 107, 73, 92, 
45, 77, 112, 95, 39, 54, 71, 66, 80, 78, 80, 128, 61, 76, 63, 60, 138, 60, 82, 
72, 94, 77, 75, 79, 82, 136, 122, 117, 129, 85, 143, 59, 81, 73, 126, 147, 90, 
106, 75, 145, 66, 145, 97, 69, 79, 129, 137, 85, 73, 113, 119, 95, 77, 119, 96, 
79, 82, 85, 103, 83, 159, 117, 69, 120, 133, 72, 96, 135, 68, 58, 58, 91, 124, 
105, 64, 74, 86, 111, 111, 80, 70, 118, 82, 79, 51, 113, 141, 119, 71, 99, 88, 
37, 80, 86, 120, 66, 99, 67, 70, 92, 75, 128, 109, 85, 36, 78, 121, 106, 90, 
134, 89, 80, 54, 58, 109, 69, 120, 207, 99, 51, 114, 138, 108, 84, 140, 74, 85, 
93, 78, 116, 68, 97, 85, 79, 90, 83, 131, 85, 66, 122, 90,
61, 73, 63, 37, 91, 118, 130, 41, 115, 165, 105, 95, 85, 39, 88, 103, 85, 95, 
156, 116, 117, 144, 65, 89, 154, 103, 68, 55, 166, 120, 181, 90, 90, 77, 121, 
75, 55, 47, 78, 82, 66, 110, 121, 81, 86, 61, 97, 51, 168, 100, 82, 103, 79, 86,
78, 101, 114, 50, 92, 99, 103, 89, 61, 89, 109, 57, 140, 37, 67, 102, 93, 73, 
66, 116, 99, 93, 64, 141, 60, 34, 111, 100, 81, 55, 69, 55, 90, 57, 114, 106, 
105, 122, 45, 106, 116, 86, 87, 87, 49, 71, 97, 89, 141, 74, 53, 182, 81, 77, 
55, 76, 114, 98, 111, 96, 91, 81, 97, 76, 65, 124, 78, 162, 90, 91, 112, 141, 
94, 86, 54, 103, 86, 42, 77, 149, 84, 69, 121, 119, 69, 84, 63, 102, 50, 89, 
180, 102, 116, 79, 114, 74, 53, 87, 122, 98, 119, 70, 94, 120, 63, 97, 64, 114, 
80, 81, 124, 98, 121, 95, 65, 36, 56, 44, 60, 147, 49, 89, 61, 135, 82, 166, 51,
121, 87, 81, 58, 97, 60, 114, 112, 54, 76, 112, 58, 69, 61, 82, 64, 98, 84, 172,
117, 132, 148, 84, 90, 73, 63, 93, 83, 120, 104, 78, 124, 66, 121, 102, 36, 64, 
76, 85, 64, 87, 64, 103, 80, 102, 87, 48, 81, 98, 91, 130, 113, 88, 78, 125, 57,
87, 75, 59, 64, 91, 90, 80, 101, 74, 127, 169, 79, 59, 121, 96, 71, 61, 139, 90,
88, 62, 48, 61, 69, 140, 58, 103, 87, 86, 48, 90, 114, 72, 94, 55, 96, 51, 138, 
49, 145, 109, 65, 124, 70, 54, 75, 128, 44, 84, 70, 88, 129, 70, 107, 70, 139, 
113, 114, 67, 72, 111, 99, 84, 95, 52, 66, 68, 113, 73, 58, 131, 89, 80, 105, 
56, 121, 64, 119, 72, 81, 170, 102, 109, 100, 78, 108, 126, 46, 111, 76, 123, 
95, 79, 128, 78, 99, 66, 109, 117, 154, 135, 103, 80, 80, 113, 114, 76, 126, 
125, 78, 86, 68, 83, 92, 55, 45, 143, 125, 91, 84, 71, 86, 96, 105, 114, 90, 68,
60, 78, 96, 110, 96, 90, 84, 85, 104, 95, 46, 111, 103, 49, 75, 118, 83, 93, 71,
71, 104, 73, 77, 45, 161, 47, 91, 69, 44, 85, 142, 139, 110, 80, 105, 83, 85, 
98, 143, 125, 93, 95, 76, 71, 70, 56, 71, 99, 83, 74, 95, 103, 113, 102, 120, 
37, 57, 73, 83, 83, 94, 83, 56, 144, 95, 86, 119, 71, 56, 70, 161, 74, 66, 53, 
39, 132, 65, 103, 85, 83, 91, 92, 55, 94, 150, 44, 85, 83, 82, 68, 89, 118, 141,
87, 115, 76, 40, 77, 80, 135, 89, 108, 83, 176, 105, 91, 116, 86, 98, 102, 60, 
144, 69, 60, 81, 103, 138, 106, 86, 74, 40, 91, 63, 101, 111, 36, 91, 64, 66, 
69, 90, 143, 64, 78, 88, 61, 116, 81, 72, 92, 94, 38, 61, 97, 94, 219, 135, 81, 
94, 65, 75, 54, 142, 75, 104, 79, 76, 80, 116, 64, 64, 65, 72, 123, 78, 47, 49, 
106, 106, 36, 46, 135, 100, 77, 128, 74, 56, 87, 156, 57, 60, 155, 94, 152, 97, 
130, 147, 96, 143, 97, 85, 142, 67, 123, 105, 88, 100, 150, 120, 116, 65, 89, 
98, 101, 121, 97, 113, 59, 150, 63, 81, 73, 87, 90, 34, 68, 118, 136, 74, 142, 
91, 81, 60, 90, 53, 89, 62, 54, 42, 59, 131, 110, 100, 137, 73, 76, 141, 65, 
171, 108, 126, 166, 48, 141, 29, 98, 129, 79, 73, 29, 119, 76, 129, 88, 88, 49, 
63, 73, 107, 106, 97, 103, 67, 101, 186, 102, 59, 56, 94, 87, 54, 76, 73, 93, 
83, 137, 45, 120, 141, 100, 200, 51, 76, 118, 109, 70, 45, 143, 60, 142, 106, 
65, 53, 79, 73, 55, 143, 88, 204, 89, 133, 104, 59, 128, 95, 58, 53, 113, 72, 
133, 109, 86, 75, 86, 122, 104, 105, 77, 78, 84, 69, 80, 101, 73, 89, 113, 146, 
133, 46, 90, 81, 76, 84, 73, 116, 127, 100, 93, 109, 61, 81, 67, 87, 92, 88, 
101, 50, 61, 73, 80, 50, 79, 89, 98, 70, 81, 164, 58, 104, 41, 86, 66, 49, 67, 
134, 85, 86, 149, 85, 140, 69, 114, 83, 47, 77, 70, 62, 56, 69, 50, 136, 119, 
92, 53, 83, 89, 69, 99, 64, 40, 152, 142, 62, 63, 143, 127, 99, 82, 134, 123, 
83, 111, 92, 78, 72, 103, 37, 83, 68, 60, 48, 67, 129, 102, 87, 64, 124, 69, 82,
63, 107, 54, 50, 58, 88, 94, 242, 104, 130, 97, 102, 73, 71, 122, 60, 48, 84, 
82, 60, 90, 130, 95, 83, 182, 87, 91, 63, 64, 101, 98, 71, 145, 78, 72, 36, 98, 
119, 79, 75, 153, 63, 58, 83, 190, 71, 62, 54, 106, 98, 98, 64, 70, 71, 91, 87, 
63, 93, 67, 66, 65, 87, 111, 83, 103, 111, 90, 84, 129, 51, 110, 86, 80, 90, 66,
110, 137, 65, 60, 74, 92, 105, 58, 70, 127, 160, 110, 58, 99, 73, 37, 93, 131, 
65, 82, 87, 48, 129, 140, 73, 116, 89, 160, 87, 89, 100, 110, 69, 77, 73, 96, 
66, 74, 92, 67, 94, 127, 127, 64, 92, 118, 44, 87, 96, 99, 112, 80, 94, 96, 129,
59, 109, 80, 154, 64, 98, 59, 66, 47, 43, 62, 80, 78, 120, 200, 57, 93, 98, 62, 
72, 61, 130, 98, 66, 130, 72, 66, 134, 102, 78, 74, 69, 123, 125, 156, 85, 94, 
121, 50, 78, 113, 157, 122, 62, 110, 83, 113, 71, 31, 119, 120, 81, 97, 164, 
121, 122, 48, 108, 145, 200, 133, 52, 74, 93, 72, 39, 92, 112, 45, 78, 85, 82, 
79, 101, 74, 60, 125, 98, 71, 78, 58, 57, 38, 69, 32, 90, 124 ]


==> statistics/smooth/stats/stats_1k_smooth_3folds_q_11.txt <==
[ 83, 132, 148, 156, 122, 135, 70, 188, 92, 111, 212, 192, 179, 108, 163, 178, 
222, 155, 164, 198, 181, 141, 271, 128, 137, 204, 67, 238, 153, 118, 94, 107, 
118, 157, 140, 100, 126, 158, 138, 103, 160, 103, 81, 130, 77, 166, 137, 105, 
129, 81, 193, 203, 190, 109, 130, 98, 155, 164, 66, 62, 173, 89, 92, 91, 134, 
101, 99, 109, 123, 151, 152, 100, 177, 82, 152, 68, 107, 125, 109, 104, 161, 
137, 59, 130, 115, 87, 124, 208, 129, 142, 159, 153, 207, 166, 107, 169, 128, 
102, 133, 172, 137, 175, 117, 174, 160, 121, 79, 147, 159, 153, 163, 120, 162, 
94, 120, 86, 167, 122, 121, 81, 214, 135, 87, 143, 106, 96, 109, 166, 102, 87, 
162, 134, 139, 100, 106, 99, 80, 159, 116, 107, 100, 94, 173, 158, 212, 155, 
108, 59, 146, 135, 135, 126, 99, 154, 121, 121, 118, 63, 91, 125, 101, 138, 158,
191, 94, 203, 120, 149, 109, 85, 196, 163, 164, 148, 102, 214, 166, 96, 75, 104,
126, 113, 157, 145, 67, 190, 117, 104, 92, 124, 95, 114, 106, 146, 150, 221, 94,
107, 162, 123, 150, 103, 99, 141, 98, 165, 125, 119, 254, 101, 118, 194, 195, 
128, 141, 82, 113, 161, 44, 91, 99, 156, 194, 122, 111, 131, 165, 167, 131, 193,
104, 142, 149, 150, 127, 153, 71, 155, 146, 110, 134, 153, 79, 154, 155, 187, 
154, 113, 116, 164, 124, 147, 115, 208, 128, 122, 161, 160, 90, 104, 179, 105, 
142, 109, 159, 90, 84, 123, 160, 143, 179, 163, 110, 178, 141, 129, 101, 203, 
150, 80, 91, 145, 117, 89, 85, 126, 211, 121, 148, 83, 137, 144, 103, 137, 149, 
86, 112, 124, 139, 142, 100, 160, 138, 121, 202, 126, 81, 139, 144, 115, 152, 
103, 60, 171, 131, 114, 102, 81, 91, 103, 191, 221, 159, 66, 119, 105, 113, 113,
111, 147, 176, 110, 165, 144, 123, 198, 131, 184, 58, 104, 142, 180, 76, 139, 
109, 116, 92, 113, 112, 143, 188, 131, 93, 107, 216, 95, 60, 131, 111, 145, 121,
218, 94, 228, 146, 199, 126, 133, 128, 165, 88, 147, 155, 83, 96, 100, 126, 121,
178, 112, 110, 89, 103, 109, 131, 88, 80, 136, 94, 188, 162, 121, 143, 149, 80, 
171, 108, 172, 163, 169, 155, 117, 95, 156, 151, 135, 127, 112, 161, 196, 97, 
205, 98, 67, 150, 119, 131, 164, 181, 107, 117, 163, 95, 105, 142, 173, 168, 88,
90, 139, 202, 106, 105, 69, 155, 102, 142, 196, 178, 92, 119, 64, 126, 109, 118,
267, 98, 104, 146, 95, 99, 118, 88, 112, 107, 122, 169, 154, 116, 59, 151, 98, 
105, 97, 227, 103, 87, 153, 116, 98, 224, 237, 83, 71, 167, 126, 152, 151, 129, 
87, 146, 185, 85, 66, 144, 70, 164, 114, 160, 114, 97, 88, 132, 74, 104, 131, 
136, 146, 85, 186, 152, 179, 190, 191, 84, 180, 117, 138, 86, 74, 107, 120, 130,
173, 140, 130, 112, 181, 126, 109, 125, 201, 93, 82, 119, 113, 135, 145, 148, 
143, 123, 169, 86, 148, 173, 192, 93, 125, 114, 139, 166, 92, 86, 237, 128, 136,
159, 110, 140, 107, 111, 112, 75, 165, 116, 221, 88, 90, 84, 306, 188, 144, 112,
91, 59, 114, 100, 213, 124, 116, 110, 126, 116, 148, 79, 112, 148, 140, 112, 
108, 114, 103, 89, 195, 153, 74, 158, 73, 87, 92, 153, 128, 179, 90, 149, 90, 
83, 84, 122, 107, 91, 97, 136, 104, 112, 142, 90, 102, 119, 160, 155, 135, 106, 
195, 90, 134, 96, 113, 99, 186, 129, 151, 158, 149, 116, 121, 81, 53, 116, 158, 
102, 144, 92, 81, 130, 106, 125, 115, 196, 146, 96, 65, 115, 162, 160, 88, 100, 
149, 100, 124, 85, 112, 175, 125, 120, 157, 186, 88, 89, 114, 137, 95, 118, 171,
162, 168, 115, 196, 235, 117, 171, 72, 96, 132, 94, 131, 114, 169, 113, 98, 222,
78, 159, 171, 66, 161, 124, 86, 182, 131, 91, 175, 142, 102, 186, 85, 99, 122, 
57, 102, 80, 145, 145, 181, 107, 175, 128, 148, 118, 154, 201, 155, 90, 134, 
203, 118, 179, 82, 131, 204, 99, 91, 181, 85, 101, 376, 173, 111, 95, 68, 245, 
101, 99, 117, 122, 120, 218, 71, 144, 126, 123, 88, 137, 104, 193, 109, 155, 
172, 73, 119, 243, 43, 181, 117, 130, 146, 126, 88, 134, 130, 170, 213, 196, 92,
166, 109, 111, 127, 92, 190, 85, 171, 121, 172, 113, 140, 120, 116, 104, 91, 
123, 119, 135, 119, 153, 207, 125, 166, 252, 154, 165, 137, 132, 160, 140, 106, 
191, 105, 92, 137, 207, 124, 156, 103, 219, 124, 181, 122, 118, 138, 104, 105, 
86, 96, 184, 127, 84, 88, 98, 152, 81, 129, 185, 175, 188, 105, 261, 141, 152, 
121, 111, 174, 100, 131, 118, 136, 132, 167, 169, 179, 139, 126, 106, 90, 113, 
119, 143, 108, 121, 126, 204, 149, 143, 147, 230, 140, 120, 62, 72, 159, 142, 
112, 146, 116, 109, 75, 111, 198, 149, 166, 76, 154, 146, 51, 91, 161, 70, 111, 
134, 168, 178, 225, 171, 95, 131, 92, 170, 141, 133, 89, 168, 193, 88, 100, 59, 
128, 63, 143, 127, 89, 204, 113, 186, 56, 128, 105, 113, 204, 197, 125, 121, 
115, 154, 81, 88, 108, 157, 120, 73, 96, 126, 88, 105, 116, 71, 108, 81, 172, 
196, 128, 99, 76, 160, 117, 195, 179, 262, 223, 115, 180, 109, 121, 79, 138, 
107, 133, 148, 132, 73, 186, 160, 117, 179, 119, 180, 137, 86, 264, 127, 106, 
99, 65, 95, 113, 130, 130, 160, 126, 181, 128, 155, 137, 93, 92, 239, 155, 117, 
120, 131, 147, 194, 93, 87, 98, 116, 139, 92, 138, 134, 62, 193, 166, 76, 227, 
160, 198, 104, 132, 160, 127 ]


==> statistics/smooth/stats/stats_1k_smooth_3folds_q_11_v2.txt <==
[ 91, 121, 92, 127, 95, 150, 148, 131, 76, 105, 131, 216, 118, 131, 196, 148, 
91, 132, 87, 131, 79, 118, 92, 123, 76, 90, 125, 126, 94, 151, 81, 132, 144, 
184, 164, 103, 104, 183, 107, 164, 136, 151, 135, 179, 85, 297, 81, 159, 104, 
244, 143, 126, 106, 175, 77, 169, 186, 150, 101, 95, 138, 146, 140, 149, 82, 
125, 103, 141, 93, 147, 98, 193, 124, 98, 167, 223, 135, 111, 136, 158, 170, 65,
72, 95, 135, 117, 117, 141, 176, 131, 108, 101, 150, 105, 154, 178, 139, 103, 
116, 153, 128, 172, 176, 190, 78, 225, 109, 82, 167, 84, 118, 149, 141, 131, 
185, 87, 207, 82, 109, 106, 254, 102, 191, 158, 92, 134, 173, 108, 129, 166, 
146, 159, 155, 115, 101, 110, 134, 218, 109, 205, 67, 146, 156, 132, 104, 135, 
126, 170, 142, 155, 102, 136, 148, 103, 150, 124, 82, 73, 190, 141, 124, 116, 
130, 137, 159, 114, 82, 116, 225, 119, 89, 157, 174, 81, 181, 144, 181, 104, 
151, 110, 126, 85, 130, 74, 168, 134, 140, 74, 126, 123, 146, 92, 113, 177, 126,
124, 102, 149, 96, 101, 175, 164, 136, 104, 96, 189, 137, 155, 91, 153, 165, 
141, 205, 180, 80, 164, 174, 184, 150, 109, 109, 156, 102, 150, 114, 187, 79, 
155, 144, 110, 117, 152, 79, 101, 126, 138, 101, 116, 148, 153, 93, 133, 119, 
106, 102, 102, 153, 218, 220, 105, 101, 208, 119, 176, 207, 196, 142, 191, 104, 
114, 76, 66, 68, 156, 132, 126, 133, 87, 135, 117, 121, 125, 80, 101, 145, 174, 
147, 116, 113, 88, 163, 128, 152, 123, 188, 146, 53, 105, 170, 253, 122, 214, 
156, 107, 109, 149, 80, 174, 277, 165, 110, 82, 172, 142, 115, 121, 212, 206, 
104, 140, 143, 118, 144, 115, 140, 85, 83, 91, 82, 79, 114, 130, 126, 157, 124, 
110, 155, 178, 193, 117, 123, 191, 110, 225, 123, 280, 116, 168, 174, 129, 128, 
164, 161, 94, 114, 61, 130, 130, 85, 104, 293, 80, 87, 106, 147, 135, 86, 203, 
132, 80, 165, 148, 170, 163, 84, 84, 171, 110, 167, 183, 194, 118, 97, 145, 105,
169, 146, 81, 171, 135, 57, 121, 174, 127, 146, 107, 158, 142, 134, 176, 184, 
92, 104, 179, 111, 166, 103, 82, 133, 138, 154, 193, 161, 84, 206, 131, 153, 
127, 178, 195, 114, 141, 63, 283, 83, 106, 120, 116, 127, 153, 122, 108, 140, 
91, 123, 137, 118, 266, 196, 128, 121, 133, 118, 160, 131, 152, 130, 185, 146, 
128, 227, 129, 182, 159, 133, 199, 82, 137, 140, 147, 100, 138, 127, 65, 86, 88,
113, 94, 125, 140, 139, 99, 62, 152, 176, 96, 202, 130, 157, 107, 119, 156, 161,
153, 175, 100, 112, 118, 199, 130, 128, 120, 179, 218, 285, 119, 182, 115, 196, 
80, 84, 148, 166, 190, 182, 198, 116, 133, 151, 167, 91, 225, 133, 255, 189, 
161, 146, 105, 66, 104, 154, 97, 120, 174, 109, 115, 123, 131, 147, 142, 100, 
92, 146, 154, 117, 108, 88, 86, 92, 118, 113, 146, 176, 147, 184, 161, 95, 170, 
109, 119, 147, 121, 63, 108, 105, 107, 169, 102, 164, 113, 152, 165, 108, 84, 
98, 143, 130, 124, 134, 253, 55, 233, 103, 156, 158, 193, 113, 164, 129, 101, 
109, 114, 85, 153, 165, 107, 109, 243, 84, 128, 146, 216, 111, 137, 132, 109, 
155, 220, 170, 139, 131, 100, 209, 145, 103, 186, 93, 115, 111, 115, 187, 85, 
205, 112, 105, 236, 91, 231, 190, 120, 186, 121, 146, 160, 160, 140, 165, 185, 
98, 135, 111, 143, 151, 139, 98, 63, 186, 249, 89, 112, 105, 130, 177, 131, 135,
114, 88, 106, 150, 188, 128, 93, 155, 179, 210, 185, 120, 136, 88, 86, 127, 82, 
290, 104, 116, 122, 143, 81, 82, 131, 156, 183, 129, 149, 169, 196, 87, 164, 
134, 85, 74, 169, 143, 89, 144, 123, 160, 165, 116, 97, 93, 238, 138, 165, 180, 
105, 110, 61, 111, 124, 185, 70, 112, 104, 82, 116, 162, 169, 121, 122, 142, 
107, 142, 110, 160, 100, 117, 99, 107, 129, 65, 206, 149, 108, 96, 123, 131, 
125, 133, 165, 124, 136, 131, 84, 139, 183, 117, 88, 112, 84, 113, 95, 137, 122,
106, 117, 178, 96, 144, 202, 82, 108, 98, 182, 119, 190, 161, 187, 174, 137, 
113, 128, 127, 129, 130, 208, 114, 187, 156, 145, 129, 124, 134, 131, 102, 93, 
186, 265, 150, 167, 196, 106, 118, 121, 167, 151, 155, 229, 172, 97, 71, 131, 
194, 72, 147, 138, 110, 116, 147, 124, 154, 92, 142, 141, 64, 107, 173, 76, 154,
96, 113, 65, 126, 101, 131, 246, 200, 159, 110, 165, 108, 88, 165, 139, 111, 95,
131, 182, 175, 75, 157, 191, 204, 132, 141, 105, 140, 165, 92, 100, 189, 138, 
155, 114, 147, 185, 110, 99, 108, 170, 129, 130, 103, 239, 102, 127, 204, 113, 
82, 160, 120, 120, 115, 108, 121, 180, 168, 126, 120, 117, 116, 147, 82, 107, 
99, 173, 149, 146, 122, 89, 119, 175, 105, 172, 199, 99, 142, 83, 175, 92, 204, 
155, 134, 168, 92, 78, 104, 110, 144, 164, 154, 115, 112, 151, 127, 145, 125, 
108, 169, 125, 56, 206, 162, 129, 135, 163, 167, 88, 152, 125, 121, 124, 141, 
214, 122, 236, 109, 185, 97, 108, 153, 173, 196, 172, 101, 109, 129, 161, 99, 
87, 141, 136, 98, 116, 115, 90, 183, 138, 152, 135, 128, 158, 169, 96, 228, 112,
77, 117, 102, 60, 261, 138, 123, 165, 182, 100, 200, 94, 100, 188, 179, 100, 
195, 177, 146, 124, 128, 139, 149, 146, 109, 102, 233, 47, 132, 77, 156, 121, 
101, 112, 156, 152, 98, 126, 109, 81, 125, 108, 99, 157, 214, 151, 108, 162, 
128, 111, 112, 157, 200, 140 ]


==> statistics/smooth/stats/stats_1k_smooth_3folds_q_9.txt <==
[ 61, 73, 63, 37, 91, 118, 130, 41, 115, 165, 105, 95, 85, 39, 88, 103, 85, 95, 
156, 116, 117, 144, 65, 89, 154, 103, 68, 55, 166, 120, 181, 90, 90, 77, 121, 
75, 55, 47, 78, 82, 66, 110, 121, 81, 86, 61, 97, 51, 168, 100, 82, 103, 79, 86,
78, 101, 114, 50, 92, 99, 103, 89, 61, 89, 109, 57, 140, 37, 67, 102, 93, 73, 
66, 116, 99, 93, 64, 141, 60, 34, 111, 100, 81, 55, 69, 55, 90, 57, 114, 106, 
105, 122, 45, 106, 116, 86, 87, 87, 49, 71, 97, 89, 141, 74, 53, 182, 81, 77, 
55, 76, 114, 98, 111, 96, 91, 81, 97, 76, 65, 124, 78, 162, 90, 91, 112, 141, 
94, 86, 54, 103, 86, 42, 77, 149, 84, 69, 121, 119, 69, 84, 63, 102, 50, 89, 
180, 102, 116, 79, 114, 74, 53, 87, 122, 98, 119, 70, 94, 120, 63, 97, 64, 114, 
80, 81, 124, 98, 121, 95, 65, 36, 56, 44, 60, 147, 49, 89, 61, 135, 82, 166, 51,
121, 87, 81, 58, 97, 60, 114, 112, 54, 76, 112, 58, 69, 61, 82, 64, 98, 84, 172,
117, 132, 148, 84, 90, 73, 63, 93, 83, 120, 104, 78, 124, 66, 121, 102, 36, 64, 
76, 85, 64, 87, 64, 103, 80, 102, 87, 48, 81, 98, 91, 130, 113, 88, 78, 125, 57,
87, 75, 59, 64, 91, 90, 80, 101, 74, 127, 169, 79, 59, 121, 96, 71, 61, 139, 90,
88, 62, 48, 61, 69, 140, 58, 103, 87, 86, 48, 90, 114, 72, 94, 55, 96, 51, 138, 
49, 145, 109, 65, 124, 70, 54, 75, 128, 44, 84, 70, 88, 129, 70, 107, 70, 139, 
113, 114, 67, 72, 111, 99, 84, 95, 52, 66, 68, 113, 73, 58, 131, 89, 80, 105, 
56, 121, 64, 119, 72, 81, 170, 102, 109, 100, 78, 108, 126, 46, 111, 76, 123, 
95, 79, 128, 78, 99, 66, 109, 117, 154, 135, 103, 80, 80, 113, 114, 76, 126, 
125, 78, 86, 68, 83, 92, 55, 45, 143, 125, 91, 84, 71, 86, 96, 105, 114, 90, 68,
60, 78, 96, 110, 96, 90, 84, 85, 104, 95, 46, 111, 103, 49, 75, 118, 83, 93, 71,
71, 104, 73, 77, 45, 161, 47, 91, 69, 44, 85, 142, 139, 110, 80, 105, 83, 85, 
98, 143, 125, 93, 95, 76, 71, 70, 56, 71, 99, 83, 74, 95, 103, 113, 102, 120, 
37, 57, 73, 83, 83, 94, 83, 56, 144, 95, 86, 119, 71, 56, 70, 161, 74, 66, 53, 
39, 132, 65, 103, 85, 83, 91, 92, 55, 94, 150, 44, 85, 83, 82, 68, 89, 118, 141,
87, 115, 76, 40, 77, 80, 135, 89, 108, 83, 176, 105, 91, 116, 86, 98, 102, 60, 
144, 69, 60, 81, 103, 138, 106, 86, 74, 40, 91, 63, 101, 111, 36, 91, 64, 66, 
69, 90, 143, 64, 78, 88, 61, 116, 81, 72, 92, 94, 38, 61, 97, 94, 219, 135, 81, 
94, 65, 75, 54, 142, 75, 104, 79, 76, 80, 116, 64, 64, 65, 72, 123, 78, 47, 49, 
106, 106, 36, 46, 135, 100, 77, 128, 74, 56, 87, 156, 57, 60, 155, 94, 152, 97, 
130, 147, 96, 143, 97, 85, 142, 67, 123, 105, 88, 100, 150, 120, 116, 65, 89, 
98, 101, 121, 97, 113, 59, 150, 63, 81, 73, 87, 90, 34, 68, 118, 136, 74, 142, 
91, 81, 60, 90, 53, 89, 62, 54, 42, 59, 131, 110, 100, 137, 73, 76, 141, 65, 
171, 108, 126, 166, 48, 141, 29, 98, 129, 79, 73, 29, 119, 76, 129, 88, 88, 49, 
63, 73, 107, 106, 97, 103, 67, 101, 186, 102, 59, 56, 94, 87, 54, 76, 73, 93, 
83, 137, 45, 120, 141, 100, 200, 51, 76, 118, 109, 70, 45, 143, 60, 142, 106, 
65, 53, 79, 73, 55, 143, 88, 204, 89, 133, 104, 59, 128, 95, 58, 53, 113, 72, 
133, 109, 86, 75, 86, 122, 104, 105, 77, 78, 84, 69, 80, 101, 73, 89, 113, 146, 
133, 46, 90, 81, 76, 84, 73, 116, 127, 100, 93, 109, 61, 81, 67, 87, 92, 88, 
101, 50, 61, 73, 80, 50, 79, 89, 98, 70, 81, 164, 58, 104, 41, 86, 66, 49, 67, 
134, 85, 86, 149, 85, 140, 69, 114, 83, 47, 77, 70, 62, 56, 69, 50, 136, 119, 
92, 53, 83, 89, 69, 99, 64, 40, 152, 142, 62, 63, 143, 127, 99, 82, 134, 123, 
83, 111, 92, 78, 72, 103, 37, 83, 68, 60, 48, 67, 129, 102, 87, 64, 124, 69, 82,
63, 107, 54, 50, 58, 88, 94, 242, 104, 130, 97, 102, 73, 71, 122, 60, 48, 84, 
82, 60, 90, 130, 95, 83, 182, 87, 91, 63, 64, 101, 98, 71, 145, 78, 72, 36, 98, 
119, 79, 75, 153, 63, 58, 83, 190, 71, 62, 54, 106, 98, 98, 64, 70, 71, 91, 87, 
63, 93, 67, 66, 65, 87, 111, 83, 103, 111, 90, 84, 129, 51, 110, 86, 80, 90, 66,
110, 137, 65, 60, 74, 92, 105, 58, 70, 127, 160, 110, 58, 99, 73, 37, 93, 131, 
65, 82, 87, 48, 129, 140, 73, 116, 89, 160, 87, 89, 100, 110, 69, 77, 73, 96, 
66, 74, 92, 67, 94, 127, 127, 64, 92, 118, 44, 87, 96, 99, 112, 80, 94, 96, 129,
59, 109, 80, 154, 64, 98, 59, 66, 47, 43, 62, 80, 78, 120, 200, 57, 93, 98, 62, 
72, 61, 130, 98, 66, 130, 72, 66, 134, 102, 78, 74, 69, 123, 125, 156, 85, 94, 
121, 50, 78, 113, 157, 122, 62, 110, 83, 113, 71, 31, 119, 120, 81, 97, 164, 
121, 122, 48, 108, 145, 200, 133, 52, 74, 93, 72, 39, 92, 112, 45, 78, 85, 82, 
79, 101, 74, 60, 125, 98, 71, 78, 58, 57, 38, 69, 32, 90, 124 ]


==> statistics/smooth/stats/stats_4k_smooth_3folds_q_11.txt <==
[ 90, 139, 121, 150, 114, 135, 81, 136, 130, 169, 136, 155, 102, 145, 186, 74, 
96, 128, 127, 178, 139, 163, 175, 146, 169, 185, 91, 120, 95, 158, 160, 77, 102,
112, 87, 125, 228, 117, 190, 169, 99, 134, 107, 81, 150, 209, 101, 89, 168, 111,
134, 117, 97, 55, 48, 103, 120, 234, 182, 209, 168, 193, 98, 163, 141, 273, 165,
188, 97, 94, 98, 127, 191, 169, 137, 168, 92, 199, 193, 109, 132, 106, 116, 133,
109, 131, 121, 146, 120, 83, 103, 139, 149, 69, 153, 134, 168, 174, 141, 104, 
103, 124, 119, 126, 192, 155, 106, 134, 131, 145, 166, 155, 157, 113, 81, 89, 
84, 74, 160, 148, 183, 135, 184, 134, 142, 215, 81, 84, 69, 111, 120, 171, 167, 
182, 150, 113, 103, 194, 139, 100, 101, 154, 112, 90, 98, 117, 107, 79, 138, 91,
135, 113, 177, 128, 92, 175, 168, 142, 75, 74, 139, 133, 96, 130, 104, 100, 197,
163, 231, 121, 205, 147, 107, 100, 95, 108, 244, 142, 144, 159, 107, 109, 141, 
172, 118, 233, 112, 171, 131, 93, 145, 142, 111, 119, 103, 242, 116, 121, 149, 
145, 105, 123, 135, 157, 122, 127, 141, 79, 71, 132, 90, 126, 137, 141, 186, 99,
191, 153, 147, 127, 149, 165, 100, 88, 157, 89, 166, 150, 80, 123, 84, 97, 82, 
137, 100, 121, 126, 148, 202, 82, 135, 69, 120, 126, 90, 135, 148, 195, 237, 
191, 139, 169, 172, 160, 193, 128, 131, 213, 91, 107, 102, 146, 151, 144, 126, 
123, 80, 142, 78, 147, 66, 138, 207, 119, 125, 137, 116, 147, 128, 83, 253, 126,
146, 125, 181, 130, 81, 170, 148, 160, 129, 96, 134, 82, 125, 102, 100, 119, 
103, 153, 106, 139, 120, 84, 197, 129, 96, 101, 177, 183, 124, 88, 224, 91, 83, 
186, 86, 154, 59, 149, 118, 104, 89, 157, 173, 153, 108, 131, 78, 115, 131, 102,
115, 215, 78, 224, 90, 133, 122, 81, 73, 95, 157, 153, 115, 144, 110, 144, 126, 
134, 147, 179, 132, 55, 99, 147, 138, 201, 159, 117, 224, 125, 107, 252, 144, 
108, 172, 117, 130, 180, 79, 180, 141, 90, 95, 229, 163, 101, 111, 142, 141, 
140, 153, 148, 147, 104, 88, 117, 104, 141, 118, 134, 101, 160, 103, 124, 74, 
189, 114, 126, 85, 136, 107, 88, 98, 61, 84, 146, 159, 101, 144, 147, 142, 102, 
211, 121, 134, 112, 146, 184, 169, 120, 115, 114, 156, 118, 113, 162, 168, 126, 
147, 121, 97, 117, 62, 142, 95, 241, 159, 150, 122, 237, 125, 89, 74, 128, 173, 
105, 190, 169, 250, 128, 128, 115, 213, 120, 136, 89, 202, 133, 118, 186, 128, 
94, 194, 195, 110, 212, 147, 173, 102, 161, 88, 161, 145, 98, 143, 96, 166, 78, 
99, 128, 165, 107, 143, 129, 124, 172, 189, 111, 203, 121, 201, 97, 137, 78, 
143, 72, 132, 76, 182, 89, 93, 153, 248, 68, 198, 87, 103, 138, 133, 104, 233, 
91, 136, 130, 194, 213, 139, 93, 81, 87, 167, 125, 119, 148, 116, 105, 99, 264, 
101, 174, 190, 130, 109, 141, 146, 111, 122, 80, 103, 204, 149, 116, 260, 47, 
71, 180, 146, 132, 143, 142, 90, 101, 113, 88, 111, 161, 185, 179, 124, 181, 
122, 108, 97, 145, 108, 129, 175, 83, 118, 60, 116, 119, 120, 101, 81, 160, 144,
163, 90, 130, 124, 131, 91, 149, 110, 65, 85, 135, 169, 71, 153, 108, 105, 90, 
161, 150, 170, 127, 129, 116, 127, 146, 105, 113, 130, 182, 130, 121, 95, 115, 
139, 92, 101, 108, 85, 146, 195, 135, 113, 118, 151, 125, 88, 119, 111, 150, 93,
162, 93, 100, 107, 107, 219, 119, 132, 146, 105, 133, 138, 112, 174, 208, 131, 
136, 128, 103, 135, 110, 204, 135, 148, 111, 96, 116, 171, 123, 106, 212, 145, 
147, 84, 215, 177, 103, 202, 97, 140, 121, 183, 124, 117, 147, 113, 191, 165, 
167, 118, 144, 70, 189, 146, 100, 109, 160, 138, 105, 146, 150, 152, 88, 111, 
106, 130, 154, 141, 98, 118, 90, 122, 172, 127, 88, 104, 122, 71, 250, 121, 130,
152, 86, 130, 95, 124, 60, 96, 98, 152, 211, 94, 97, 119, 125, 99, 118, 174, 
141, 120, 154, 60, 181, 190, 149, 166, 167, 95, 204, 103, 139, 110, 142, 152, 
177, 153, 206, 116, 148, 68, 110, 155, 79, 115, 153, 186, 115, 171, 94, 114, 
106, 94, 144, 97, 129, 132, 185, 122, 107, 130, 141, 134, 82, 74, 114, 87, 124, 
108, 275, 154, 159, 116, 131, 147, 99, 87, 170, 145, 159, 118, 243, 197, 139, 
131, 85, 88, 154, 147, 186, 72, 124, 120, 98, 71, 115, 206, 211, 111, 129, 125, 
163, 107, 157, 119, 96, 113, 163, 162, 194, 47, 101, 82, 171, 108, 138, 329, 
137, 87, 85, 178, 133, 162, 205, 84, 194, 72, 131, 105, 129, 119, 184, 72, 99, 
133, 92, 137, 138, 171, 106, 218, 107, 162, 146, 177, 202, 140, 176, 141, 140, 
121, 170, 67, 104, 136, 85, 179, 156, 120, 146, 139, 141, 134, 99, 160, 167, 
144, 144, 99, 125, 132, 126, 163, 86, 128, 153, 189, 85, 113, 141, 173, 97, 82, 
149, 173, 153, 128, 121, 133, 121, 114, 64, 115, 90, 114, 133, 180, 176, 110, 
84, 87, 103, 190, 175, 113, 125, 88, 89, 122, 166, 82, 137, 162, 102, 82, 120, 
113, 129, 108, 135, 123, 99, 78, 184, 139, 107, 111, 132, 164, 69, 140, 201, 
178, 293, 113, 120, 142, 172, 102, 120, 124, 186, 113, 96, 55, 261, 129, 168, 
99, 171, 57, 139, 147, 90, 155, 149, 153, 136, 77, 174, 77, 188, 101, 108, 198, 
111, 127, 145, 130, 129, 98, 138, 106, 61, 93, 145, 105, 146, 99, 166, 121, 212,
144, 176, 169, 112, 126, 147, 166, 123, 154, 112, 80, 134, 112, 128, 90, 151, 
137, 158, 141, 132, 77, 151, 141, 162, 107, 164, 147, 219, 142, 162, 127, 141, 
160, 199, 124, 106, 225, 141, 76, 106, 181, 108, 70, 93, 107, 104, 107, 131, 
118, 74, 122, 107, 88, 109, 118, 150, 109, 146, 102, 110, 119, 126, 76, 107, 74,
226, 79, 170, 126, 146, 141, 132, 131, 127, 143, 148, 92, 68, 101, 82, 111, 115,
111, 182, 99, 157, 226, 119, 138, 128, 120, 78, 155, 206, 105, 149, 82, 155, 
106, 152, 128, 91, 99, 62, 166, 211, 119, 121, 161, 355, 156, 121, 166, 125, 
152, 118, 77, 146, 187, 95, 102, 96, 158, 186, 164, 62, 152, 114, 120, 191, 99, 
159, 169, 133, 222, 200, 109, 230, 185, 161, 157, 111, 109, 180, 122, 79, 81, 
178, 111, 117, 163, 151, 145, 97, 107, 93, 233, 206, 81, 112, 201, 66, 162, 68, 
112, 107, 123, 203, 152, 155, 151, 97, 105, 197, 96, 102, 177, 123, 115, 126, 
105, 121, 192, 170, 159, 166, 150, 121, 218, 123, 154, 107, 65, 116, 161, 87, 
81, 123, 191, 135, 224, 147, 176, 173, 171, 131, 167, 95, 83, 125, 129, 115, 86,
93, 97, 150, 116, 80, 111, 110, 106, 199, 189, 201, 152, 204, 203, 150, 149, 85,
126, 145, 59, 94, 115, 143, 205, 172, 94, 130, 110, 88, 154, 272, 153, 103, 141,
191, 147, 130, 103, 148, 62, 118, 155, 80, 131, 124, 68, 134, 184, 93, 83, 182, 
140, 141, 163, 165, 71, 122, 99, 63, 118, 142, 101, 123, 90, 183, 94, 135, 115, 
103, 186, 171, 124, 164, 104, 155, 72, 197, 108, 136, 118, 84, 183, 61, 140, 
121, 131, 191, 130, 191, 112, 161, 149, 71, 97, 105, 98, 121, 284, 139, 122, 
129, 138, 86, 115, 158, 110, 192, 93, 196, 115, 134, 181, 101, 137, 157, 218, 
123, 137, 84, 135, 203, 106, 104, 228, 111, 235, 178, 107, 100, 139, 201, 104, 
115, 70, 103, 63, 192, 82, 95, 126, 121, 133, 138, 122, 156, 181, 136, 90, 108, 
193, 121, 113, 176, 173, 193, 114, 239, 72, 107, 216, 278, 117, 138, 125, 141, 
70, 160, 164, 118, 150, 76, 205, 140, 66, 196, 260, 265, 103, 187, 219, 94, 116,
132, 129, 112, 150, 122, 147, 118, 120, 107, 163, 110, 119, 206, 88, 148, 170, 
77, 138, 107, 77, 120, 107, 277, 78, 120, 131, 177, 121, 102, 140, 143, 134, 
125, 142, 76, 110, 116, 85, 110, 136, 88, 114, 152, 163, 126, 142, 95, 120, 64, 
101, 116, 152, 201, 116, 178, 108, 204, 137, 100, 88, 201, 198, 74, 121, 91, 
182, 195, 162, 108, 96, 107, 87, 100, 135, 132, 118, 165, 135, 78, 147, 122, 88,
267, 128, 125, 159, 102, 197, 184, 143, 208, 196, 179, 149, 121, 124, 122, 113, 
212, 166, 104, 136, 100, 96, 193, 142, 151, 116, 180, 126, 121, 63, 171, 82, 54,
98, 137, 123, 196, 90, 141, 197, 128, 78, 125, 89, 185, 125, 114, 153, 153, 113,
164, 84, 192, 161, 161, 139, 160, 145, 226, 115, 70, 76, 180, 213, 95, 83, 96, 
90, 118, 109, 181, 88, 93, 139, 113, 183, 131, 122, 105, 135, 170, 133, 127, 87,
144, 220, 105, 130, 69, 161, 131, 104, 70, 82, 127, 115, 137, 110, 132, 141, 
230, 98, 168, 196, 121, 84, 59, 129, 146, 140, 93, 126, 132, 130, 131, 192, 196,
70, 196, 136, 155, 221, 158, 145, 70, 122, 99, 131, 176, 141, 124, 167, 121, 
110, 107, 129, 110, 174, 136, 171, 105, 110, 112, 204, 119, 63, 243, 196, 83, 
104, 87, 110, 191, 123, 108, 128, 85, 164, 119, 151, 109, 112, 122, 137, 134, 
86, 141, 158, 191, 89, 169, 142, 197, 180, 83, 86, 167, 148, 63, 144, 103, 115, 
164, 139, 79, 115, 165, 112, 129, 88, 119, 204, 83, 97, 164, 219, 190, 144, 116,
130, 177, 111, 134, 270, 126, 158, 125, 118, 111, 100, 150, 151, 97, 121, 184, 
84, 151, 101, 80, 202, 178, 123, 122, 117, 213, 154, 188, 131, 135, 102, 182, 
92, 114, 158, 111, 157, 98, 131, 151, 126, 100, 103, 147, 74, 137, 90, 59, 89, 
128, 118, 110, 153, 153, 114, 199, 144, 101, 87, 84, 167, 158, 110, 118, 88, 
110, 119, 143, 159, 117, 138, 105, 161, 115, 123, 101, 91, 117, 170, 164, 130, 
86, 77, 136, 150, 160, 112, 90, 202, 184, 100, 171, 110, 281, 91, 121, 118, 88, 
166, 73, 112, 165, 166, 155, 146, 120, 107, 102, 101, 127, 128, 130, 168, 147, 
129, 101, 101, 86, 107, 154, 120, 122, 182, 109, 107, 168, 249, 127, 135, 117, 
130, 202, 163, 108, 174, 89, 81, 156, 127, 115, 135, 130, 86, 69, 152, 92, 138, 
138, 83, 159, 114, 178, 83, 158, 88, 227, 150, 109, 156, 118, 128, 102, 141, 
209, 159, 106, 153, 162, 86, 78, 171, 121, 186, 196, 111, 161, 103, 94, 156, 
119, 179, 130, 103, 154, 145, 122, 99, 134, 101, 127, 157, 108, 140, 160, 182, 
139, 116, 99, 190, 179, 107, 125, 92, 137, 119, 131, 91, 106, 120, 145, 81, 98, 
119, 143, 149, 173, 158, 147, 102, 79, 119, 103, 166, 118, 106, 128, 67, 113, 
222, 119, 86, 100, 93, 229, 98, 177, 113, 161, 59, 75, 168, 125, 155, 130, 201, 
162, 79, 126, 205, 122, 146, 109, 175, 102, 144, 128, 166, 101, 108, 75, 229, 
138, 167, 233, 181, 110, 151, 145, 143, 172, 157, 219, 126, 149, 133, 95, 123, 
198, 84, 69, 95, 145, 117, 137, 123, 110, 160, 211, 122, 176, 86, 87, 170, 89, 
192, 206, 115, 143, 140, 173, 111, 136, 160, 84, 142, 206, 242, 206, 110, 119, 
81, 121, 137, 87, 140, 154, 105, 156, 96, 203, 235, 149, 95, 103, 117, 192, 133,
118, 94, 141, 116, 74, 89, 109, 160, 131, 133, 177, 141, 145, 192, 169, 197, 
149, 134, 141, 162, 129, 146, 127, 143, 97, 158, 115, 66, 134, 127, 193, 110, 
102, 138, 86, 128, 247, 137, 199, 162, 157, 134, 131, 303, 166, 115, 92, 139, 
131, 89, 182, 115, 107, 132, 117, 133, 162, 145, 43, 166, 125, 92, 120, 143, 85,
97, 164, 103, 69, 194, 179, 118, 141, 173, 151, 86, 97, 136, 110, 141, 135, 195,
117, 135, 240, 109, 118, 263, 134, 148, 121, 174, 117, 223, 143, 189, 131, 102, 
148, 197, 131, 140, 94, 139, 150, 169, 83, 195, 94, 128, 100, 184, 94, 213, 55, 
83, 89, 150, 191, 88, 157, 255, 106, 199, 146, 97, 104, 153, 165, 110, 74, 89, 
169, 116, 157, 94, 159, 68, 108, 169, 100, 150, 109, 130, 206, 64, 115, 197, 
151, 115, 121, 120, 196, 128, 103, 146, 106, 110, 121, 132, 126, 148, 179, 159, 
138, 122, 152, 229, 162, 177, 146, 104, 185, 128, 115, 123, 125, 126, 139, 102, 
169, 104, 101, 88, 82, 152, 60, 100, 63, 157, 110, 185, 125, 136, 77, 121, 162, 
232, 160, 130, 76, 105, 133, 170, 86, 132, 129, 133, 112, 103, 203, 140, 78, 
170, 112, 132, 92, 201, 100, 80, 168, 85, 152, 124, 95, 169, 86, 100, 133, 123, 
146, 183, 131, 117, 72, 237, 101, 172, 129, 165, 82, 111, 96, 98, 100, 91, 110, 
122, 162, 271, 162, 175, 121, 75, 110, 88, 147, 165, 202, 109, 156, 174, 71, 
235, 84, 109, 91, 178, 126, 106, 127, 163, 137, 162, 80, 183, 132, 64, 133, 133,
118, 136, 82, 141, 228, 184, 100, 130, 74, 153, 102, 159, 118, 140, 162, 126, 
175, 47, 125, 105, 200, 141, 124, 84, 79, 152, 74, 58, 111, 70, 82, 138, 85, 79,
148, 231, 128, 196, 135, 101, 167, 141, 160, 91, 177, 150, 63, 96, 92, 170, 177,
172, 133, 89, 106, 76, 153, 105, 88, 172, 99, 174, 94, 194, 170, 47, 74, 189, 
138, 168, 174, 181, 145, 112, 141, 94, 164, 161, 106, 179, 112, 121, 117, 159, 
205, 77, 124, 150, 96, 103, 200, 98, 166, 182, 90, 102, 100, 67, 121, 91, 92, 
94, 110, 57, 132, 126, 222, 104, 121, 120, 127, 103, 107, 172, 50, 114, 85, 84, 
64, 171, 97, 187, 140, 177, 154, 170, 127, 156, 91, 108, 150, 140, 111, 186, 
101, 198, 55, 101, 146, 58, 116, 93, 78, 75, 81, 98, 135, 84, 110, 134, 149, 
155, 273, 111, 163, 132, 156, 98, 145, 120, 149, 198, 82, 122, 130, 244, 100, 
167, 91, 97, 105, 48, 111, 100, 130, 103, 226, 169, 109, 79, 94, 120, 221, 137, 
185, 113, 323, 176, 102, 174, 145, 121, 103, 100, 77, 123, 211, 108, 115, 79, 
95, 194, 122, 85, 94, 83, 126, 186, 166, 141, 172, 232, 147, 187, 224, 146, 92, 
151, 122, 120, 167, 131, 132, 120, 186, 196, 173, 89, 126, 147, 155, 99, 167, 
119, 169, 161, 137, 167, 102, 179, 102, 237, 176, 125, 142, 162, 122, 110, 125, 
125, 102, 121, 111, 171, 137, 158, 143, 131, 73, 232, 117, 120, 124, 123, 100, 
120, 74, 188, 140, 145, 100, 57, 140, 86, 151, 111, 215, 88, 85, 210, 179, 128, 
109, 136, 79, 111, 206, 90, 91, 89, 131, 134, 257, 159, 104, 87, 122, 103, 142, 
179, 188, 92, 122, 78, 265, 146, 111, 123, 135, 125, 156, 88, 125, 114, 114, 99,
152, 175, 202, 138, 121, 69, 154, 99, 183, 143, 132, 137, 156, 115, 166, 182, 
114, 121, 201, 96, 84, 169, 100, 111, 157, 139, 116, 149, 173, 117, 157, 122, 
122, 70, 110, 109, 129, 175, 115, 178, 157, 72, 110, 174, 128, 107, 90, 136, 
241, 183, 130, 75, 68, 64, 97, 182, 134, 130, 214, 140, 162, 164, 141, 89, 151, 
110, 91, 110, 143, 125, 148, 148, 181, 78, 154, 145, 219, 73, 206, 122, 115, 
119, 165, 132, 100, 158, 119, 159, 158, 110, 106, 111, 119, 74, 147, 191, 135, 
141, 90, 62, 142, 89, 182, 74, 107, 237, 124, 123, 155, 80, 157, 108, 112, 99, 
110, 64, 140, 81, 114, 206, 85, 169, 154, 76, 160, 122, 130, 107, 118, 108, 188,
142, 130, 204, 176, 145, 211, 45, 111, 183, 169, 137, 110, 160, 104, 181, 165, 
64, 114, 121, 103, 103, 137, 160, 97, 61, 175, 159, 147, 147, 143, 141, 109, 87,
93, 117, 181, 138, 165, 146, 164, 123, 154, 106, 151, 199, 87, 152, 83, 145, 77,
193, 161, 145, 180, 111, 62, 98, 127, 141, 95, 193, 155, 120, 126, 76, 79, 141, 
140, 94, 89, 113, 134, 168, 138, 112, 62, 90, 119, 160, 165, 162, 87, 116, 151, 
96, 106, 193, 106, 114, 130, 178, 120, 178, 147, 87, 84, 130, 224, 135, 124, 
206, 117, 152, 154, 97, 133, 194, 80, 185, 117, 113, 125, 172, 150, 109, 166, 
133, 149, 170, 129, 71, 92, 113, 126, 120, 64, 84, 118, 121, 157, 200, 193, 122,
215, 98, 116, 209, 121, 94, 135, 142, 132, 107, 201, 121, 143, 52, 148, 88, 90, 
167, 108, 159, 107, 133, 130, 96, 109, 133, 142, 199, 118, 133, 109, 152, 119, 
74, 131, 100, 163, 177, 262, 130, 100, 105, 137, 118, 158, 178, 132, 81, 84, 79,
76, 179, 142, 144, 106, 139, 179, 165, 157, 148, 161, 93, 192, 47, 144, 156, 95,
238, 133, 187, 126, 220, 152, 123, 215, 149, 111, 171, 216, 205, 100, 101, 150, 
178, 173, 104, 115, 74, 79, 141, 128, 231, 102, 141, 98, 88, 99, 98, 78, 150, 
187, 201, 196, 120, 243, 157, 94, 126, 163, 136, 256, 98, 188, 106, 110, 83, 81,
102, 120, 108, 142, 60, 140, 88, 106, 205, 158, 138, 101, 109, 157, 122, 134, 
217, 103, 141, 162, 112, 127, 164, 101, 115, 70, 152, 99, 157, 121, 120, 149, 
102, 128, 90, 171, 74, 119, 124, 170, 70, 52, 118, 77, 157, 117, 86, 153, 180, 
109, 137, 123, 92, 171, 110, 280, 161, 126, 69, 73, 162, 65, 86, 81, 107, 92, 
56, 103, 213, 148, 113, 83, 119, 105, 220, 204, 152, 187, 78, 67, 163, 145, 104,
148, 137, 105, 147, 159, 172, 154, 108, 101, 103, 140, 106, 119, 83, 108, 148, 
67, 228, 140, 96, 93, 132, 183, 147, 174, 102, 125, 148, 117, 79, 82, 111, 246, 
140, 92, 165, 108, 116, 177, 83, 142, 146, 171, 134, 115, 167, 189, 119, 154, 
120, 122, 143, 105, 146, 149, 143, 128, 125, 151, 108, 120, 127, 139, 83, 125, 
128, 139, 122, 194, 82, 145, 166, 88, 111, 263, 174, 102, 146, 148, 116, 193, 
162, 118, 77, 105, 99, 90, 113, 82, 176, 125, 80, 126, 163, 78, 94, 115, 161, 
111, 156, 80, 141, 159, 193, 153, 91, 201, 146, 162, 93, 113, 151, 144, 176, 70,
78, 110, 125, 106, 95, 136, 101, 105, 173, 173, 80, 222, 172, 87, 119, 128, 58, 
107, 238, 94, 140, 122, 146, 129, 161, 164, 227, 131, 204, 87, 120, 126, 114, 
129, 169, 87, 83, 119, 84, 119, 101, 150, 120, 149, 154, 132, 63, 95, 104, 136, 
95, 119, 232, 85, 122, 159, 78, 73, 169, 149, 132, 150, 144, 119, 179, 61, 110, 
112, 77, 190, 138, 91, 183, 101, 130, 149, 168, 139, 129, 113, 162, 278, 128, 
101, 101, 203, 184, 99, 158, 59, 146, 71, 108, 177, 181, 228, 79, 167, 190, 121,
152, 88, 140, 96, 148, 104, 158, 152, 206, 102, 198, 100, 102, 60, 174, 91, 154,
98, 122, 81, 202, 81, 245, 218, 102, 124, 116, 126, 160, 82, 88, 175, 179, 188, 
158, 117, 125, 151, 73, 84, 122, 98, 114, 127, 218, 86, 103, 129, 119, 131, 183,
61, 144, 136, 71, 79, 124, 169, 153, 210, 130, 143, 75, 138, 77, 87, 101, 78, 
124, 106, 183, 151, 90, 100, 152, 100, 112, 102, 136, 102, 110, 63, 104, 87, 
239, 149, 73, 101, 137, 73, 146, 175, 232, 104, 133, 131, 218, 90, 132, 169, 
115, 106, 56, 141, 98, 158, 145, 175, 173, 108, 97, 64, 125, 83, 123, 116, 175, 
90, 113, 86, 111, 74, 151, 78, 127, 120, 66, 221, 242, 164, 87, 146, 148, 98, 
91, 129, 97, 213, 138, 174, 132, 135, 133, 141, 107, 124, 87, 83, 114, 119, 206,
125, 205, 139, 197, 125, 103, 177, 114, 101, 149, 74, 71, 174, 104, 123, 132, 
134, 99, 153, 170, 155, 141, 133, 92, 87, 164, 81, 95, 104, 173, 250, 132, 206, 
122, 90, 209, 226, 198, 158, 108, 87, 74, 184, 66, 172, 185, 124, 104, 119, 132,
123, 239, 152, 144, 103, 103, 88, 124, 97, 99, 124, 155, 141, 128, 235, 96, 104,
143, 123, 173, 111, 150, 106, 118, 104, 181, 169, 65, 84, 171, 141, 138, 151, 
174, 117, 58, 128, 71, 116, 103, 109, 131, 143, 157, 72, 137, 83, 164, 107, 97, 
135, 96, 101, 196, 97, 115, 99, 90, 147, 231, 172, 108, 120, 138, 162, 111, 86, 
84, 139, 90, 138, 132, 137, 217, 123, 115, 127, 98, 113, 162, 159, 120, 118, 
177, 168, 115, 120, 142, 168, 96, 50, 166, 126, 106, 183, 76, 113, 95, 134, 113,
181, 98, 61, 186, 69, 111, 169, 116, 141, 124, 164, 134, 128, 171, 82, 181, 52, 
183, 109, 103, 114, 187, 198, 137, 143, 171, 137, 97, 155, 131, 120, 120, 196, 
110, 141, 169, 107, 160, 97, 163, 110, 87, 122, 127, 148, 146, 137, 90, 154, 94,
183, 124, 144, 138, 93, 110, 92, 85, 150, 155, 175, 83, 147, 146, 204, 241, 169,
151, 135, 77, 94, 84, 125, 122, 100, 40, 146, 107, 183, 142, 88, 100, 207, 111, 
132, 81, 138, 123, 142, 54, 126, 91, 315, 118, 116, 143, 102, 115, 202, 92, 192,
137, 119, 88, 111, 145, 108, 108, 168, 90, 155, 203, 204, 142, 107, 134, 136, 
126, 71, 215, 128, 105, 91, 115, 117, 102, 220, 138, 76, 111, 105, 120, 160, 96,
91, 163, 104, 117, 109, 93, 158, 253, 172, 132, 82, 126, 99, 61, 149, 158, 129, 
129, 161, 224, 115, 102, 90, 98, 122, 139, 109, 143, 72, 122, 173, 102, 88, 97, 
86, 100, 100, 201, 194, 115, 166, 136, 125, 186, 79, 101, 113, 230, 303, 255, 
112, 112, 119, 145, 119, 168, 123, 177, 108, 150, 99, 138, 117, 94, 145, 75, 
122, 153, 102, 141, 88, 93, 170, 138, 121, 103, 100, 140, 128, 128, 103, 151, 
81, 128, 173, 117, 102, 97, 99, 163, 108, 128, 194, 234, 150, 134, 162, 118, 68,
104, 104, 137, 107, 173, 166, 86, 148, 142, 170, 85, 177, 190, 127, 122, 112, 
129, 111, 164, 196, 104, 159, 119, 225, 152, 225, 147, 115, 173, 76, 145, 183, 
146, 117, 119, 176, 132, 74, 155, 111, 134, 85, 105, 122, 199, 84, 144, 217, 
175, 248, 184, 86, 53, 148, 136, 118, 135, 89, 119, 235, 162, 198, 127, 111, 99,
60, 152, 164, 62, 225, 158, 155, 158, 106, 101, 119, 76, 140, 70, 205, 80, 220, 
149, 135, 131, 147, 158, 146, 64, 134, 91, 94, 91, 174, 138, 172, 101, 76, 134, 
159, 133, 101, 135, 132, 202, 142, 131, 81, 130, 119, 124, 172, 54, 98, 136, 
165, 197, 73, 101, 122, 118, 114, 170, 188, 132, 218, 225, 157, 207, 101, 114, 
101, 193, 158, 90, 165, 162, 86, 157, 99, 176, 57, 94, 121, 87, 422, 148, 112, 
86, 74, 168, 107, 124, 150, 140, 141, 99, 103, 225, 141, 84, 87, 188, 106, 141, 
149, 154, 115, 77, 110, 192, 97, 95, 81, 87, 104, 125, 89, 95, 101, 99, 115, 
115, 126, 80, 85, 83, 74, 157, 126, 112, 140, 106, 92, 161, 144, 123, 127 ]


==> statistics/smooth/stats/stats_4k_smooth_3folds_q_9.txt <==
[ 104, 90, 112, 108, 61, 80, 67, 68, 141, 58, 64, 158, 46, 112, 91, 105, 200, 
134, 81, 95, 62, 72, 101, 57, 108, 90, 127, 111, 87, 139, 73, 92, 51, 97, 60, 
59, 86, 166, 66, 113, 65, 89, 42, 99, 92, 66, 100, 75, 91, 73, 59, 101, 43, 115,
86, 124, 62, 85, 65, 102, 115, 62, 103, 134, 105, 137, 64, 66, 80, 91, 106, 118,
45, 118, 67, 113, 93, 91, 59, 92, 65, 62, 81, 179, 106, 178, 155, 63, 83, 104, 
133, 91, 75, 161, 69, 121, 61, 154, 71, 148, 57, 52, 64, 62, 83, 73, 58, 43, 64,
92, 93, 49, 97, 113, 101, 80, 131, 65, 55, 123, 87, 126, 140, 110, 76, 61, 65, 
59, 85, 61, 124, 55, 58, 90, 101, 43, 88, 132, 71, 102, 160, 66, 148, 68, 103, 
77, 156, 84, 88, 126, 94, 59, 124, 111, 47, 85, 102, 91, 41, 120, 49, 49, 79, 
114, 98, 85, 58, 101, 84, 110, 94, 148, 78, 78, 81, 104, 69, 54, 82, 131, 85, 
71, 71, 34, 165, 106, 109, 111, 82, 44, 90, 98, 154, 46, 62, 65, 83, 89, 126, 
70, 67, 117, 121, 138, 94, 56, 74, 79, 172, 158, 158, 108, 66, 118, 66, 102, 
125, 57, 94, 60, 49, 70, 98, 121, 103, 91, 74, 79, 65, 203, 83, 85, 89, 58, 102,
71, 95, 73, 142, 61, 83, 86, 83, 87, 73, 156, 62, 159, 71, 108, 67, 89, 102, 72,
110, 106, 84, 94, 68, 138, 103, 130, 75, 50, 74, 126, 60, 85, 99, 110, 89, 119, 
109, 45, 94, 91, 65, 70, 57, 62, 48, 150, 129, 64, 78, 67, 71, 81, 59, 96, 84, 
60, 62, 107, 111, 94, 65, 62, 71, 79, 91, 85, 104, 132, 105, 75, 92, 74, 92, 83,
119, 130, 48, 100, 112, 42, 70, 57, 76, 71, 73, 101, 111, 110, 105, 132, 86, 74,
93, 136, 71, 133, 40, 102, 48, 89, 115, 70, 136, 87, 53, 149, 140, 135, 116, 69,
80, 83, 73, 111, 73, 74, 93, 64, 90, 42, 97, 79, 47, 89, 73, 62, 122, 76, 116, 
70, 87, 99, 127, 58, 133, 94, 103, 62, 60, 111, 144, 74, 77, 56, 65, 110, 87, 
114, 96, 79, 36, 89, 128, 138, 84, 95, 95, 147, 108, 83, 72, 115, 84, 87, 73, 
116, 49, 94, 125, 135, 82, 62, 103, 35, 63, 119, 80, 66, 95, 84, 95, 57, 76, 48,
52, 96, 100, 40, 45, 64, 74, 169, 88, 101, 68, 69, 85, 111, 82, 65, 104, 88, 99,
69, 112, 99, 59, 76, 142, 142, 77, 100, 133, 73, 64, 87, 63, 59, 172, 56, 73, 
110, 97, 85, 70, 121, 65, 76, 98, 86, 53, 71, 82, 97, 74, 99, 155, 74, 86, 49, 
48, 80, 78, 216, 98, 113, 90, 83, 90, 132, 66, 121, 135, 76, 86, 100, 99, 35, 
37, 83, 49, 81, 73, 131, 93, 152, 125, 154, 140, 74, 96, 81, 62, 69, 95, 74, 
153, 86, 79, 112, 67, 88, 101, 122, 78, 103, 76, 43, 80, 84, 66, 59, 94, 64, 
116, 66, 79, 104, 99, 78, 59, 103, 103, 105, 95, 69, 71, 95, 65, 108, 122, 101, 
100, 79, 81, 70, 52, 95, 80, 60, 76, 91, 140, 61, 45, 65, 89, 59, 65, 118, 69, 
75, 117, 58, 56, 161, 66, 127, 78, 110, 80, 63, 53, 94, 70, 66, 74, 109, 50, 
117, 124, 46, 65, 54, 121, 46, 109, 55, 64, 55, 109, 70, 106, 66, 58, 66, 65, 
76, 49, 128, 89, 65, 92, 84, 103, 121, 58, 99, 86, 70, 52, 112, 99, 109, 69, 77,
52, 83, 102, 155, 68, 53, 97, 86, 111, 72, 73, 76, 59, 98, 120, 65, 107, 75, 97,
112, 89, 116, 89, 90, 85, 56, 111, 79, 134, 106, 71, 139, 164, 77, 107, 88, 87, 
91, 73, 86, 61, 98, 102, 94, 95, 93, 124, 57, 57, 84, 164, 119, 45, 124, 105, 
91, 92, 134, 89, 69, 103, 99, 168, 60, 75, 73, 100, 92, 83, 68, 80, 29, 46, 96, 
134, 57, 76, 87, 57, 93, 160, 74, 82, 103, 89, 133, 125, 86, 106, 58, 88, 64, 
115, 82, 73, 61, 45, 127, 58, 68, 70, 132, 125, 109, 171, 78, 53, 150, 136, 57, 
108, 60, 127, 87, 180, 117, 64, 161, 55, 114, 86, 83, 67, 134, 107, 64, 85, 53, 
91, 64, 71, 60, 84, 92, 173, 60, 104, 67, 95, 41, 53, 115, 73, 87, 100, 129, 69,
74, 83, 82, 95, 49, 78, 70, 83, 76, 79, 84, 78, 70, 107, 117, 116, 124, 83, 119,
128, 81, 67, 107, 75, 40, 62, 95, 110, 100, 87, 97, 58, 140, 91, 60, 74, 90, 90,
124, 92, 84, 87, 189, 87, 82, 68, 86, 162, 89, 103, 70, 79, 109, 62, 86, 67, 
109, 112, 102, 38, 40, 60, 98, 79, 57, 76, 65, 95, 94, 84, 69, 72, 103, 57, 84, 
89, 76, 129, 84, 67, 80, 121, 75, 97, 52, 90, 75, 88, 111, 101, 85, 59, 154, 
109, 75, 99, 90, 73, 93, 78, 91, 96, 113, 146, 83, 87, 41, 58, 49, 49, 127, 135,
60, 74, 120, 69, 131, 57, 125, 127, 132, 71, 139, 65, 145, 94, 84, 118, 106, 85,
101, 50, 88, 157, 89, 106, 83, 152, 118, 40, 46, 56, 70, 102, 65, 82, 72, 185, 
108, 105, 89, 140, 75, 76, 121, 95, 167, 84, 91, 73, 77, 55, 52, 89, 131, 76, 
45, 47, 95, 75, 102, 75, 58, 60, 49, 42, 101, 71, 130, 70, 105, 71, 158, 82, 
145, 57, 78, 68, 33, 117, 128, 79, 160, 74, 91, 55, 53, 81, 206, 121, 60, 128, 
106, 125, 83, 120, 113, 93, 60, 55, 47, 61, 77, 121, 72, 60, 139, 93, 120, 115, 
86, 92, 52, 149, 108, 112, 129, 70, 44, 110, 90, 88, 67, 44, 71, 95, 57, 113, 
134, 48, 71, 109, 83, 110, 39, 87, 219, 106, 62, 119, 61, 183, 95, 89, 79, 65, 
74, 51, 90, 105, 61, 97, 74, 62, 159, 83, 96, 103, 120, 55, 119, 86, 96, 56, 
124, 66, 81, 97, 48, 82, 64, 131, 129, 91, 37, 74, 96, 61, 46, 106, 93, 101, 93,
86, 51, 80, 134, 100, 87, 65, 132, 77, 56, 81, 135, 76, 121, 64, 68, 101, 37, 
80, 45, 69, 59, 129, 102, 56, 71, 113, 80, 90, 76, 57, 99, 109, 125, 109, 101, 
133, 105, 108, 55, 81, 112, 223, 109, 46, 68, 41, 71, 39, 64, 78, 129, 95, 97, 
82, 77, 63, 92, 113, 131, 53, 141, 48, 154, 101, 67, 104, 169, 135, 71, 45, 73, 
37, 92, 99, 109, 115, 75, 92, 90, 80, 150, 179, 69, 107, 71, 52, 118, 72, 156, 
81, 162, 160, 87, 128, 47, 85, 70, 121, 107, 85, 119, 151, 91, 157, 101, 126, 
73, 89, 83, 99, 43, 141, 62, 96, 53, 101, 124, 46, 40, 81, 88, 93, 69, 58, 72, 
132, 104, 79, 123, 57, 138, 129, 74, 116, 122, 48, 98, 76, 80, 119, 60, 69, 65, 
126, 44, 47, 110, 131, 66, 64, 60, 73, 131, 120, 77, 95, 149, 156, 85, 46, 58, 
69, 51, 135, 129, 69, 79, 61, 81, 77, 87, 131, 71, 123, 89, 80, 100, 81, 126, 
134, 103, 76, 113, 95, 102, 63, 41, 61, 111, 113, 89, 62, 103, 52, 112, 169, 
101, 130, 141, 76, 158, 60, 123, 91, 100, 109, 91, 96, 44, 62, 99, 93, 49, 110, 
98, 116, 76, 98, 74, 118, 104, 102, 49, 153, 76, 152, 112, 57, 69, 73, 113, 83, 
109, 85, 88, 83, 126, 132, 62, 86, 40, 92, 81, 43, 135, 65, 70, 108, 95, 81, 
151, 54, 68, 167, 52, 80, 46, 117, 100, 43, 49, 92, 105, 100, 110, 120, 107, 83,
97, 105, 94, 108, 72, 96, 91, 83, 85, 77, 106, 108, 89, 95, 89, 59, 112, 62, 
159, 83, 68, 94, 108, 81, 87, 82, 108, 82, 105, 79, 68, 145, 79, 131, 109, 80, 
42, 88, 84, 112, 57, 75, 96, 83, 90, 91, 58, 69, 95, 95, 91, 56, 53, 62, 115, 
132, 111, 71, 111, 68, 83, 67, 95, 104, 74, 85, 101, 123, 62, 120, 97, 62, 130, 
98, 76, 91, 76, 110, 98, 155, 84, 113, 47, 129, 88, 67, 107, 115, 45, 102, 53, 
88, 79, 108, 47, 171, 73, 70, 35, 53, 70, 89, 141, 119, 119, 79, 80, 87, 87, 
100, 100, 64, 151, 85, 123, 245, 92, 80, 79, 66, 137, 26, 37, 92, 100, 78, 72, 
105, 103, 39, 104, 98, 119, 96, 119, 90, 86, 72, 67, 80, 74, 163, 96, 105, 94, 
49, 31, 134, 88, 65, 63, 148, 67, 36, 86, 155, 71, 46, 95, 131, 32, 105, 85, 
116, 95, 149, 50, 116, 96, 189, 141, 109, 85, 94, 92, 105, 93, 101, 148, 66, 67,
79, 117, 97, 56, 123, 110, 80, 69, 87, 163, 98, 121, 80, 78, 57, 83, 184, 83, 
142, 102, 92, 100, 63, 129, 75, 57, 68, 77, 133, 66, 60, 39, 89, 68, 112, 112, 
63, 74, 91, 119, 65, 109, 181, 94, 104, 113, 112, 55, 118, 108, 145, 62, 55, 
104, 122, 98, 101, 78, 77, 53, 101, 86, 74, 69, 51, 44, 241, 113, 93, 103, 101, 
117, 62, 78, 116, 87, 69, 133, 77, 115, 73, 155, 70, 64, 64, 127, 67, 123, 69, 
71, 51, 53, 89, 69, 84, 74, 71, 79, 116, 109, 119, 92, 75, 93, 87, 94, 105, 101,
145, 80, 79, 73, 81, 80, 78, 56, 94, 83, 122, 100, 79, 112, 121, 149, 65, 130, 
77, 68, 117, 86, 75, 113, 47, 148, 80, 123, 100, 105, 67, 101, 72, 91, 121, 95, 
82, 81, 52, 172, 93, 106, 80, 135, 69, 76, 67, 59, 152, 81, 101, 210, 66, 123, 
139, 88, 121, 86, 66, 53, 70, 117, 61, 67, 90, 80, 92, 67, 94, 150, 62, 81, 79, 
97, 188, 94, 105, 77, 95, 105, 137, 96, 103, 103, 127, 64, 131, 52, 104, 164, 
39, 146, 60, 145, 119, 82, 82, 74, 126, 79, 120, 83, 92, 136, 84, 98, 140, 99, 
52, 79, 91, 108, 110, 157, 52, 66, 157, 150, 79, 109, 79, 149, 122, 70, 144, 52,
97, 79, 105, 77, 122, 92, 74, 127, 89, 65, 61, 123, 76, 77, 75, 87, 95, 74, 39, 
111, 85, 92, 125, 36, 87, 107, 171, 122, 78, 84, 92, 92, 86, 166, 65, 79, 114, 
130, 108, 95, 123, 51, 49, 56, 76, 80, 79, 81, 77, 64, 122, 50, 107, 40, 78, 
101, 179, 69, 64, 134, 98, 84, 60, 86, 76, 90, 76, 53, 57, 37, 74, 126, 69, 133,
203, 127, 102, 86, 73, 107, 115, 65, 111, 67, 152, 67, 73, 73, 69, 95, 102, 162,
89, 115, 81, 62, 109, 112, 114, 88, 135, 63, 68, 64, 92, 64, 77, 82, 79, 110, 
129, 34, 69, 60, 85, 168, 137, 116, 112, 102, 29, 70, 93, 105, 79, 98, 116, 107,
226, 70, 80, 88, 74, 46, 87, 111, 72, 83, 107, 66, 70, 68, 73, 79, 63, 118, 131,
72, 68, 185, 77, 80, 78, 100, 95, 69, 126, 94, 75, 200, 48, 118, 63, 103, 61, 
103, 74, 64, 107, 100, 84, 83, 92, 112, 99, 79, 100, 78, 72, 137, 80, 219, 58, 
60, 91, 78, 92, 87, 87, 83, 86, 135, 86, 118, 81, 108, 53, 90, 76, 70, 70, 81, 
72, 99, 89, 93, 89, 88, 38, 90, 97, 79, 62, 81, 56, 110, 74, 94, 67, 116, 72, 
54, 94, 56, 59, 84, 113, 64, 99, 61, 54, 82, 89, 89, 94, 84, 103, 45, 71, 54, 
79, 72, 84, 66, 104, 78, 125, 41, 75, 99, 135, 110, 102, 113, 64, 113, 93, 87, 
115, 73, 83, 85, 133, 55, 76, 170, 92, 126, 81, 143, 42, 117, 140, 87, 58, 117, 
123, 136, 57, 47, 77, 82, 89, 84, 73, 73, 77, 69, 72, 60, 52, 54, 112, 66, 140, 
80, 96, 82, 97, 67, 97, 63, 110, 80, 72, 107, 113, 63, 118, 76, 60, 60, 68, 83, 
66, 121, 125, 149, 79, 75, 68, 98, 79, 100, 80, 49, 120, 87, 40, 93, 56, 103, 
60, 125, 77, 91, 45, 82, 207, 43, 86, 71, 98, 92, 73, 67, 141, 121, 116, 83, 83,
109, 151, 89, 47, 92, 59, 95, 130, 127, 115, 66, 70, 102, 133, 134, 100, 108, 
78, 80, 57, 50, 120, 109, 60, 72, 120, 79, 69, 79, 60, 85, 109, 114, 86, 71, 
141, 99, 103, 107, 69, 103, 56, 112, 117, 95, 113, 100, 89, 61, 81, 60, 56, 119,
184, 75, 99, 73, 95, 76, 74, 79, 97, 83, 58, 57, 93, 53, 95, 105, 131, 165, 75, 
76, 126, 99, 74, 144, 114, 99, 82, 186, 66, 215, 103, 101, 67, 81, 140, 48, 96, 
86, 75, 91, 96, 68, 107, 93, 89, 75, 121, 145, 76, 82, 65, 82, 57, 102, 108, 
120, 51, 96, 95, 128, 60, 111, 37, 46, 122, 162, 78, 103, 127, 116, 73, 143, 73,
85, 98, 48, 89, 61, 69, 89, 59, 105, 99, 112, 88, 120, 54, 125, 105, 71, 69, 79,
160, 74, 57, 148, 132, 87, 110, 68, 175, 80, 54, 172, 176, 90, 127, 46, 56, 86, 
60, 123, 76, 118, 79, 77, 83, 75, 80, 129, 108, 118, 53, 104, 128, 59, 120, 79, 
88, 64, 65, 62, 93, 48, 96, 50, 42, 114, 58, 109, 80, 95, 111, 147, 74, 69, 71, 
74, 123, 108, 105, 86, 145, 78, 55, 91, 67, 64, 68, 83, 75, 107, 80, 66, 131, 
88, 87, 84, 99, 116, 80, 44, 142, 108, 68, 60, 61, 125, 116, 83, 176, 64, 71, 
91, 80, 112, 83, 154, 76, 74, 134, 53, 72, 44, 76, 43, 108, 144, 54, 107, 63, 
71, 60, 82, 92, 69, 102, 114, 56, 130, 97, 52, 96, 82, 122, 75, 87, 90, 138, 74,
82, 95, 116, 60, 163, 76, 72, 100, 63, 107, 68, 95, 95, 100, 68, 44, 105, 100, 
68, 121, 94, 98, 159, 152, 102, 68, 123, 124, 74, 91, 81, 105, 77, 109, 150, 
151, 127, 76, 62, 43, 57, 163, 78, 106, 96, 97, 102, 206, 90, 144, 189, 170, 
158, 139, 110, 118, 126, 80, 66, 199, 89, 89, 89, 51, 54, 91, 106, 52, 77, 124, 
139, 63, 128, 98, 71, 58, 69, 114, 86, 82, 70, 89, 74, 190, 53, 112, 84, 168, 
78, 77, 96, 76, 69, 30, 51, 44, 73, 109, 71, 61, 123, 101, 95, 78, 128, 71, 136,
80, 120, 66, 143, 129, 70, 34, 50, 69, 90, 155, 92, 168, 80, 123, 72, 70, 80, 
28, 59, 87, 94, 96, 96, 84, 62, 73, 72, 127, 92, 71, 83, 126, 102, 60, 69, 101, 
120, 52, 91, 101, 101, 77, 80, 73, 117, 45, 64, 83, 114, 51, 102, 82, 65, 124, 
99, 73, 96, 105, 72, 167, 117, 129, 75, 68, 57, 112, 136, 79, 56, 46, 103, 73, 
83, 75, 128, 67, 63, 165, 100, 59, 134, 49, 89, 99, 66, 84, 82, 102, 99, 114, 
88, 69, 81, 71, 87, 109, 100, 103, 84, 82, 63, 81, 79, 57, 84, 94, 67, 129, 89, 
130, 60, 113, 43, 110, 143, 88, 58, 62, 100, 97, 112, 94, 65, 101, 91, 94, 87, 
56, 86, 116, 63, 75, 79, 64, 55, 61, 123, 66, 95, 43, 104, 90, 65, 115, 87, 96, 
75, 113, 51, 132, 80, 40, 64, 94, 59, 94, 30, 44, 113, 159, 57, 107, 96, 72, 
106, 83, 41, 79, 71, 47, 85, 121, 79, 48, 52, 45, 76, 92, 68, 279, 51, 130, 64, 
65, 59, 189, 117, 77, 65, 109, 115, 89, 121, 68, 52, 74, 99, 190, 84, 105, 89, 
99, 63, 75, 97, 139, 71, 53, 95, 112, 105, 59, 88, 128, 106, 63, 113, 168, 91, 
97, 87, 56, 63, 66, 157, 63, 63, 118, 57, 137, 77, 79, 132, 84, 139, 41, 63, 
134, 86, 64, 146, 66, 139, 125, 68, 193, 110, 89, 49, 69, 66, 102, 81, 132, 118,
60, 61, 70, 139, 101, 81, 61, 146, 118, 89, 104, 154, 84, 88, 95, 75, 39, 87, 
132, 126, 90, 85, 89, 96, 80, 59, 115, 77, 63, 92, 89, 89, 75, 136, 164, 55, 45,
83, 119, 105, 92, 104, 73, 41, 62, 76, 133, 120, 99, 101, 175, 107, 108, 96, 
167, 126, 72, 135, 117, 75, 96, 120, 94, 66, 124, 91, 110, 96, 93, 95, 54, 85, 
103, 76, 96, 155, 134, 66, 121, 74, 139, 127, 173, 98, 108, 73, 63, 78, 81, 58, 
144, 85, 117, 71, 110, 75, 67, 100, 70, 67, 57, 99, 118, 136, 89, 94, 105, 161, 
73, 76, 73, 85, 87, 100, 47, 93, 40, 64, 89, 90, 143, 91, 139, 75, 81, 98, 33, 
114, 128, 93, 83, 198, 83, 97, 98, 117, 135, 191, 83, 98, 72, 112, 99, 96, 81, 
59, 83, 68, 89, 133, 118, 65, 74, 89, 60, 102, 118, 81, 58, 114, 82, 89, 78, 82,
118, 96, 104, 101, 94, 61, 61, 86, 114, 77, 78, 129, 90, 102, 78, 112, 146, 71, 
182, 135, 65, 62, 77, 86, 70, 134, 106, 184, 96, 67, 95, 115, 104, 107, 107, 66,
39, 120, 84, 82, 90, 106, 108, 82, 223, 45, 100, 97, 53, 118, 190, 72, 111, 95, 
81, 199, 43, 197, 139, 105, 133, 97, 83, 56, 70, 85, 104, 62, 110, 90, 92, 155, 
46, 81, 72, 96, 63, 93, 87, 32, 100, 57, 85, 79, 122, 90, 96, 73, 65, 93, 96, 
97, 96, 40, 74, 51, 70, 83, 121, 110, 59, 54, 88, 86, 105, 59, 94, 56, 117, 116,
85, 110, 117, 73, 156, 86, 66, 87, 106, 101, 61, 144, 60, 51, 104, 51, 90, 52, 
100, 63, 93, 94, 103, 89, 91, 82, 76, 97, 84, 85, 59, 54, 54, 98, 79, 76, 157, 
94, 70, 105, 83, 161, 64, 103, 60, 141, 90, 141, 60, 76, 45, 113, 106, 76, 63, 
65, 107, 82, 84, 92, 99, 121, 137, 31, 81, 146, 123, 83, 31, 113, 74, 74, 99, 
52, 94, 70, 104, 98, 118, 83, 55, 96, 73, 105, 51, 76, 109, 96, 175, 94, 75, 68,
74, 112, 125, 87, 113, 66, 131, 94, 52, 111, 79, 143, 58, 72, 189, 80, 86, 106, 
62, 47, 134, 100, 63, 52, 104, 114, 152, 79, 99, 108, 82, 132, 65, 60, 75, 58, 
66, 148, 94, 172, 68, 58, 126, 114, 87, 82, 69, 112, 65, 97, 46, 128, 117, 82, 
131, 75, 140, 48, 93, 116, 43, 119, 86, 72, 117, 119, 32, 35, 33, 96, 100, 85, 
104, 63, 110, 69, 91, 80, 72, 48, 93, 70, 74, 105, 89, 103, 83, 65, 118, 102, 
46, 78, 99, 106, 143, 51, 154, 37, 128, 204, 95, 91, 110, 85, 74, 122, 181, 108,
87, 67, 130, 74, 62, 111, 72, 142, 54, 93, 91, 63, 114, 64, 69, 41, 82, 78, 60, 
76, 49, 65, 129, 100, 120, 77, 126, 152, 123, 70, 118, 75, 110, 173, 71, 98, 
117, 84, 126, 51, 41, 107, 83, 97, 81, 68, 80, 42, 93, 108, 125, 95, 89, 49, 
112, 80, 143, 85, 149, 44, 118, 76, 71, 89, 74, 94, 76, 52, 165, 76, 79, 60, 
103, 143, 64, 69, 124, 70, 86, 50, 139, 140, 88, 62, 53, 78, 95, 119, 69, 50, 
137, 64, 43, 44, 59, 105, 67, 78, 75, 125, 124, 66, 68, 130, 102, 90, 96, 48, 
101, 115, 85, 89, 74, 43, 57, 103, 118, 83, 94, 48, 168, 74, 85, 52, 99, 183, 
64, 71, 75, 82, 47, 91, 63, 147, 77, 110, 118, 78, 129, 173, 90, 72, 83, 78, 
118, 107, 122, 127, 73, 99, 46, 124, 82, 128, 135, 109, 91, 120, 114, 70, 102, 
60, 91, 51, 122, 66, 98, 97, 106, 89, 85, 109, 70, 87, 103, 94, 102, 130, 109, 
120, 67, 80, 115, 104, 80, 90, 36, 154, 85, 80, 79, 120, 110, 127, 101, 73, 93, 
101, 82, 74, 94, 68, 93, 97, 81, 78, 106, 64, 78, 153, 112, 75, 46, 99, 63, 56, 
54, 81, 83, 56, 114, 77, 111, 106, 97, 118, 57, 103, 103, 114, 94, 119, 141, 56,
100, 118, 97, 76, 91, 53, 103, 77, 65, 88, 83, 90, 71, 104, 103, 32, 105, 69, 
55, 66, 88, 78, 73, 91, 85, 137, 40, 48, 58, 107, 94, 73, 92, 95, 143, 47, 75, 
92, 179, 64, 144, 135, 69, 64, 98, 51, 103, 69, 116, 110, 106, 66, 79, 83, 71, 
90, 97, 34, 73, 57, 79, 97, 123, 58, 96, 107, 75, 131, 103, 62, 60, 135, 67, 71,
88, 104, 65, 111, 79, 65, 112, 99, 74, 105, 100, 144, 110, 67, 96, 100, 61, 203,
109, 137, 61, 68, 112, 98, 84, 77, 65, 74, 150, 124, 104, 108, 63, 102, 111, 
100, 36, 47, 101, 105, 54, 82, 112, 56, 113, 105, 102, 70, 58, 54, 97, 95, 94, 
81, 103, 88, 98, 112, 61, 76, 74, 136, 102, 84, 79, 55, 89, 112, 87, 72, 94, 73,
90, 95, 83, 96, 100, 174, 76, 163, 115, 77, 85, 75, 77, 62, 94, 234, 111, 87, 
107, 138, 118, 113, 86, 71, 117, 103, 45, 82, 80, 48, 87, 118, 57, 62, 88, 115, 
76, 62, 90, 86, 88, 66, 119, 83, 77, 53, 64, 81, 162, 127, 110, 54, 62, 111, 
139, 105, 58, 85, 61, 80, 100, 64, 81, 99, 81, 127, 83, 52, 121, 91, 81, 74, 47,
114, 111, 62, 138, 80, 165, 79, 61, 51, 136, 64, 77, 75, 136, 78, 131, 52, 89, 
71, 92, 66, 102, 137, 89, 69, 58, 53, 108, 85, 103, 122, 106, 57, 66, 118, 71, 
139, 108, 104, 168, 44, 46, 67, 69, 109, 81, 128, 64, 127, 75, 58, 72, 79, 88, 
44, 88, 63, 61, 46, 86, 78, 50, 55, 118, 104, 64, 67, 78, 66, 74, 82, 61, 93, 
76, 120, 69, 61, 99, 83, 89, 105, 39, 77, 74, 104, 106, 52, 73, 130, 55, 81, 86,
75, 134, 69, 111, 47, 147, 175, 61, 124, 78, 123, 79, 97, 48, 129, 130, 102, 
111, 97, 77, 89, 56, 84, 131, 113, 77, 70, 151, 77, 101, 70, 78, 45, 108, 42, 
71, 100, 132, 110, 43, 134, 52, 84, 60, 125, 55, 60, 68, 106, 181, 71, 108, 97, 
84, 67, 116, 76, 112, 110, 41, 42, 125, 116, 119, 85, 81, 75, 81, 100, 102, 65, 
72, 90, 59, 54, 77, 109, 114, 53, 139, 64, 54, 49, 105, 153, 75, 81, 70, 119, 
97, 56, 61, 103, 78, 100, 152, 106, 98, 150, 47, 70, 67, 81, 98, 107, 73, 92, 
45, 77, 112, 95, 39, 54, 71, 66, 80, 78, 80, 128, 61, 76, 63, 60, 138, 60, 82, 
72, 94, 77, 75, 79, 82, 136, 122, 117, 129, 85, 143, 59, 81, 73, 126, 147, 90, 
106, 75, 145, 66, 145, 97, 69, 79, 129, 137, 85, 73, 113, 119, 95, 77, 119, 96, 
79, 82, 85, 103, 83, 159, 117, 69, 120, 133, 72, 96, 135, 68, 58, 58, 91, 124, 
105, 64, 74, 86, 111, 111, 80, 70, 118, 82, 79, 51, 113, 141, 119, 71, 99, 88, 
37, 80, 86, 120, 66, 99, 67, 70, 92, 75, 128, 109, 85, 36, 78, 121, 106, 90, 
134, 89, 80, 54, 58, 109, 69, 120, 207, 99, 51, 114, 138, 108, 84, 140, 74, 85, 
93, 78, 116, 68, 97, 85, 79, 90, 83, 131, 85, 66, 122, 90 ]


==> statistics/smooth/stats/stats_5k_smooth_3folds_q_9.txt <==
[ 118, 41, 92, 71, 96, 88, 70, 73, 53, 136, 86, 45, 101, 74, 64, 99, 106, 107, 
77, 81, 137, 82, 50, 74, 92, 107, 79, 48, 45, 100, 89, 119, 79, 147, 79, 128, 
80, 79, 84, 92, 73, 95, 142, 44, 62, 121, 65, 130, 78, 138, 57, 48, 50, 92, 80, 
76, 101, 75, 90, 68, 88, 65, 122, 73, 105, 59, 75, 75, 55, 125, 122, 60, 91, 55,
93, 44, 66, 110, 137, 39, 91, 165, 70, 83, 103, 149, 84, 75, 62, 96, 93, 172, 
129, 165, 89, 99, 70, 65, 34, 94, 71, 51, 102, 59, 153, 45, 70, 94, 47, 88, 61, 
94, 59, 80, 91, 48, 100, 49, 74, 73, 123, 74, 199, 82, 108, 57, 87, 51, 116, 
140, 97, 217, 73, 70, 141, 76, 93, 172, 94, 66, 98, 53, 62, 79, 124, 152, 104, 
39, 34, 113, 100, 33, 94, 87, 83, 65, 66, 76, 107, 112, 163, 94, 161, 97, 108, 
64, 129, 88, 99, 204, 63, 47, 59, 114, 49, 81, 73, 74, 150, 30, 79, 111, 117, 
164, 150, 56, 100, 100, 65, 64, 184, 96, 62, 63, 52, 138, 109, 67, 92, 132, 56, 
77, 70, 72, 81, 186, 100, 60, 45, 154, 60, 135, 89, 81, 96, 113, 83, 86, 91, 69,
64, 56, 85, 105, 77, 65, 45, 83, 95, 43, 57, 100, 110, 68, 98, 97, 80, 63, 81, 
91, 133, 127, 137, 73, 95, 99, 45, 119, 99, 62, 70, 84, 122, 118, 66, 90, 97, 
142, 73, 94, 46, 102, 98, 65, 108, 171, 67, 92, 58, 122, 133, 88, 82, 64, 101, 
92, 113, 69, 48, 100, 61, 89, 90, 49, 60, 78, 44, 162, 66, 166, 83, 153, 80, 
101, 40, 117, 60, 120, 87, 69, 58, 111, 84, 108, 203, 123, 93, 147, 78, 123, 89,
48, 96, 67, 126, 66, 164, 65, 110, 66, 122, 70, 101, 71, 94, 74, 149, 36, 117, 
118, 93, 101, 82, 121, 94, 202, 82, 62, 70, 104, 72, 72, 129, 73, 77, 84, 101, 
115, 117, 122, 58, 64, 51, 69, 90, 92, 95, 85, 65, 74, 104, 123, 64, 39, 155, 
139, 132, 96, 87, 138, 76, 74, 57, 65, 49, 53, 108, 92, 69, 57, 59, 45, 37, 102,
120, 117, 149, 70, 110, 86, 70, 103, 99, 64, 73, 116, 107, 136, 79, 131, 77, 
115, 56, 89, 96, 92, 81, 86, 73, 131, 64, 113, 82, 81, 98, 150, 144, 58, 80, 81,
86, 96, 87, 70, 80, 81, 66, 87, 75, 76, 77, 120, 41, 68, 105, 95, 54, 65, 102, 
49, 90, 100, 53, 98, 63, 67, 141, 99, 124, 144, 79, 48, 91, 100, 32, 108, 77, 
61, 73, 68, 213, 164, 76, 105, 119, 125, 85, 90, 120, 73, 55, 54, 103, 116, 97, 
91, 94, 59, 65, 80, 106, 118, 114, 69, 107, 116, 61, 78, 49, 97, 112, 101, 106, 
72, 60, 48, 100, 83, 137, 139, 153, 109, 73, 155, 72, 84, 74, 181, 50, 75, 124, 
139, 127, 78, 50, 114, 94, 100, 70, 48, 149, 87, 146, 89, 74, 186, 111, 79, 63, 
60, 120, 56, 103, 25, 62, 87, 97, 84, 96, 69, 108, 94, 66, 152, 67, 74, 93, 41, 
77, 87, 90, 66, 41, 53, 65, 149, 96, 102, 112, 76, 135, 104, 92, 114, 61, 91, 
144, 73, 77, 94, 83, 52, 78, 93, 83, 44, 99, 112, 60, 49, 94, 45, 125, 110, 98, 
79, 113, 85, 116, 97, 122, 88, 103, 80, 99, 82, 112, 119, 222, 84, 123, 131, 
119, 57, 64, 74, 55, 102, 111, 56, 77, 75, 72, 52, 73, 72, 92, 74, 68, 71, 57, 
90, 51, 60, 69, 101, 130, 101, 81, 105, 99, 36, 49, 73, 90, 55, 111, 53, 82, 83,
93, 115, 107, 61, 144, 90, 118, 53, 72, 107, 64, 120, 127, 71, 70, 98, 67, 87, 
58, 49, 94, 72, 124, 60, 100, 98, 50, 87, 87, 144, 77, 113, 86, 78, 71, 89, 182,
73, 74, 76, 71, 38, 75, 82, 56, 61, 79, 160, 181, 57, 51, 131, 67, 46, 61, 81, 
111, 105, 97, 112, 72, 79, 60, 83, 70, 55, 114, 94, 175, 120, 44, 69, 105, 69, 
106, 58, 83, 59, 124, 91, 41, 60, 72, 96, 58, 64, 116, 85, 87, 63, 54, 60, 58, 
80, 55, 94, 74, 112, 118, 115, 132, 74, 84, 120, 93, 57, 91, 103, 52, 90, 157, 
44, 67, 66, 115, 153, 121, 97, 65, 76, 51, 57, 55, 87, 56, 68, 72, 52, 132, 82, 
33, 180, 34, 69, 167, 80, 122, 77, 145, 48, 58, 44, 59, 140, 137, 69, 65, 112, 
122, 65, 65, 100, 101, 144, 102, 75, 64, 53, 127, 93, 96, 57, 64, 127, 57, 60, 
82, 67, 58, 98, 38, 100, 66, 112, 68, 72, 93, 83, 46, 171, 78, 60, 95, 78, 42, 
110, 74, 83, 64, 92, 154, 57, 95, 88, 63, 90, 75, 181, 69, 94, 57, 74, 67, 84, 
61, 81, 76, 37, 123, 141, 75, 82, 51, 84, 71, 97, 67, 50, 94, 136, 89, 59, 62, 
159, 111, 113, 122, 109, 39, 114, 104, 123, 70, 56, 53, 66, 118, 83, 93, 53, 98,
134, 155, 109, 107, 76, 177, 75, 158, 95, 70, 104, 68, 99, 155, 77, 99, 103, 79,
142, 107, 82, 107, 74, 91, 69, 91, 80, 94, 84, 88, 120, 79, 62, 98, 127, 112, 
58, 127, 128, 54, 57, 107, 51, 68, 111, 79, 81, 65, 52, 145, 70, 100, 147, 84, 
97, 97, 105, 62, 102, 57, 52, 54, 118, 168, 129, 122, 85, 124, 98, 96, 73, 76, 
161, 172, 81, 77, 85, 55, 118, 109, 90, 171, 89, 101, 79, 39, 58, 92, 54, 98, 
36, 92, 82, 70, 95, 99, 63, 105, 56, 102, 57, 163, 84, 115, 51, 46, 91, 82, 89, 
83, 98, 139, 102, 76, 86, 56, 123, 79, 56, 52, 79, 199, 127, 84, 105, 69, 127, 
103, 112, 80, 120, 38, 80, 100, 54, 56, 109, 120, 50, 113, 54, 67, 101, 160, 50,
67, 52, 54, 67, 68, 111, 98, 94, 98, 97, 138, 96, 107, 154, 56, 94, 36, 115, 
122, 63, 86, 216, 53, 86, 100, 94, 128, 111, 48, 69, 100, 147, 75, 80, 92, 65, 
56, 83, 103, 107, 96, 83, 81, 70, 64, 65, 108, 130, 131, 64, 118, 65, 64, 59, 
139, 156, 67, 199, 162, 113, 98, 117, 123, 98, 77, 81, 71, 161, 61, 61, 110, 77,
198, 79, 73, 117, 62, 148, 82, 126, 102, 71, 113, 112, 90, 108, 98, 109, 130, 
167, 63, 84, 39, 134, 120, 71, 106, 51, 139, 76, 89, 70, 61, 81, 69, 83, 118, 
73, 60, 73, 82, 75, 104, 39, 119, 101, 86, 73, 52, 80, 136, 74, 111, 61, 113, 
63, 74, 80, 106, 100, 110, 131, 156, 97, 132, 81, 81, 96, 81, 128, 59, 59, 67, 
63, 114, 84, 155, 74, 48, 80, 63, 45, 64, 35, 62, 145, 59, 102, 121, 53, 146, 
141, 128, 70, 66, 42, 132, 59, 37, 51, 110, 139, 69, 82, 64, 68, 63, 104, 45, 
92, 123, 94, 77, 82, 83, 71, 97, 47, 100, 119, 72, 63, 118, 79, 87, 172, 104, 
142, 75, 53, 58, 93, 174, 109, 61, 113, 122, 50, 33, 111, 77, 162, 84, 125, 83, 
78, 77, 60, 78, 66, 123, 128, 130, 62, 107, 50, 125, 67, 128, 100, 52, 59, 61, 
81, 70, 122, 63, 79, 64, 135, 84, 106, 56, 128, 149, 151, 106, 79, 70, 110, 47, 
65, 116, 107, 59, 121, 151, 92, 43, 99, 137, 86, 95, 95, 50, 56, 84, 77, 81, 
142, 76, 109, 110, 75, 127, 59, 169, 84, 104, 54, 51, 77, 104, 171, 98, 86, 109,
109, 77, 58, 155, 118, 89, 85, 84, 81, 79, 112, 85, 76, 96, 104, 134, 95, 90, 
77, 90, 100, 85, 93, 105, 103, 52, 62, 99, 133, 114, 189, 48, 78, 64, 59, 89, 
44, 83, 64, 51, 153, 82, 50, 66, 53, 89, 63, 192, 102, 74, 81, 72, 168, 76, 77, 
44, 162, 163, 119, 101, 177, 146, 104, 61, 67, 59, 40, 103, 97, 50, 75, 72, 167,
52, 73, 55, 74, 71, 83, 74, 87, 85, 66, 104, 119, 70, 129, 120, 42, 111, 64, 
148, 86, 103, 60, 132, 65, 67, 73, 103, 70, 64, 89, 86, 88, 101, 85, 93, 97, 
134, 102, 73, 66, 90, 143, 107, 74, 49, 72, 59, 52, 71, 33, 86, 98, 62, 48, 92, 
82, 135, 96, 111, 164, 91, 53, 36, 90, 87, 94, 91, 161, 82, 69, 95, 34, 73, 134,
49, 110, 140, 68, 128, 94, 111, 61, 92, 82, 106, 64, 55, 101, 74, 95, 42, 77, 
131, 59, 149, 68, 114, 88, 106, 118, 77, 79, 95, 38, 55, 70, 69, 62, 83, 128, 
104, 61, 107, 52, 80, 136, 109, 91, 111, 76, 114, 81, 182, 110, 80, 149, 203, 
109, 53, 95, 119, 130, 100, 99, 77, 84, 40, 75, 56, 62, 100, 50, 59, 106, 89, 
89, 61, 94, 142, 96, 103, 101, 97, 138, 65, 66, 101, 106, 82, 55, 72, 93, 88, 
56, 88, 87, 109, 104, 77, 40, 88, 72, 87, 138, 51, 67, 80, 57, 121, 105, 47, 86,
87, 50, 72, 191, 145, 66, 110, 59, 61, 63, 82, 80, 64, 74, 67, 100, 56, 97, 66, 
110, 67, 111, 101, 112, 67, 59, 130, 48, 133, 69, 63, 43, 85, 45, 67, 102, 128, 
52, 62, 101, 145, 76, 195, 106, 78, 79, 53, 82, 105, 154, 60, 116, 138, 122, 
105, 108, 98, 82, 76, 109, 76, 124, 65, 66, 56, 51, 58, 153, 102, 132, 62, 72, 
111, 81, 42, 76, 139, 83, 102, 174, 45, 208, 84, 114, 123, 53, 101, 170, 101, 
86, 100, 64, 59, 171, 57, 105, 56, 63, 57, 77, 107, 90, 197, 127, 45, 71, 45, 
91, 138, 71, 83, 59, 49, 107, 61, 84, 71, 60, 117, 60, 72, 167, 84, 84, 125, 75,
34, 155, 86, 78, 154, 98, 95, 123, 87, 65, 104, 43, 83, 84, 177, 109, 84, 101, 
83, 112, 101, 179, 124, 84, 56, 51, 157, 152, 58, 84, 115, 163, 88, 102, 77, 81,
81, 118, 66, 127, 122, 81, 112, 100, 79, 86, 54, 52, 71, 67, 82, 81, 90, 136, 
70, 44, 114, 58, 44, 104, 98, 63, 95, 62, 75, 86, 76, 75, 119, 70, 85, 68, 69, 
165, 125, 96, 87, 84, 73, 67, 107, 94, 65, 58, 41, 72, 70, 69, 92, 67, 109, 87, 
92, 95, 83, 91, 76, 62, 73, 91, 147, 68, 149, 62, 97, 74, 124, 88, 92, 180, 91, 
135, 105, 79, 114, 86, 103, 70, 131, 63, 102, 143, 115, 84, 40, 84, 80, 70, 101,
130, 82, 106, 39, 98, 70, 100, 112, 100, 96, 117, 97, 94, 96, 52, 129, 92, 53, 
88, 123, 108, 103, 70, 95, 98, 49, 58, 114, 57, 79, 51, 63, 73, 81, 192, 106, 
66, 121, 58, 75, 79, 73, 93, 57, 99, 97, 66, 121, 83, 103, 62, 148, 102, 103, 
119, 133, 48, 65, 57, 69, 92, 51, 71, 149, 86, 87, 150, 74, 120, 89, 66, 136, 
92, 62, 75, 169, 155, 77, 47, 46, 85, 99, 153, 66, 115, 105, 59, 123, 54, 83, 
56, 87, 58, 107, 73, 78, 86, 77, 94, 78, 67, 90, 96, 80, 48, 104, 102, 118, 112,
87, 58, 99, 119, 38, 77, 67, 95, 74, 80, 120, 84, 54, 94, 67, 90, 93, 60, 144, 
103, 76, 55, 59, 96, 35, 92, 117, 39, 52, 110, 118, 111, 111, 93, 100, 65, 62, 
45, 90, 100, 91, 72, 83, 109, 63, 46, 48, 67, 114, 105, 57, 102, 93, 109, 94, 
102, 50, 79, 57, 101, 88, 76, 62, 96, 65, 104, 101, 77, 129, 78, 99, 46, 69, 92,
101, 71, 105, 86, 79, 65, 106, 72, 52, 113, 139, 82, 88, 71, 107, 135, 96, 57, 
54, 104, 37, 65, 75, 83, 56, 109, 112, 69, 110, 70, 118, 145, 58, 125, 108, 52, 
84, 88, 126, 53, 68, 58, 127, 66, 87, 66, 109, 96, 86, 140, 125, 110, 60, 97, 
90, 84, 140, 133, 104, 97, 72, 123, 100, 127, 65, 158, 102, 85, 124, 130, 57, 
117, 54, 151, 153, 103, 88, 63, 90, 81, 115, 58, 130, 108, 89, 80, 93, 98, 91, 
69, 186, 75, 169, 123, 101, 42, 102, 74, 70, 59, 79, 79, 107, 82, 95, 54, 87, 
150, 74, 70, 86, 89, 97, 122, 68, 56, 68, 106, 75, 68, 85, 104, 166, 108, 70, 
49, 137, 81, 74, 49, 53, 109, 208, 69, 143, 45, 95, 54, 37, 84, 92, 96, 93, 53, 
63, 68, 86, 149, 53, 96, 101, 84, 94, 84, 96, 68, 107, 198, 74, 161, 83, 60, 88,
145, 90, 96, 89, 100, 74, 117, 68, 56, 107, 108, 72, 81, 75, 86, 119, 104, 48, 
72, 85, 91, 100, 102, 98, 59, 60, 81, 117, 64, 85, 96, 70, 56, 94, 140, 87, 62, 
58, 50, 92, 114, 72, 93, 86, 74, 81, 85, 150, 146, 123, 156, 162, 148, 78, 125, 
92, 79, 31, 111, 72, 92, 65, 35, 93, 84, 75, 77, 80, 122, 82, 44, 131, 81, 91, 
144, 226, 62, 51, 63, 107, 103, 99, 109, 113, 115, 102, 160, 119, 119, 73, 109, 
79, 84, 71, 125, 67, 121, 37, 116, 65, 175, 86, 99, 74, 59, 127, 87, 68, 113, 
147, 97, 106, 94, 64, 67, 70, 47, 42, 77, 45, 64, 122, 107, 106, 47, 78, 126, 
68, 70, 100, 96, 104, 75, 131, 132, 85, 76, 70, 75, 75, 71, 74, 65, 84, 97, 115,
109, 89, 52, 53, 77, 119, 57, 94, 114, 67, 92, 42, 62, 109, 78, 63, 77, 90, 165,
52, 65, 93, 75, 53, 108, 99, 118, 65, 70, 76, 98, 76, 83, 77, 110, 88, 44, 61, 
63, 73, 52, 60, 39, 135, 105, 126, 86, 108, 70, 52, 59, 127, 142, 145, 59, 131, 
90, 94, 83, 64, 73, 54, 72, 85, 75, 79, 80, 98, 106, 40, 183, 60, 72, 100, 77, 
72, 89, 35, 108, 93, 123, 96, 116, 73, 82, 101, 74, 103, 66, 140, 162, 102, 120,
87, 118, 54, 99, 89, 107, 79, 78, 90, 130, 53, 81, 65, 65, 61, 84, 88, 86, 86, 
73, 81, 73, 74, 67, 114, 106, 110, 66, 71, 58, 70, 127, 78, 129, 102, 78, 49, 
26, 67, 123, 57, 67, 68, 72, 41, 86, 77, 47, 123, 82, 99, 101, 69, 67, 101, 99, 
88, 60, 106, 129, 206, 70, 104, 58, 58, 119, 94, 76, 67, 223, 93, 92, 126, 89, 
102, 61, 73, 162, 105, 101, 61, 84, 69, 71, 80, 60, 60, 74, 102, 89, 50, 105, 
43, 82, 71, 133, 87, 98, 119, 108, 167, 68, 128, 55, 82, 76, 136, 89, 108, 69, 
96, 90, 110, 114, 40, 110, 72, 71, 50, 96, 116, 61, 52, 99, 136, 124, 105, 73, 
63, 139, 46, 82, 59, 55, 84, 57, 114, 90, 114, 60, 105, 85, 81, 65, 150, 78, 
106, 159, 62, 47, 85, 113, 134, 101, 54, 83, 132, 85, 82, 87, 174, 110, 70, 63, 
35, 80, 84, 105, 82, 44, 113, 80, 82, 81, 116, 76, 74, 90, 92, 102, 85, 93, 105,
169, 82, 82, 37, 87, 78, 102, 169, 79, 79, 94, 55, 112, 97, 147, 80, 57, 82, 84,
87, 74, 150, 82, 115, 114, 98, 126, 102, 96, 99, 82, 53, 137, 110, 135, 75, 67, 
74, 99, 100, 58, 69, 69, 149, 182, 63, 96, 84, 122, 130, 75, 58, 137, 71, 95, 
89, 100, 66, 184, 96, 142, 119, 130, 166, 58, 108, 87, 87, 126, 148, 58, 177, 
47, 98, 54, 133, 88, 72, 55, 70, 81, 110, 189, 77, 99, 35, 43, 60, 64, 105, 77, 
85, 84, 188, 123, 131, 111, 100, 135, 73, 81, 114, 95, 81, 90, 81, 118, 37, 115,
63, 82, 55, 110, 87, 115, 77, 74, 74, 100, 130, 73, 120, 53, 82, 45, 72, 103, 
74, 66, 110, 52, 73, 68, 76, 79, 117, 120, 43, 83, 45, 158, 170, 54, 128, 143, 
50, 83, 92, 64, 101, 60, 69, 110, 58, 68, 155, 125, 123, 41, 111, 83, 165, 85, 
68, 74, 90, 78, 96, 56, 117, 32, 87, 59, 50, 110, 36, 80, 80, 94, 77, 102, 98, 
66, 89, 90, 74, 68, 123, 120, 47, 139, 33, 81, 104, 113, 45, 71, 92, 88, 115, 
190, 65, 138, 89, 64, 62, 148, 75, 154, 103, 78, 106, 131, 50, 85, 118, 72, 98, 
104, 58, 46, 114, 100, 71, 138, 97, 72, 113, 80, 92, 111, 90, 129, 82, 94, 112, 
61, 34, 50, 62, 98, 162, 130, 163, 129, 58, 42, 98, 98, 80, 66, 72, 63, 82, 105,
145, 68, 131, 126, 63, 62, 60, 89, 91, 66, 88, 106, 58, 83, 83, 73, 46, 93, 85, 
95, 59, 70, 49, 73, 95, 66, 75, 60, 103, 113, 66, 85, 127, 142, 91, 92, 74, 61, 
67, 117, 111, 71, 35, 108, 80, 110, 147, 95, 82, 128, 103, 93, 124, 114, 95, 
103, 113, 94, 70, 112, 99, 122, 91, 103, 121, 76, 89, 114, 96, 97, 58, 103, 118,
118, 79, 118, 35, 186, 74, 76, 92, 76, 80, 107, 116, 67, 73, 78, 61, 128, 59, 
51, 92, 114, 69, 54, 162, 87, 108, 64, 106, 70, 65, 82, 148, 99, 91, 64, 49, 77,
142, 108, 91, 65, 75, 80, 103, 68, 58, 80, 79, 76, 129, 61, 97, 117, 51, 61, 84,
43, 68, 71, 54, 100, 65, 74, 88, 94, 81, 78, 68, 111, 156, 74, 94, 102, 64, 161,
54, 46, 84, 82, 103, 88, 113, 108, 97, 68, 65, 80, 80, 79, 168, 134, 29, 47, 
151, 63, 137, 162, 94, 56, 96, 79, 79, 79, 84, 140, 129, 114, 65, 114, 63, 108, 
77, 67, 88, 46, 28, 88, 55, 80, 74, 66, 58, 72, 109, 99, 68, 157, 78, 78, 115, 
80, 90, 123, 59, 83, 54, 138, 86, 76, 79, 70, 84, 63, 96, 111, 60, 66, 171, 85, 
66, 86, 110, 97, 109, 87, 80, 165, 97, 97, 112, 53, 96, 89, 107, 76, 44, 107, 
115, 140, 90, 68, 59, 97, 124, 63, 86, 68, 68, 76, 115, 68, 59, 74, 88, 149, 
109, 114, 38, 125, 132, 109, 75, 75, 62, 98, 135, 107, 136, 83, 53, 78, 64, 66, 
86, 86, 37, 89, 129, 64, 62, 88, 104, 76, 104, 65, 110, 58, 53, 65, 70, 120, 73,
53, 147, 55, 94, 101, 122, 77, 61, 86, 68, 136, 100, 34, 35, 98, 74, 58, 81, 
128, 66, 131, 68, 126, 54, 142, 64, 151, 81, 95, 110, 106, 86, 41, 158, 187, 86,
100, 116, 43, 100, 91, 87, 109, 85, 69, 80, 86, 42, 124, 125, 81, 95, 105, 107, 
193, 84, 63, 71, 117, 177, 80, 171, 131, 89, 48, 162, 98, 79, 54, 107, 79, 98, 
100, 86, 113, 61, 30, 133, 117, 76, 49, 115, 97, 122, 119, 94, 47, 39, 99, 70, 
68, 72, 107, 107, 101, 60, 74, 54, 148, 82, 117, 50, 203, 111, 33, 92, 94, 116, 
49, 89, 101, 62, 70, 59, 108, 95, 151, 75, 43, 145, 81, 80, 152, 61, 114, 141, 
61, 111, 91, 76, 105, 52, 105, 68, 122, 75, 90, 88, 92, 38, 61, 39, 127, 80, 
132, 93, 103, 70, 53, 126, 60, 104, 72, 120, 73, 96, 203, 53, 60, 78, 128, 100, 
45, 102, 92, 149, 107, 65, 72, 60, 86, 94, 75, 76, 48, 33, 99, 127, 50, 59, 94, 
86, 105, 92, 56, 87, 77, 130, 77, 117, 72, 45, 221, 109, 126, 84, 89, 153, 77, 
188, 102, 98, 79, 97, 106, 97, 128, 96, 153, 124, 141, 74, 169, 84, 136, 76, 80,
36, 134, 60, 63, 98, 74, 62, 59, 72, 100, 64, 101, 109, 89, 59, 117, 94, 84, 
101, 65, 93, 76, 90, 41, 108, 52, 55, 136, 48, 40, 75, 117, 85, 68, 49, 73, 108,
71, 37, 170, 85, 127, 142, 64, 52, 93, 125, 110, 62, 132, 73, 144, 93, 79, 49, 
115, 89, 62, 40, 71, 73, 121, 97, 106, 62, 50, 96, 165, 102, 113, 45, 55, 114, 
90, 129, 76, 50, 70, 128, 63, 118, 107, 98, 125, 156, 87, 33, 97, 86, 79, 94, 
68, 99, 70, 61, 71, 78, 94, 68, 75, 121, 56, 63, 65, 96, 113, 70, 98, 153, 74, 
76, 131, 79, 105, 127, 109, 136, 109, 90, 137, 99, 41, 59, 75, 118, 85, 119, 57,
107, 81, 56, 67, 133, 68, 56, 57, 81, 60, 148, 81, 29, 68, 84, 90, 114, 90, 170,
48, 98, 127, 81, 122, 102, 80, 77, 75, 68, 82, 80, 75, 85, 69, 71, 54, 203, 78, 
109, 125, 89, 53, 138, 37, 83, 53, 104, 70, 89, 93, 59, 71, 96, 112, 164, 120, 
82, 46, 85, 100, 85, 193, 132, 87, 72, 90, 92, 111, 92, 91, 84, 74, 81, 21, 99, 
87, 34, 90, 94, 67, 43, 117, 54, 148, 166, 47, 83, 61, 92, 81, 156, 75, 86, 68, 
104, 67, 75, 84, 64, 70, 79, 61, 72, 65, 87, 125, 129, 79, 121, 76, 49, 70, 125,
75, 139, 63, 55, 91, 86, 83, 111, 77, 68, 62, 72, 38, 102, 76, 62, 52, 99, 134, 
98, 91, 100, 65, 107, 85, 44, 142, 106, 49, 91, 76, 97, 111, 145, 95, 112, 77, 
139, 44, 63, 95, 115, 85, 43, 115, 71, 122, 58, 69, 122, 83, 90, 94, 111, 58, 
84, 86, 221, 105, 82, 68, 62, 42, 54, 55, 72, 126, 62, 64, 150, 72, 85, 113, 94,
75, 84, 87, 78, 106, 107, 86, 131, 67, 59, 85, 63, 57, 77, 118, 99, 63, 54, 77, 
64, 115, 108, 107, 63, 92, 180, 101, 139, 63, 91, 84, 91, 142, 79, 62, 86, 102, 
88, 56, 90, 84, 86, 147, 142, 116, 77, 82, 89, 77, 45, 69, 78, 169, 103, 91, 58,
64, 65, 102, 79, 120, 63, 72, 86, 114, 58, 127, 191, 126, 81, 111, 61, 134, 120,
71, 84, 48, 141, 119, 75, 96, 98, 67, 129, 108, 73, 122, 166, 66, 92, 112, 106, 
68, 99, 103, 87, 85, 64, 61, 32, 110, 118, 65, 56, 68, 112, 117, 82, 48, 70, 82,
216, 75, 56, 103, 70, 120, 100, 77, 73, 87, 56, 101, 90, 66, 80, 88, 75, 54, 
164, 64, 78, 80, 90, 75, 84, 76, 69, 83, 84, 140, 81, 110, 70, 111, 58, 78, 64, 
108, 95, 104, 94, 82, 81, 143, 72, 104, 81, 68, 42, 78, 120, 62, 54, 54, 61, 
104, 52, 106, 76, 95, 100, 72, 91, 133, 132, 41, 52, 59, 113, 142, 93, 100, 89, 
67, 61, 72, 68, 66, 60, 126, 67, 58, 70, 77, 85, 180, 98, 42, 119, 69, 65, 49, 
68, 93, 67, 75, 74, 105, 85, 87, 31, 68, 86, 51, 90, 71, 77, 88, 56, 48, 139, 
46, 90, 69, 76, 100, 130, 106, 87, 111, 161, 109, 102, 88, 110, 65, 100, 70, 
121, 70, 58, 92, 87, 146, 77, 94, 77, 75, 68, 62, 83, 54, 71, 110, 113, 45, 120,
121, 62, 71, 77, 94, 172, 78, 57, 52, 89, 62, 126, 55, 88, 67, 115, 113, 126, 
79, 112, 97, 74, 86, 108, 74, 173, 85, 59, 68, 102, 68, 108, 124, 89, 92, 115, 
79, 58, 79, 99, 92, 132, 85, 66, 103, 103, 121, 72, 93, 72, 111, 77, 148, 64, 
141, 134, 50, 116, 56, 107, 81, 57, 92, 54, 115, 73, 46, 121, 96, 121, 121, 86, 
71, 88, 32, 77, 157, 76, 83, 85, 51, 58, 49, 69, 88, 57, 104, 66, 40, 94, 58, 
69, 72, 83, 99, 66, 74, 90, 72, 87, 82, 124, 45, 101, 121, 89, 75, 16, 79, 97, 
87, 75, 100, 146, 87, 121, 152, 87, 115, 38, 79, 146, 61, 72, 93, 100, 87, 56, 
94, 131, 63, 152, 91, 76, 144, 124, 74, 99, 103, 135, 43, 69, 57, 86, 76, 90, 
72, 119, 83, 95, 87, 79, 80, 107, 57, 92, 69, 97, 62, 85, 112, 180, 75, 99, 39, 
115, 143, 64, 50, 118, 177, 53, 109, 30, 84, 81, 85, 58, 81, 98, 82, 78, 101, 
88, 147, 38, 72, 70, 113, 147, 99, 98, 128, 124, 115, 172, 65, 82, 49, 145, 113,
75, 92, 97, 99, 72, 99, 96, 76, 90, 138, 76, 172, 52, 53, 185, 79, 108, 138, 85,
75, 68, 70, 96, 67, 77, 116, 119, 132, 57, 47, 61, 60, 112, 130, 86, 103, 130, 
76, 112, 116, 145, 74, 79, 80, 56, 158, 122, 108, 105, 121, 67, 64, 85, 123, 
110, 27, 166, 101, 87, 85, 113, 94, 222, 119, 85, 85, 69, 128, 110, 69, 122, 
150, 91, 98, 82, 104, 79, 63, 68, 112, 90, 51, 62, 60, 86, 65, 106, 188, 69, 68,
69, 88, 52, 140, 114, 96, 84, 103, 79, 65, 161, 77, 84, 63, 87, 89, 71, 52, 87, 
117, 143, 111, 99, 94, 86, 65, 65, 74, 91, 64, 104, 67, 93, 144, 82, 101, 72, 
81, 82, 68, 54, 77, 152, 54, 86, 37, 130, 61, 67, 50, 115, 68, 93, 80, 87, 56, 
93, 64, 56, 93, 68, 35, 83, 38, 96, 90, 82, 72, 115, 54, 224, 110, 93, 86, 32, 
115, 112, 103, 51, 86, 49, 122, 135, 71, 55, 93, 134, 67, 75, 67, 54, 113, 72, 
97, 159, 69, 138, 65, 115, 91, 70, 142, 102, 90, 68, 150, 113, 51, 67, 189, 117,
33, 56, 77, 101, 114, 116, 88, 134, 82, 112, 107, 150, 135, 40, 156, 71, 70, 
119, 108, 62, 89, 126, 86, 127, 58, 76, 125, 111, 91, 128, 88, 129, 55, 59, 147,
119, 57, 39, 107, 109, 43, 128, 101, 85, 59, 77, 106, 116, 123, 112, 124, 92, 
90, 78, 156, 111, 67, 109, 118, 81, 84, 115, 105, 70, 83, 83, 94, 189, 83, 86, 
72, 86, 106, 70, 100, 63, 118, 89, 75, 138, 121, 138, 207, 77, 142, 125, 83, 94,
60, 149, 122, 91, 95, 113, 159, 125, 116, 119, 65, 65, 70, 114, 95, 113, 100, 
104, 161, 137, 102, 74, 66, 106, 89, 82, 98, 135, 108, 84, 88, 74, 62, 70, 107, 
167, 101, 108, 52, 65, 100, 48, 103, 61, 123, 144, 72, 140, 117, 88, 58, 91, 95,
98, 96, 84, 144, 71, 121, 67, 86, 69, 134, 123, 72, 98, 61, 68, 220, 67, 112, 
128, 43, 84, 68, 68, 138, 100, 55, 76, 85, 139, 84, 114, 62, 64, 171, 85, 194, 
131, 80, 90, 145, 91, 86, 90, 54, 42, 125, 105, 81, 59, 89, 100, 130, 62, 158, 
131, 93, 95, 107, 103, 103, 91, 69, 74, 106, 78, 102, 88, 65, 176, 132, 85, 105,
131, 80, 114, 115, 144, 115, 97, 164, 57, 105, 86, 160, 115, 75, 52, 47, 76, 98,
114, 55, 61, 54, 132, 102, 88, 76, 70, 59, 56, 58, 105, 81, 77, 114, 48, 64, 70,
90, 49, 113, 115, 103, 108, 118, 114, 64, 66, 79, 116, 52, 90, 105, 109, 87, 
135, 111, 112, 63, 74, 81, 80, 85, 126, 111, 95, 120, 61, 69, 62, 105, 97, 112, 
67, 96, 105, 60, 61, 79, 126, 93, 84, 61, 127, 104, 53, 65, 73, 58, 56, 68, 112,
57, 42, 75, 59, 61, 99, 131, 76, 71, 78, 83, 35, 152, 64, 71, 72, 102, 80, 59, 
77, 68, 79, 69, 84, 101, 70, 151, 79, 118, 96, 152, 66, 78, 82, 54, 78, 100, 41,
80, 36, 52, 91, 96, 87, 132, 95, 84, 126, 74, 82, 242, 72, 133, 64, 43, 125, 
120, 124, 85, 63, 132, 120, 110, 107, 56, 95, 75, 135, 99, 59, 87, 148, 125, 74,
97, 57, 58, 81, 152, 85, 99, 103, 71, 89, 127, 117, 89, 130, 44, 60, 65, 63, 48,
140, 75, 77, 71, 83, 86, 80, 91, 62, 111, 91, 61, 119, 87, 65, 127, 60, 90, 43, 
104, 98, 88, 43, 51, 88, 75, 48, 112, 63, 71, 82, 44, 61, 158, 94, 68, 127, 109,
117, 229, 61, 86, 88, 129, 92, 165, 106, 55, 101, 123, 83, 91, 86, 93, 80, 156, 
131, 105, 59, 88, 91, 137, 65, 77, 87, 42, 95, 43, 75, 88, 140, 58, 108, 81, 
111, 203, 126, 111, 107, 90, 80, 158, 116, 130, 109, 80, 71, 61, 100, 84, 62, 
34, 58, 131, 64, 99, 107, 82, 119, 68, 123, 74, 58, 74, 135, 90, 70, 72, 116, 
155, 65, 103, 105, 106, 109, 68, 46, 178, 100, 60, 128, 76, 88, 60, 45, 85, 82, 
90, 108, 63, 64, 127, 81, 88, 53, 125, 116, 91, 68, 65, 62, 82, 74, 141, 163, 
58, 80, 121, 124, 87, 94, 98, 88, 101, 112, 139, 138, 105, 103, 80, 138, 108, 
83, 146, 90, 79, 95, 76, 99, 97, 166, 87, 88, 77, 112, 89, 109, 91, 84, 46, 108,
105, 78, 128, 114, 80, 152, 150, 102, 101, 132, 124, 98, 64, 160, 74, 163, 63, 
105, 98, 89, 204, 51, 87, 94, 90, 77, 100, 144, 63, 95, 112, 99, 112, 87, 125, 
130, 49, 108, 85, 93, 62, 100, 108, 51, 79, 95, 77, 106, 109, 106, 64, 148, 143,
148, 64, 66, 71, 67, 148, 102, 84, 49, 215, 92, 67, 51, 153, 41, 67, 135, 188, 
72, 93, 98, 117, 64, 82, 71, 82, 87, 107, 58, 76, 74, 59, 53, 155, 50, 97 ]

